A Large Scale Analysis of Semantic Versioning in NPM

The NPM package repository contains over two million packages and serves tens of billions of downloads per-week. Nearly every single JavaScript application uses the NPM package manager to install packages from the NPM repository. NPM relies on a "semantic versioning" ('semver') scheme to maintain a healthy ecosystem, where bug-fixes are reliably delivered to downstream packages as quickly as possible, while breaking changes require manual intervention by downstream package maintainers. In order to understand how developers use semver, we build a dataset containing every version of every package on NPM and analyze the flow of updates throughout the ecosystem. We build a time-travelling dependency resolver for NPM, which allows us to determine precisely which versions of each dependency would have been resolved at different times. We segment our analysis to allow for a direct analysis of security-relevant updates (those that introduce or patch vulnerabilities) in comparison to the rest of the ecosystem. We find that when developers use semver correctly, critical updates such as security patches can flow quite rapidly to downstream dependencies in the majority of cases (90.09%), but this does not always occur, due to developers' imperfect use of both semver version constraints and semver version number increments. Our findings have implications for developers and researchers alike. We make our infrastructure and dataset publicly available under an open source license.

==> abstract_arxiv.txt <==
Package managers, such as NPM, are critical components of modern software development, allowing programmers to access large ecosystems full of useful packages. Given only a few lines of configuration, a package manager automates the downloading and installation of perhaps hundreds of (transitive) dependencies. To achieve this, package managers perform dependency solving to choose which concrete versions of dependencies to install. However, different solvers select dependency versions in very different ways, which affects correctness, code size, and other factors of the final bundled software in ways that are opaque and confusing to programmers. Moreover, the exact behaviors of dependency solvers are defined by their implementations, rather than by specifications, which inhibits systematic comparisons of dependency solvers, whether looking at formal properties or empirical evaluations.

We present PacSolve, a unifying formal semantics of dependency solving. PacSolve is parameterized along several key axes, allowing it to compactly represent the key features and differences between NPM, PIP and Cargo, and to express a wide variety of alternative semantics for dependency solving. We then build an executable implementation of PacSolve using Rosette, and use it to implement a drop-in replacement for NPM called MinNPM. MinNPM allows the user to customize both the consistency criteria and optimization objectives. We show empirically that MinNPM shrinks the footprint of 21% of the top 1,000 most downloaded NPM packages with at least one dependency, and that it produces a newer set of dependencies for 14%. We also use MinNPM to answer key empirical questions about dependency solver design. Notably, we show that NPM's tree-solving semantics is only necessary for 1.9% of its packages, and that MinNPM gives higher quality solutions while taking only 2.6 seconds longer than NPM on average. 

==> figs_and_tables/apr-10-more-combos/oldness/rosette-cargo-allow_cycles-min_duplicates-min_oldness.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.015567765567765568
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.08138844881619685
core-js-compat,0.024653737633022945
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
file-uri-to-path,0
read-pkg,0.1208831218443507
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.0036452385505741786
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
nanomatch,0.2158083337757251
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.036353995906384
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.1683386988885825
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.14680215219157575
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
es6-symbol,0.058333333333333334
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.058333333333333334
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.08761248043430186
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08938681552639031
media-typer,0
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.16268198352601904
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014102219354092588
ssri,0.0
bl,0.0
mississippi,0.059170132228480346
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.2008605072463768
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11613504287272006
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05730031932655423
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.025495337995337996
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.02036987240035596
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-cargo-allow_cycles-min_num_deps-min_oldness.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.12833614160069573
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.017731651064984397
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.08138844881619685
core-js-compat,0.024653737633022945
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.0985797827903091
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.12734487734487732
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.0590909090909091
is-wsl,0.125
merge2,0
react,0.05882352941176471
stream-each,0.36507936507936506
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
commondir,0
md5.js,0.030303030303030304
global-modules,0.04174228675136116
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.15370724361960128
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
file-uri-to-path,0
read-pkg,0.23315731966250575
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.01640625
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.13782051282051283
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.10301315370498898
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.3990715579710145
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.23997285139607236
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.0036452385505741786
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.3611111111111111
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
jest-serializer,0.0
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.022727272727272728
bn.js,0
class-utils,0.30614141414141416
nanomatch,0.22337744503919887
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.2431722409194359
mdn-data,0
babel-preset-jest,0.1446851702542488
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.25
shebang-command,0.3333333333333333
create-hash,0.10596092503987242
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.24052627397077642
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.18931893312147105
inquirer,0.14058266941089756
@babel_template,0.278549530179965
tmp,0.07065532942183107
static-extend,0.3846015712682379
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.20576112693183038
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.05
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.23868520211993538
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.12652598673908308
es6-symbol,0.058333333333333334
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.3547302737520129
@babel_plugin-transform-modules-umd,0.15014949868254598
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.15919678803458703
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
css-tree,0.22905525846702315
array-includes,0.03478766253074906
ee-first,0
node-notifier,0.058333333333333334
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.03339517625231911
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.08761248043430186
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.15667090830740388
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.11017823984644273
media-typer,0
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.29414007045585994
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.22127057054513893
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.21885055426041616
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
cacheable-request,0.11314005143792377
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.27617753623188407
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.1721056854153932
domelementtype,0
prr,0
http-signature,0.2766541465070877
aws-sign2,0
@nodelib_fs.walk,0.0125
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.12652598673908308
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.02922077922077922
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.1301169590643275
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.06336882579118604
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.03125
@babel_plugin-proposal-class-properties,0.15307084831946077
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.1702216935854771
lodash,0
is-generator-fn,0
object.assign,0.3333333333333333
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.07692307692307693
deep-equal,0.07103174221818288
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014102219354092588
ssri,0.0
bl,0.0
mississippi,0.059170132228480346
fastq,0.0
@babel_preset-modules,0.15250907024080285
babel-plugin-jest-hoist,0.2788214932712215
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.22632149327122153
@babel_helper-wrap-function,0.18440683471760022
global-dirs,0.05263157894736842
pify,0
walker,0.8
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.2727272727272727
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.15370724361960128
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.3072331460674157
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.021022727272727273
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.1566709083074039
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.21301372774023541
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11613504287272006
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.2983324415908685
log-symbols,0.12887336093857832
object.entries,0.046382126348228046
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.2414095928226363
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.02746105118986475
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.1199874686716792
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.046382126348228046
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.15919678803458703
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.045618994532038014
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.07636270685004688
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.21580586080586078
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.12652598673908308
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.02036987240035596
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.18440683471760022
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.014814814814814814
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.09090909090909091
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07598643116971736
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.02746105118986475
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.15307084831946077
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.1725293858931694
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.2593406593406593
which,0.0
is-windows,0
util.promisify,0.028881612737544943
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-cargo-allow_cycles-min_oldness-min_duplicates.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.015567765567765568
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.07896368205334843
core-js-compat,0.024653737633022945
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
file-uri-to-path,0
read-pkg,0.1167695027813384
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.0036452385505741786
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
nanomatch,0.21580833377572503
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.03273040482342808
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.1683386988885825
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.1427622844899445
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
es6-symbol,0.058333333333333334
jest-worker,0.1388888888888889
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.058333333333333334
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.07901234265322345
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08938681552639031
media-typer,0
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.15979140566438466
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014102219354092588
ssri,0.0
bl,0.0
mississippi,0.059170132228480346
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.2008605072463768
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11613504287272006
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05730031932655423
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.0189520624303233
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.02036987240035596
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-cargo-allow_cycles-min_oldness-min_num_deps.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.015567765567765568
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.07896368205334843
core-js-compat,0.024653737633022945
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
file-uri-to-path,0
read-pkg,0.1167695027813384
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.0036452385505741786
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
nanomatch,0.21580833377572503
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.03273040482342808
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.1683386988885825
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.1427622844899445
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
es6-symbol,0.058333333333333334
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.058333333333333334
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.07901234265322345
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08938681552639031
media-typer,0
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.15979140566438466
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014102219354092588
ssri,0.0
bl,0.0
mississippi,0.059170132228480346
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.2008605072463768
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11613504287272006
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05730031932655423
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.0189520624303233
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.02036987240035596
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-cargo-allow_cycles-min_oldness.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.015567765567765568
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.07896368205334843
core-js-compat,0.023437459602441486
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
jest-changed-files,0.13680019686357706
file-uri-to-path,0
read-pkg,0.1167695027813384
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
jest-diff,0.12914477416455342
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.0036452385505741786
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
jest-serializer,0.0
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
nanomatch,0.21580833377572503
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.03273040482342808
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.1683386988885825
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.1427622844899445
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
es6-symbol,0.058333333333333334
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
http-proxy-middleware,0.013333333333333334
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.058333333333333334
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.07901234265322345
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08919331674879781
media-typer,0
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.15979140566438466
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.013447300414548726
ssri,0.0
bl,0.0
mississippi,0.059170132228480346
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
jest-util,0.06732247625785306
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
file-type,0.05685117022015418
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.2008605072463768
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.1164941093000091
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05644892470514721
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.0189520624303233
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.01942387837657038
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
@jest_types,0.0830784260647454
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-cargo-disallow_cycles-min_oldness-min_num_deps.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.015567765567765568
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.07896368205334843
core-js-compat,0.024653737633022945
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
file-uri-to-path,0
read-pkg,0.1167695027813384
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.0036452385505741786
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
jest-serializer,0.0
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
nanomatch,0.21580833377572503
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.03273040482342808
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.1683386988885825
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.1427622844899445
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
es6-symbol,0.058333333333333334
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.058333333333333334
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.07901234265322345
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08938681552639031
media-typer,0
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.15979140566438466
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014102219354092588
ssri,0.0
bl,0.0
mississippi,0.059170132228480346
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.2008605072463768
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11613504287272006
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05730031932655423
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.0189520624303233
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.02036987240035596
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
@jest_types,0.0830784260647454
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-npm-allow_cycles-min_duplicates-min_oldness.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.015567765567765568
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.08138844881619685
core-js-compat,0.024910674940319965
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
jest-matcher-utils,0.1228352083709853
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
jest-validate,0.09249283098332572
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
@babel_plugin-transform-runtime,0.08632334929342354
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
jest-haste-map,0.042379409541982986
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
jest-changed-files,0.13680019686357706
file-uri-to-path,0
read-pkg,0.1208831218443507
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
jest-diff,0.12914477416455342
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.005970819945923015
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
jest-serializer,0.0
pretty-format,0.10229833413475659
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
nanomatch,0.2158083337757251
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.036353995906384
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.16963068855266517
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.14680215219157575
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
es6-symbol,0.07275641025641026
jest-worker,0.1388888888888889
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
http-proxy-middleware,0.013333333333333334
terser-webpack-plugin,0.09204922098066201
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
serve-static,0.1791316624197059
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.06220930232558139
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.08761248043430186
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
@babel_helper-define-polyfill-provider,0.08405416648736225
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08942769191618757
media-typer,0
jest-mock,0.08803708433719247
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.16268198352601904
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
jest-message-util,0.12026125027214803
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
jest-environment-node,0.10951302805907308
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
send,0.1962574026885621
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
jest-each,0.07941718401081559
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
jest-environment-jsdom,0.09945166585918037
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014240570211867908
ssri,0.0
bl,0.0
mississippi,0.059170132228480346
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
jest-util,0.06732247625785306
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
file-type,0.05685117022015418
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.2008605072463768
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11649475510293587
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
express,0.14367161181900195
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
babel-plugin-polyfill-corejs3,0.08447581095048036
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
@jest_console,0.11377198869062563
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
jest-leak-detector,0.11250347608517393
expect,0.11050642345187524
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05748017544166214
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.025495337995337996
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
got,0.09881714597179894
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.020569712528253643
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
jest-resolve,0.046931111482243576
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
@jest_environment,0.1093853848563439
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
@jest_types,0.0830784260647454
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-npm-allow_cycles-min_num_deps-min_oldness.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.12833614160069573
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.017731651064984397
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.08138844881619685
core-js-compat,0.024910674940319965
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.0985797827903091
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.12734487734487732
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.0590909090909091
is-wsl,0.125
jest-matcher-utils,0.1228352083709853
merge2,0
react,0.05882352941176471
stream-each,0.36507936507936506
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
jest-validate,0.09249283098332572
commondir,0
md5.js,0.030303030303030304
global-modules,0.04174228675136116
@babel_plugin-transform-runtime,0.12371658640962714
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
jest-haste-map,0.0856480503890569
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.15370724361960128
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
jest-changed-files,0.13680019686357706
file-uri-to-path,0
read-pkg,0.23315731966250575
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.01640625
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.13782051282051283
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.10301315370498898
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.3990715579710145
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
jest-diff,0.12914477416455342
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.23997285139607236
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.005970819945923015
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.3611111111111111
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
jest-serializer,0.0
pretty-format,0.10229833413475659
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.022727272727272728
bn.js,0
class-utils,0.30614141414141416
nanomatch,0.22337744503919887
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.2431722409194359
mdn-data,0
babel-preset-jest,0.1446851702542488
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.25
shebang-command,0.3333333333333333
create-hash,0.10596092503987242
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.24052627397077642
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.18931893312147105
inquirer,0.14058266941089756
@babel_template,0.278549530179965
tmp,0.07065532942183107
static-extend,0.3846015712682379
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.2071028085060701
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.05
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.23868520211993538
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.12652598673908308
es6-symbol,0.07275641025641026
jest-worker,0.1388888888888889
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.3547302737520129
http-proxy-middleware,0.013333333333333334
terser-webpack-plugin,0.09642684199380153
@babel_plugin-transform-modules-umd,0.15014949868254598
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.15919678803458703
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
serve-static,0.1791316624197059
css-tree,0.22905525846702315
array-includes,0.03478766253074906
ee-first,0
node-notifier,0.06220930232558139
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.03339517625231911
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.08761248043430186
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.15667090830740388
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
@babel_helper-define-polyfill-provider,0.14299947756004444
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.11022006684995621
media-typer,0
jest-mock,0.08803708433719247
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.29414007045585994
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.22127057054513893
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.21885055426041616
jest-message-util,0.12026125027214803
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
jest-environment-node,0.10951302805907308
cacheable-request,0.11314005143792377
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
send,0.1962574026885621
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.27617753623188407
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.1721056854153932
domelementtype,0
prr,0
http-signature,0.2766541465070877
aws-sign2,0
@nodelib_fs.walk,0.0125
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
jest-each,0.07941718401081559
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.12652598673908308
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.02922077922077922
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.1301169590643275
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.06336882579118604
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.03125
@babel_plugin-proposal-class-properties,0.15307084831946077
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.1702216935854771
lodash,0
is-generator-fn,0
object.assign,0.3333333333333333
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.07692307692307693
deep-equal,0.07103174221818288
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
jest-environment-jsdom,0.09945166585918037
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014240570211867908
ssri,0.0
bl,0.0
mississippi,0.059170132228480346
fastq,0.0
@babel_preset-modules,0.15250907024080285
babel-plugin-jest-hoist,0.2788214932712215
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.22632149327122153
@babel_helper-wrap-function,0.18440683471760022
global-dirs,0.05263157894736842
pify,0
walker,0.8
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.2727272727272727
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.15370724361960128
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.3072331460674157
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.021022727272727273
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
jest-util,0.10828288681820292
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.1566709083074039
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
file-type,0.05685117022015418
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.21301372774023541
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11649475510293587
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.2983324415908685
log-symbols,0.12887336093857832
object.entries,0.046382126348228046
express,0.14367161181900195
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.2414095928226363
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.02746105118986475
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
babel-plugin-polyfill-corejs3,0.12428970521175733
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
@jest_console,0.11377198869062563
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.1199874686716792
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.046382126348228046
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
jest-leak-detector,0.11250347608517393
expect,0.11050642345187524
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.15919678803458703
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.045618994532038014
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.07656254697794457
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.21580586080586078
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.12652598673908308
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
got,0.10760256490581463
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.020569712528253643
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.18440683471760022
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
jest-resolve,0.06673065972606614
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.014814814814814814
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.09090909090909091
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07598643116971736
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
@jest_environment,0.1093853848563439
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.02746105118986475
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
@jest_types,0.0830784260647454
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.15307084831946077
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.1725293858931694
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.2593406593406593
which,0.0
is-windows,0
util.promisify,0.028881612737544943
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-npm-allow_cycles-min_oldness-min_duplicates.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.015567765567765568
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.07988167470940719
core-js-compat,0.024910674940319965
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
jest-matcher-utils,0.1228352083709853
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
jest-validate,0.09249283098332572
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
@babel_plugin-transform-runtime,0.08632334929342354
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
jest-haste-map,0.042379409541982986
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
jest-changed-files,0.13680019686357706
file-uri-to-path,0
read-pkg,0.11785961906040816
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
jest-diff,0.12914477416455342
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.005970819945923015
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
jest-serializer,0.0
pretty-format,0.10229833413475659
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
nanomatch,0.21580833377572503
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.03541376797190751
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.16963068855266517
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.14365673887277097
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
es6-symbol,0.07275641025641026
jest-worker,0.1388888888888889
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
http-proxy-middleware,0.013333333333333334
terser-webpack-plugin,0.09204922098066201
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
serve-static,0.1791316624197059
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.06220930232558139
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.07901234265322345
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
@babel_helper-define-polyfill-provider,0.08405416648736225
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08942769191618757
media-typer,0
jest-mock,0.08803708433719247
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.16037280101322188
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
jest-message-util,0.12026125027214803
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
jest-environment-node,0.10951302805907308
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
send,0.1962574026885621
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
jest-each,0.07941718401081559
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
jest-environment-jsdom,0.09945166585918037
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014240570211867908
ssri,0.0
bl,0.0
mississippi,0.059170132228480346
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
jest-util,0.06732247625785306
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
file-type,0.05685117022015418
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.2008605072463768
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11649475510293587
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
express,0.14367161181900195
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
babel-plugin-polyfill-corejs3,0.08447581095048036
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
@jest_console,0.11377198869062563
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
jest-leak-detector,0.11250347608517393
expect,0.11050642345187524
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05748017544166214
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.0189520624303233
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
got,0.09881714597179894
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.020569712528253643
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
jest-resolve,0.046931111482243576
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
@jest_environment,0.1093853848563439
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
@jest_types,0.0830784260647454
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
webpack,0.035544384530578746
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-npm-allow_cycles-min_oldness-min_num_deps.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.015567765567765568
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.07988167470940719
core-js-compat,0.024910674940319965
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
jest-matcher-utils,0.1228352083709853
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
jest-validate,0.09249283098332572
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
@babel_plugin-transform-runtime,0.08632334929342354
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
jest-haste-map,0.042379409541982986
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
jest-changed-files,0.13680019686357706
file-uri-to-path,0
read-pkg,0.11785961906040816
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
jest-diff,0.12914477416455342
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.005970819945923015
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
jest-serializer,0.0
pretty-format,0.10229833413475659
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
nanomatch,0.21580833377572503
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.03541376797190751
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.16963068855266517
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.14365673887277097
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
es6-symbol,0.07275641025641026
jest-worker,0.1388888888888889
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
http-proxy-middleware,0.013333333333333334
terser-webpack-plugin,0.09204922098066201
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
serve-static,0.1791316624197059
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.06220930232558139
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.07901234265322345
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
@babel_helper-define-polyfill-provider,0.08405416648736225
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08942769191618757
media-typer,0
jest-mock,0.08803708433719247
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.16037280101322188
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
jest-message-util,0.12026125027214803
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
jest-environment-node,0.10951302805907308
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
send,0.1962574026885621
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
jest-each,0.07941718401081559
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
jest-environment-jsdom,0.09945166585918037
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014240570211867908
ssri,0.0
bl,0.0
mississippi,0.059170132228480346
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
jest-util,0.06732247625785306
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
file-type,0.05685117022015418
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.2008605072463768
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11649475510293587
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
express,0.14367161181900195
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
babel-plugin-polyfill-corejs3,0.08447581095048036
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
@jest_console,0.11377198869062563
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
jest-leak-detector,0.11250347608517393
expect,0.11050642345187524
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05748017544166214
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.0189520624303233
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
got,0.09881714597179894
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.020569712528253643
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
jest-resolve,0.046931111482243576
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
@jest_environment,0.1093853848563439
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
@jest_types,0.0830784260647454
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-npm-allow_cycles-min_oldness.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.015567765567765568
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.07896368205334843
core-js-compat,0.02318098358294931
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
jest-matcher-utils,0.1228352083709853
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
jest-validate,0.09249283098332572
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
@babel_plugin-transform-runtime,0.0861211432666559
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
jest-haste-map,0.042379409541982986
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
jest-changed-files,0.13680019686357706
file-uri-to-path,0
read-pkg,0.1167695027813384
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
jest-diff,0.12914477416455342
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.0036452385505741786
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
jest-serializer,0.0
pretty-format,0.10229833413475659
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@jest_fake-timers,0.11355791292822658
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
nanomatch,0.21580833377572503
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.03273040482342808
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
es5-ext,0.07407407407407408
shebang-regex,0
postcss-loader,0.1683386988885825
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.1427622844899445
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
es6-symbol,0.058333333333333334
jest-worker,0.1388888888888889
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
http-proxy-middleware,0.013333333333333334
terser-webpack-plugin,0.09204922098066201
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
serve-static,0.1791316624197059
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.058333333333333334
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.07901234265322345
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
@babel_helper-define-polyfill-provider,0.0837851033873268
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08919331674879781
media-typer,0
jest-mock,0.08803708433719247
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.15979140566438466
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
jest-message-util,0.12026125027214803
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
jest-environment-node,0.10951302805907308
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
send,0.1962574026885621
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
jest-each,0.07941718401081559
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
jest-environment-jsdom,0.09945166585918037
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.013309197942514476
ssri,0.0
bl,0.0
mississippi,0.055089433454102395
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
jest-util,0.06732247625785306
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
file-type,0.05685117022015418
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.2008605072463768
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11613504287272006
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
express,0.14367161181900195
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
babel-plugin-polyfill-corejs3,0.08426096704703974
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
@jest_console,0.11377198869062563
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
jest-leak-detector,0.11250347608517393
expect,0.11050642345187524
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05644892470514721
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.0189520624303233
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
got,0.09344080188577743
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.019224397028076465
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
jest-resolve,0.046931111482243576
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.20757575757575755
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
@jest_environment,0.1093853848563439
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
@jest_types,0.0830784260647454
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
webpack,0.03489851281373751
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-npm-disallow_cycles-min_oldness-min_num_deps.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.015567765567765568
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.07988167470940719
core-js-compat,0.024910674940319965
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
jest-matcher-utils,0.1228352083709853
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
jest-validate,0.09249283098332572
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
@babel_plugin-transform-runtime,0.08632334929342354
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
jest-haste-map,0.042379409541982986
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
jest-changed-files,0.13680019686357706
file-uri-to-path,0
read-pkg,0.11785961906040816
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
jest-diff,0.12914477416455342
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.005970819945923015
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
jest-serializer,0.0
pretty-format,0.10229833413475659
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
nanomatch,0.21580833377572503
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.03541376797190751
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.16963068855266517
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
snapdragon,0.18052693602693606
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.14365673887277097
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
es6-symbol,0.07275641025641026
jest-worker,0.1388888888888889
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
http-proxy-middleware,0.013333333333333334
terser-webpack-plugin,0.09204922098066201
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
object-copy,0.14753246753246754
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
serve-static,0.1791316624197059
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.06220930232558139
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.16039520202020202
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
jsdom,0.07901234265322345
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
@babel_helper-define-polyfill-provider,0.08405416648736225
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08942769191618757
media-typer,0
jest-mock,0.08803708433719247
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.16037280101322188
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
jest-message-util,0.12026125027214803
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
jest-environment-node,0.10951302805907308
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
send,0.1962574026885621
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
jest-each,0.07941718401081559
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
cache-base,0.23293807641633724
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
jest-environment-jsdom,0.09945166585918037
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014240570211867908
ssri,0.0
bl,0.0
mississippi,0.059170132228480346
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.17821689113355785
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
jest-util,0.06732247625785306
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
file-type,0.05685117022015418
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.2008605072463768
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11649475510293587
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
express,0.14367161181900195
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
babel-plugin-polyfill-corejs3,0.08447581095048036
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
@jest_console,0.11377198869062563
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
jest-leak-detector,0.11250347608517393
expect,0.11050642345187524
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05748017544166214
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.0189520624303233
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
got,0.09881714597179894
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.020569712528253643
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
jest-resolve,0.046931111482243576
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
@jest_environment,0.1093853848563439
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
@jest_types,0.0830784260647454
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-pip-allow_cycles-min_num_deps-min_oldness.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.12833614160069573
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.08138844881619685
core-js-compat,0.024910674940319965
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.0985797827903091
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.12734487734487732
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.0590909090909091
is-wsl,0.125
merge2,0
react,0.05882352941176471
stream-each,0.36507936507936506
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
commondir,0
md5.js,0.030303030303030304
global-modules,0.04174228675136116
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.15370724361960128
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
file-uri-to-path,0
read-pkg,0.23315731966250575
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.01640625
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.13782051282051283
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.10301315370498898
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.3990715579710145
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.23997285139607236
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.005970819945923015
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.3611111111111111
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.022727272727272728
bn.js,0
class-utils,0.32889141414141415
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.2431722409194359
mdn-data,0
babel-preset-jest,0.1446851702542488
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.25
shebang-command,0.3333333333333333
create-hash,0.10596092503987242
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.24052627397077642
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.18931893312147105
inquirer,0.14058266941089756
@babel_template,0.278549530179965
tmp,0.07065532942183107
static-extend,0.4098793490460157
tmpl,0
no-case,0.0
shebang-regex,0
postcss-loader,0.2071028085060701
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.05
merge-descriptors,0
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.23868520211993538
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.12652598673908308
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.3547302737520129
@babel_plugin-transform-modules-umd,0.15014949868254598
execa,0.19412698412698415
@babel_plugin-transform-object-super,0.15919678803458703
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
css-tree,0.22905525846702315
array-includes,0.03478766253074906
ee-first,0
node-notifier,0.06220930232558139
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
cli-width,0
create-hmac,0.03339517625231911
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.15667090830740388
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.11022006684995621
media-typer,0
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.29414007045585994
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.21885055426041616
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
cacheable-request,0.11314005143792377
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.27617753623188407
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.1721056854153932
domelementtype,0
prr,0
http-signature,0.2766541465070877
aws-sign2,0
@nodelib_fs.walk,0.0125
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.12652598673908308
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.02922077922077922
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.1301169590643275
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.06336882579118604
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.03125
@babel_plugin-proposal-class-properties,0.15307084831946077
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.1702216935854771
lodash,0
is-generator-fn,0
object.assign,0.3333333333333333
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.07692307692307693
deep-equal,0.07103174221818288
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014240570211867908
ssri,0.0
bl,0.0
fastq,0.0
@babel_preset-modules,0.15250907024080285
babel-plugin-jest-hoist,0.2788214932712215
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.22632149327122153
@babel_helper-wrap-function,0.18440683471760022
global-dirs,0.05263157894736842
pify,0
walker,0.8
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.2727272727272727
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.15370724361960128
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.3072331460674157
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.021022727272727273
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.1566709083074039
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11649475510293587
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.2983324415908685
log-symbols,0.12887336093857832
object.entries,0.046382126348228046
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.2414095928226363
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.02746105118986475
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.1199874686716792
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.046382126348228046
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.15919678803458703
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.045618994532038014
globals,0.5833333333333334
mixin-deep,0
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.07656254697794457
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.21580586080586078
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.12652598673908308
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.020569712528253643
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.18440683471760022
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.014814814814814814
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.09090909090909091
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07598643116971736
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.02746105118986475
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.15307084831946077
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.1725293858931694
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.2593406593406593
which,0.0
is-windows,0
util.promisify,0.028881612737544943
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-pip-allow_cycles-min_oldness-min_num_deps.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.08138844881619685
core-js-compat,0.024910674940319965
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
file-uri-to-path,0
read-pkg,0.1208831218443507
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.005970819945923015
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.036353995906384
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
shebang-regex,0
postcss-loader,0.16963068855266517
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.14680215219157575
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.06220930232558139
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08942769191618757
media-typer,0
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014240570211867908
ssri,0.0
bl,0.0
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11649475510293587
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05748017544166214
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.025495337995337996
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.020569712528253643
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-pip-allow_cycles-min_oldness.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.00042735042735042735
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.08138844881619685
core-js-compat,0.023437459602441486
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0003875968992248062
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
file-uri-to-path,0
read-pkg,0.1208831218443507
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.0036452385505741786
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.036353995906384
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
shebang-regex,0
postcss-loader,0.1683386988885825
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.14680215219157575
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
css-tree,0.22905525846702315
array-includes,0.0005376344086021505
ee-first,0
node-notifier,0.058333333333333334
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08919331674879781
media-typer,0
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.1455905298578277
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.00037037037037037035
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.013447300414548726
ssri,0.0
bl,0.0
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.1164941093000091
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0005376344086021505
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0005376344086021505
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0005376344086021505
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05644892470514721
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.025495337995337996
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.01942387837657038
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0005376344086021505
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
util.promisify,0.000505050505050505
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/rosette-pip-disallow_cycles-min_oldness-min_num_deps.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.03571428571428571
typedarray,0
https-proxy-agent,0.08695652173913043
flatted,0
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
exit,0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
cacache,0.08138844881619685
core-js-compat,0.024910674940319965
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
regexpp,0
unicode-match-property-value-ecmascript,0
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11450616230832163
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
file-uri-to-path,0
read-pkg,0.1208831218443507
tough-cookie,0.16666666666666666
eslint-module-utils,0.5953172280617933
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
request,0.05898294884001883
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@babel_highlight,0.26532533705913924
has-values,0.0
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
@babel_plugin-transform-member-expression-literals,0.0
emojis-list,0
readable-stream,0.0
date-fns,0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.1345773140716961
sort-keys,0.0
esquery,0.0
@tootallnate_once,0
agent-base,0.13043478260869565
css-loader,0.005970819945923015
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.09148629148629149
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
are-we-there-yet,0.0
evp_bytestokey,0.0
bn.js,0
class-utils,0.25011784511784513
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.1976149943474664
mdn-data,0
babel-preset-jest,0.08354693669546619
boxen,0.19119506711465492
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.21953601953601953
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
saxes,0.0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.060561710932998065
tar,0.0
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.11664205431126426
@babel_plugin-transform-dotall-regex,0.08576839826839827
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
normalize-package-data,0.036353995906384
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.1479037929815821
inquirer,0.14058266941089756
@babel_template,0.20117853300740582
tmp,0.07065532942183107
static-extend,0.30921946740128553
tmpl,0
no-case,0.0
shebang-regex,0
postcss-loader,0.16963068855266517
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.0
read-pkg-up,0.14680215219157575
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.09101771875789669
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.2387928033532253
@babel_plugin-transform-modules-umd,0.11832303438526567
execa,0.19412698412698415
@babel_plugin-transform-object-super,0.11832303438526567
external-editor,0.18903896103896103
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.0
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.06220930232558139
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.0
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
http-proxy-agent,0.16521739130434782
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
istanbul-lib-report,0.1588530465949821
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.11450616230832161
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
tsutils,0.25
neo-async,0
glob,0.0837962962962963
@babel_core,0.08942769191618757
media-typer,0
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.14536830763560546
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
cacheable-request,0.09424518743667679
@babel_plugin-syntax-async-generators,0.0
uri-js,0.0
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
whatwg-fetch,0
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.2041227384673676
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
babel-loader,0.16233044852308515
domelementtype,0
prr,0
http-signature,0.07696772924045651
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
iferr,0
vary,0
sshpk,0.10119047619047619
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.0
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169023
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.09101771875789667
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.25822862919637113
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.061224489795918366
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
npmlog,0.06263227513227514
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
minipass,0.0
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.1724137931034483
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.26900183150183155
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.11092784473618658
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.12677467969849893
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.0
yargs,0.10143641997861946
@babel_plugin-proposal-object-rest-spread,0.014240570211867908
ssri,0.0
bl,0.0
fastq,0.0
@babel_preset-modules,0.07222601959444065
babel-plugin-jest-hoist,0.1482368137949306
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
v8-to-istanbul,0.05378787878787879
ts-node,0.05116959064327485
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
is-extglob,0
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
rimraf,0.07707854118745208
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16567643894727538
@babel_helper-wrap-function,0.13652657813684502
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
symbol-tree,0
eslint-utils,0.4
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.0
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11450616230832161
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.2053370786516854
commander,0
eslint-visitor-keys,0
to-regex,0.21538461538461537
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
through2,0.0
babel-runtime,0.3814353730351201
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
stack-utils,0.3333333333333333
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11450616230832163
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11649475510293587
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
cross-spawn,0.1
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1760312163814801
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.09383394383394383
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.07142857142857142
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.1568381455146161
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.11832303438526569
rxjs,0.09375
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.030758486969667095
globals,0.5833333333333334
mixin-deep,0
@babel_plugin-proposal-logical-assignment-operators,0.0
autoprefixer,0.05748017544166214
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.025495337995337996
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.09101771875789667
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
abab,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.0
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.020569712528253643
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.13652657813684502
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08576839826839827
core-util-is,0
del,0.07276581649135185
fs-minipass,0.0
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
array-unique,0
signal-exit,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08576839826839827
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.004081632653061224
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.11092784473618658
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.12677467969849893
caseless,0
union-value,0.1826086956521739
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.022941970310391364
which,0.0
is-windows,0
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/oldness/vanilla.csv <==
Package,Oldness
async-each,0
@babel_preset-react,0.08001266885474437
typedarray,0
istanbul-lib-instrument,0.07845088068432332
flatted,0
@eslint_eslintrc,0.11888130294246693
nan,0
util-deprecate,0
fresh,0
type,0
strip-bom,0
nopt,0.0
istanbul-lib-coverage,0
is-directory,0
util,0.0
har-validator,0.05966143682906688
dashdash,0.0
file-loader,0.08131740639406648
errno,0.0
jsbn,0
ieee754,0
ajv-keywords,0.0
snapdragon-util,0.0
infer-owner,0
parent-module,0.14285714285714285
unicode-property-aliases-ecmascript,0
postcss-selector-parser,0.0
p-map,0.0
@babel_plugin-transform-regenerator,0.010101010101010102
browserify-sign,0.020085470085470087
mute-stream,0
timers-browserify,0.0
react-dom,0.11429921130463358
ajv-errors,0
figgy-pudding,0
caller-path,0.15476190476190477
cli-boxes,0
spdx-correct,0.0
to-regex-range,0.0
regenerator-runtime,0
posix-character-classes,0
data-urls,0.06871008939974457
source-map-resolve,0.0
brorand,0
core-js-compat,0.024910674940319965
@babel_helper-create-regexp-features-plugin,0.12559484850125244
node-fetch,0.06077694235588972
builtin-status-codes,0
browserify-des,0.0
extend-shallow,0.30000000000000004
inflight,0.0
arrify,0
assert,0.0
uuid,0
pako,0
jest-pnp-resolver,0
forever-agent,0
hash-base,0.0
content-disposition,0.2
is-symbol,0.0
browserify-aes,0.038461538461538464
is-wsl,0.125
merge2,0
react,0.05882352941176471
stream-each,0.0
url-parse,0.0
@babel_helper-skip-transparent-expression-wrappers,0.14285714285714285
unicode-match-property-value-ecmascript,0
jest-validate,0.09249283098332572
commondir,0
md5.js,0.0
global-modules,0.04174228675136116
@babel_plugin-transform-runtime,0.07207962139078689
json-buffer,0
escape-html,0
@cyf1996..._cq-attribute-import,0
hash.js,0.0
has-unicode,0
js-yaml,0.0
p-finally,0
@xtuc_long,0
uglify-js,0
p-cancelable,0
get-value,0.1
whatwg-mimetype,0
svgo,0.12399956307117554
xmlchars,0
decode-uri-component,0
@babel_plugin-transform-classes,0.11664088716600664
is-arguments,0.0
w3c-hr-time,0.0
unique-filename,0.0
jest-changed-files,0.13680019686357706
read-pkg,0.1199276337662905
tough-cookie,0.16666666666666666
eslint-module-utils,0.624408964626356
for-in,0
ipaddr.js,0
is-number-object,0.0
delayed-stream,0
is-stream,0
simple-swizzle,0.0
fast-glob,0.011764705882352941
object.pick,0.1
@babel_generator,0.1354978354978355
is-callable,0
co,0
gauge,0.20138888888888887
diffie-hellman,0.010256410256410256
@webassemblyjs_helper-api-error,0
picomatch,0
postcss-modules-values,0.0068540829986613126
progress,0
@babel_plugin-transform-block-scoping,0.0
registry-auth-token,0.08771929824561403
is-glob,0.0
escodegen,0.07536999550157444
jest-watcher,0.12694747801247389
source-map-support,0.03787878787878788
spdx-license-ids,0
text-table,0
@babel_helper-get-function-arity,0.14285714285714285
prelude-ls,0
number-is-nan,0
resolve-from,0
path-key,0
colors,0
test-exclude,0.07065532942183107
estraverse,0
hosted-git-info,0.20348837209302326
@jest_test-result,0.11048324521619507
@babel_highlight,0.27267827823560986
has-values,0.0
@istanbuljs_load-nyc-config,0.20957683336078373
@webassemblyjs_helper-fsm,0
pump,0.0
q,0.05555555555555555
@babel_plugin-transform-member-expression-literals,0.0
node-libs-browser,0.09352713046136356
emojis-list,0
readable-stream,0.0
stream-http,0.0
duplexify,0.0
@babel_plugin-transform-arrow-functions,0.0
esutils,0
memory-fs,0.14052483097426915
sort-keys,0.0
esquery,0.0
css-loader,0.005970819945923015
process,0
css-select,0.09920421341748481
path-is-inside,0
sha.js,0.0
eslint-scope,0.0
json-schema,0
shell-quote,0
@babel_plugin-transform-named-capturing-groups-regex,0.08925570178036096
internal-slot,0.0
@webassemblyjs_leb128,0.0
imurmurhash,0
jsesc,0
aggregate-error,0.0
which-boxed-primitive,0.0
deep-extend,0
buffer-xor,0.0
encodeurl,0
espree,0.0
jest-serializer,0.0
pretty-format,0.10229833413475659
html-encoding-sniffer,0.0
cipher-base,0.0
source-map,0
portfinder,0.10396858284305689
@babel_plugin-transform-react-display-name,0.0
lodash.uniq,0
acorn,0
@jest_fake-timers,0.11252788157300941
@szmarczak_http-timer,0.0
import-lazy,0
json5,0.0
widest-line,0.02
evp_bytestokey,0.0
bn.js,0
class-utils,0.3058152958152958
nanomatch,0.25345815617554734
open,0.20833333333333334
postcss-modules-extract-imports,0
har-schema,0
cosmiconfig,0.20049223219912876
mdn-data,0
babel-preset-jest,0.08549330347747311
boxen,0.18349617116106554
unicode-canonical-property-names-ecmascript,0
randombytes,0.0
chardet,0
@webassemblyjs_helper-wasm-section,0.0
concat-map,0
@babel_plugin-transform-block-scoped-functions,0.0
pkg-dir,0.2492979242979243
word-wrap,0
typescript,0
path-dirname,0
duplexer,0
strip-json-comments,0
w3c-xmlserializer,0.0
@webassemblyjs_helper-wasm-bytecode,0
json-parse-better-errors,0
domutils,0.1657997311827957
decompress-response,0.16666666666666666
isstream,0
browserify-rsa,0.0
shebang-command,0.3333333333333333
create-hash,0.0
invariant,0.08823529411764706
make-dir,0.17204301075268819
rc,0.10964912280701754
entities,0
@babel_preset-env,0.037837239181797766
promise,0.0
to-object-path,0.38
core-js,0
snapdragon-node,0
file-entry-cache,0.06056171093299806
@sinonjs_commons,0.0
@babel_plugin-syntax-top-level-await,0.0
@babel_plugin-syntax-nullish-coalescing-operator,0.0
electron-to-chromium,0
prop-types,0.1313479366642054
@babel_plugin-transform-dotall-regex,0.08800658145120087
opn,0.8
isexe,0
once,0.0
@babel_plugin-transform-parameters,0.0
@babel_plugin-syntax-class-properties,0.0
scheduler,0.05882352941176471
extend,0
xmlbuilder,0
p-timeout,0
colorette,0
get-stdin,0
unique-string,0.1736111111111111
component-emitter,0
p-try,0
run-queue,0.0
@babel_plugin-transform-unicode-escapes,0.0
@webassemblyjs_utf8,0
@babel_traverse,0.15066114592275856
inquirer,0.1405826694108976
@babel_template,0.20590542376370835
tmp,0.07065532942183107
static-extend,0.38012855831037656
tmpl,0
no-case,0.0
es5-ext,0.09455128205128205
shebang-regex,0
postcss-loader,0.17208166894482202
responselike,0.3333333333333333
websocket-extensions,0
@babel_plugin-syntax-dynamic-import,0.0
whatwg-url,0.059259259259259255
p-limit,0.0
fs-extra,0.0
balanced-match,0
repeat-element,0
assign-symbols,0
object-inspect,0
spdx-expression-parse,0.0
copy-descriptor,0
querystring,0
es-to-primitive,0.0
merge-descriptors,0
snapdragon,0.1928178847296495
ansi-escapes,0.3472222222222222
flush-write-stream,0.0
bcrypt-pbkdf,0.20833333333333334
@babel_plugin-proposal-export-namespace-from,0.08852465490312142
read-pkg-up,0.1527813288797139
concat-stream,0.0
@babel_plugin-transform-modules-systemjs,0.0927145513370822
es6-symbol,0.09455128205128205
jest-worker,0.1388888888888889
import-from,0
string.prototype.trimstart,0.0
regexpu-core,0.14205271101822825
restore-cursor,0.1706349206349206
lodash.isplainobject,0
levn,0.0
depd,0
jest-regex-util,0
ansi-align,0.41000000000000003
@babel_plugin-syntax-numeric-separator,0.0
elliptic,0.007326007326007326
async-limiter,0
unset-value,0.016666666666666666
aproba,0
rsvp,0
xml2js,0.04639175257731959
@babel_code-frame,0.24541045041204884
http-proxy-middleware,0.018837920489296636
terser-webpack-plugin,0.0997415286729697
@babel_plugin-transform-modules-umd,0.12052891673820686
execa,0.19412698412698415
object-copy,0.11474747474747472
@babel_plugin-transform-object-super,0.12052891673820686
external-editor,0.18903896103896106
webidl-conversions,0
tweetnacl,0
react-is,0
graceful-fs,0
cookie,0
resolve-url,0
negotiator,0
bytes,0
global-prefix,0.05217785843920145
istanbul-reports,0.18489503328213006
loader-utils,0.06666666666666667
jest-docblock,0.09090909090909091
@babel_plugin-proposal-dynamic-import,0.08852465490312142
serve-static,0.17913166241970588
css-tree,0.22905525846702315
array-includes,0.0
ee-first,0
node-notifier,0.06220930232558139
@babel_helper-validator-option,0
bser,0.0
safe-regex,0.0
find-up,0.0
cssstyle,0.3
array-flatten,0
terser,0.0954095409540954
nice-try,0
arr-diff,0
@babel_plugin-proposal-json-strings,0.08852465490312142
chrome-trace-event,0
buffer-from,0
promise-inflight,0
compressible,0.0
decimal.js,0
tty-browserify,0
https-browserify,0
string.prototype.trimend,0.0
clean-css,0.07575757575757576
strip-ansi,0.0
@webassemblyjs_wasm-opt,0.0
cssesc,0
extglob,0.1574126683501684
cli-width,0
create-hmac,0.0
csso,0.1927035056446821
chokidar,0.015384615384615385
asynckit,0
function-bind,0
istanbul-lib-report,0.15885304659498206
param-case,0.0
methods,0
requires-port,0
delegates,0
table,0.0801328502415459
define-properties,0.0
@babel_plugin-proposal-async-generator-functions,0.08254090670137111
is-fullwidth-code-point,0
array-union,0
define-property,0.13999999999999999
constants-browserify,0
set-value,0.19999999999999998
@babel_plugin-transform-literals,0.0
json-parse-even-better-errors,0
assert-plus,0
inherits,0
jws,0.0
http-errors,0.14326923076923076
range-parser,0
@babel_helper-define-polyfill-provider,0.07102831513192169
neo-async,0
@babel_core,0.08165295744694875
media-typer,0
jest-mock,0.08803708433719248
deepmerge,0
path-to-regexp,0
camelcase,0
browserify-cipher,0.029411764705882353
qs,0.0
@babel_helper-member-expression-to-functions,0.14285714285714285
set-blocking,0
code-point-at,0
clone-response,0.8333333333333334
@babel_plugin-transform-duplicate-keys,0.0
meow,0.16630378451773473
ci-info,0
@babel_plugin-syntax-logical-assignment-operators,0.0
ip,0
eslint-plugin-import,0.1547337622343851
jest-message-util,0.1188744610494836
url-parse-lax,0.0
@babel_helper-hoist-variables,0.14285714285714285
prepend-http,0
@babel_helper-module-imports,0.14285714285714285
events,0
normalize-range,0
boolbase,0
has-flag,0
brace-expansion,0.08333333333333333
indent-string,0
cacheable-request,0.0942451874366768
@babel_plugin-syntax-async-generators,0.0
uri-js,0.038461538461538464
stealthy-require,0
mime,0
cliui,0.16099191689558273
compression,0.09707044873285282
jest-config,0.07811105920757151
hoist-non-react-statics,0.2900976290097629
@nodelib_fs.stat,0
decamelize,0
natural-compare,0
dir-glob,0.2
strip-eof,0
dotenv,0
send,0.1962574026885621
escalade,0
v8-compile-cache,0
tar-stream,0.004948268106162843
json-schema-traverse,0
extsprintf,0
@babel_plugin-transform-computed-properties,0.0
@babel_plugin-transform-sticky-regex,0.0
which-module,0
parse-json,0.20853450317324995
@babel_plugin-transform-for-of,0.0
capture-exit,0.0
jest-get-type,0
@babel_plugin-syntax-optional-chaining,0.0
is-arrayish,0
domelementtype,0
http-signature,0.10644300144300142
aws-sign2,0
@nodelib_fs.walk,0.0
jwa,0.0
normalize-path,0
http-proxy,0.0
crypto-browserify,0.018783542039355998
iferr,0
vary,0
sshpk,0.10119047619047619
jest-each,0.0794171840108156
fill-range,0.0
glob-to-regexp,0
unpipe,0
@babel_helper-split-export-declaration,0.14285714285714285
normalize-url,0
des.js,0.0
@babel_plugin-proposal-optional-catch-binding,0.08852465490312142
form-data,0.0
performance-now,0
exec-sh,0
wordwrap,0
get-intrinsic,0.0
path-parse,0
he,0
flat-cache,0.06522030408169022
ip-regex,0
nth-check,0.0
core-js-pure,0
urix,0
@babel_plugin-transform-modules-commonjs,0.0927145513370822
http-cache-semantics,0
worker-farm,0.03571428571428571
ret,0
side-channel,0.0
find-cache-dir,0.2447134585844263
url,0.2403846153846154
pinkie-promise,0.0
merge-stream,0
chalk,0.16792270531400966
fs.realpath,0
css-what,0
crypto-random-string,0.3472222222222222
ini,0
asn1,0.0
prompts,0.23684210526315788
@babel_plugin-transform-react-jsx,0.08512193911433631
keyv,0.0
type-check,0.0
trim-newlines,0
pbkdf2,0.0
kleur,0
glob-parent,0.0
minizlib,0.0
is-accessor-descriptor,0
proxy-addr,0.03125
make-error,0
os-homedir,0
cache-base,0.22060572277963583
shellwords,0
console-control-strings,0
object-keys,0
hmac-drbg,0.0
lower-case,0.0
has-value,0.025
wrap-ansi,0.016666666666666666
@webassemblyjs_wast-printer,0.0
retry,0
braces,0.0
write-file-atomic,0.013888888888888888
browserify-zlib,0.3793103448275862
dom-serializer,0.1585663082437276
binary-extensions,0
getpass,0.0
os-browserify,0
loglevel,0
eslint-import-resolver-node,0.05098343685300207
object-visit,0.1
has,0.0
import-local,0.2527879527879528
split-string,0
parse5,0
postcss,0.5168365770775409
@babel_helper-optimise-call-expression,0.14285714285714285
punycode,0
create-ecdh,0.00641025641025641
is-number,0
remove-trailing-separator,0
@nodelib_fs.scandir,0.0
@babel_plugin-proposal-class-properties,0.08158154471464131
ignore,0
tslib,0
mimic-response,0
sisteransi,0
is-date-object,0.0
@babel_helper-replace-supers,0.1291381250766502
lodash,0
is-generator-fn,0
object.assign,0.0
color-name,0
to-arraybuffer,0
css,0.015151515151515152
webpack-dev-middleware,0.082802321313882
faye-websocket,0.009259259259259259
deep-equal,0.0
string-width,0.025
istanbul-lib-source-maps,0.08415678524374176
spdx-exceptions,0
pumpify,0.0
is-absolute-url,0
through,0
@babel_plugin-transform-spread,0.08571428571428572
@babel_plugin-transform-template-literals,0.0
path-is-absolute,0
strip-indent,0.0
@babel_plugin-syntax-optional-catch-binding,0.0
@babel_plugin-proposal-numeric-separator,0.08852465490312142
yargs,0.10143641997861948
@babel_plugin-proposal-object-rest-spread,0.0851370671167568
ssri,0.0
bl,0.0
mississippi,0.07560807739273566
fastq,0.0
@babel_preset-modules,0.0760725824403605
babel-plugin-jest-hoist,0.1517197859311535
querystringify,0
etag,0
ajv,0.0
get-caller-file,0
source-map-url,0
@babel_helper-builder-binary-assignment-operator-visitor,0.10714285714285714
tapable,0
esrecurse,0.0
ws,0
browser-process-hrtime,0
is-buffer,0
functional-red-black-tree,0
es-abstract,0.0
xtend,0
load-json-file,0
pkg-up,0.4728785103785103
supports-hyperlinks,0.3111111111111111
combined-stream,0.0
jest,0.08358564627399567
is-extglob,0
jest-runner,0.07906773331057752
chownr,0
yallist,0
call-bind,0.0
cookie-signature,0
asn1.js,0.01282051282051282
minimalistic-crypto-utils,0
leven,0
at-least-node,0
copy-concurrently,0.1196151835571155
rimraf,0.07707854118745207
y18n,0
xml-name-validator,0
dot-prop,0.3333333333333333
ansi-styles,0
object-is,0.0
@babel_helper-simple-access,0.14285714285714285
bindings,0.3333333333333333
fragment-cache,0.0
node-int64,0
type-detect,0
is-promise,0
map-obj,0
@babel_plugin-transform-exponentiation-operator,0.07142857142857142
abbrev,0
@babel_plugin-transform-function-name,0.16956917251128922
@babel_helper-wrap-function,0.1390718270056233
global-dirs,0.05263157894736842
pify,0
walker,0.0
@webassemblyjs_helper-module-context,0.049677219430616315
unbox-primitive,0.0
minimatch,0.06944444444444443
run-parallel,0.0
jsonfile,0.0
utils-merge,0
duplexer3,0
wrappy,0
acorn-globals,0.2934523809523809
expand-brackets,0.15954354869449205
symbol-tree,0
require-from-string,0
sax,0
arr-union,0
next-tick,0
websocket-driver,0.012345679012345678
icss-utils,0
is-boolean-object,0.0
object-assign,0
@babel_plugin-proposal-nullish-coalescing-operator,0.08852465490312142
tr46,0.0
fast-json-stable-stringify,0
readdirp,0.0
parallel-transform,0.14159384103204328
acorn-walk,0
@babel_compat-data,0
path-browserify,0
@babel_helper-module-transforms,0.11664088716600664
mime-types,0.04918032786885246
node-modules-regexp,0
figures,0.0
fs-write-stream-atomic,0.1499404153898536
commander,0
eslint-visitor-keys,0
to-regex,0.2153846153846154
supports-color,0.0
require-directory,0
is-regex,0.0
async,0
slice-ansi,0.0
accepts,0.013333333333333334
@babel_plugin-syntax-json-strings,0.0
content-type,0
babel-plugin-istanbul,0.09660988900081538
isobject,0
camel-case,0.0
globby,0.017391304347826087
@babel_helper-explode-assignable-expression,0.14285714285714285
pirates,0.0
@webassemblyjs_wast-parser,0.0
jest-util,0.06732247625785308
through2,0.0
babel-runtime,0.5237556561085973
vm-browserify,0
onetime,0.0
@babel_plugin-syntax-jsx,0.0
clone-deep,0.15
p-each-series,0
@babel_helper-plugin-utils,0
diff-sequences,0
prettier,0
ecc-jsbn,0.3333333333333333
is-obj,0
@xtuc_ieee754,0
whatwg-encoding,0.0
array-uniq,0
regexp.prototype.flags,0.0
safer-buffer,0
@jest_source-map,0.07287157287157287
toidentifier,0
is-bigint,0.0
setimmediate,0
oauth-sign,0
upath,0
@babel_plugin-transform-async-to-generator,0.11664088716600664
parseurl,0
use,0
node-releases,0
semver,0.20348837209302326
big.js,0
camelcase-keys,0.22841394716394717
postcss-modules-scope,0.006802721088435374
@webassemblyjs_floating-point-hex-parser,0
iconv-lite,0.0
is-negative-zero,0
moment,0
file-type,0.05685117022015418
safe-buffer,0
regex-not,0.31428571428571433
enquirer,0.0
reusify,0
optionator,0.008771929824561403
@sinonjs_fake-timers,0.0
json-stable-stringify-without-jsonify,0
mimic-fn,0
finalhandler,0.1256516430429474
quick-lru,0
queue-microtask,0
html-escaper,0
@webassemblyjs_wasm-gen,0.0
asap,0
get-stream,0
querystring-es3,0
acorn-jsx,0
aws4,0
process-nextick-args,0
query-string,0.3875
verror,0.1111111111111111
base,0.19551798174986582
clone,0
unicode-match-property-ecmascript,0.0
anymatch,0.0
is-string,0.0
browserslist,0.11649475510293587
debug,0.2608695652173913
is-binary-path,0.0
filesize,0
is-descriptor,0
nanoid,0
console-browserify,0
from2,0.15929307116104868
log-symbols,0.12887336093857832
object.entries,0.0
express,0.14367161181900195
cross-spawn,0.1
move-concurrently,0.11534321271578996
arr-flatten,0
gensync,0
caniuse-lite,0
node-forge,0
repeat-string,0
is-typedarray,0
is-plain-obj,0
@babel_helper-function-name,0.1801672457932448
interpret,0
@babel_helper-annotate-as-pure,0.14285714285714285
path-exists,0
array.prototype.flat,0.0
on-headers,0
sprintf-js,0
@babel_plugin-transform-property-literals,0.0
is-plain-object,0
babel-plugin-polyfill-corejs3,0.0720169232701882
@babel_plugin-transform-shorthand-properties,0.0
randomfill,0.0
@webassemblyjs_helper-buffer,0
is-docker,0
stream-shift,0
lodash.memoize,0
locate-path,0.0
atob,0
sane,0.0956547619047619
map-cache,0
universalify,0
@babel_plugin-proposal-optional-chaining,0.08668039125930639
destroy,0
strict-uri-encode,0
@webassemblyjs_ieee754,0.0
object.values,0.0
domexception,0.2
diff,0
error-ex,0.5
fast-deep-equal,0
enhanced-resolve,0.0
nwsapi,0
bluebird,0
deep-is,0
@istanbuljs_schema,0
style-loader,0
jest-leak-detector,0.11250347608517393
statuses,0
watchpack,0.0
axios,0.0
validate-npm-package-license,0.0
has-symbols,0
is-path-cwd,0
string_decoder,0.0
argparse,0
csstype,0
mime-db,0
yocto-queue,0
kind-of,0
yaml,0
miller-rabin,0.02564102564102564
is-path-in-cwd,0.0
body-parser,0.15683814551461608
psl,0
minimalistic-assert,0
@babel_helper-create-class-features-plugin,0.12052891673820686
ansi-colors,0
request-promise-core,0.0
esprima,0
loader-runner,0
@sindresorhus_is,0
stream-browserify,0.0
json-stringify-safe,0
@webassemblyjs_wasm-parser,0.0
sockjs-client,0.03075848696966709
globals,0.5833333333333334
mixin-deep,0
htmlparser2,0.14386648745519715
@babel_plugin-proposal-logical-assignment-operators,0.08852465490312142
autoprefixer,0.05748017544166214
source-list-map,0
tsconfig-paths,0.18417874396135264
mkdirp,0
public-encrypt,0.022970085470085472
redent,0.0
callsites,0
color-string,0.0
@babel_plugin-transform-modules-amd,0.0927145513370822
p-locate,0.0
throat,0
shallow-clone,0.0
regenerator-transform,0.0
detect-node,0
astral-regex,0
fb-watchman,0.0
@babel_helper-validator-identifier,0
eventemitter3,0
color-convert,0.0
lowercase-keys,0
ast-types,0.0
type-is,0.19047619047619047
import-fresh,0.2809523809523809
escape-string-regexp,0
serialize-javascript,0.1
buffer-crc32,0
loose-envify,0.17647058823529413
makeerror,0.0
@babel_runtime,0.0
unique-slug,0.0
ansi-regex,0
typedarray-to-buffer,0
schema-utils,0.08494185246352877
@babel_types,0.21428571428571427
defer-to-connect,0
resolve,0.0
got,0.10212187123568371
lines-and-columns,0
fast-levenshtein,0.0
ms,0
@babel_helper-compilation-targets,0.020569712528253643
slash,0
raw-body,0.1247802736479207
domhandler,0.06666666666666667
@webassemblyjs_wasm-edit,0.0
is-path-inside,0
@babel_helpers,0.1390718270056233
resolve-cwd,0.0
@babel_plugin-syntax-object-rest-spread,0.0
jest-resolve,0.046931111482243576
pinkie,0
type-fest,0
to-fast-properties,0
lodash.clonedeep,0
minimist,0
os-tmpdir,0
babel-plugin-dynamic-import-node,0.0
js-tokens,0
@babel_plugin-transform-typeof-symbol,0.0
require-main-filename,0
human-signals,0
path-type,0
jsprim,0.24909090909090909
html-entities,0
is-extendable,0.3
ripemd160,0.0
setprototypeof,0
@babel_plugin-proposal-unicode-property-regex,0.08800658145120087
del,0.07276581649135183
fs-minipass,0.0
@jest_test-sequencer,0.07663477924570546
cyclist,0
tunnel-agent,0.0
cssom,0
is-installed-globally,0.05458089668615984
@babel_plugin-transform-destructuring,0.0
@jest_environment,0.10846604625489477
array-unique,0
postcss-value-parser,0
is-core-module,0.0
has-bigints,0
npm-run-path,0.16666666666666666
@babel_plugin-transform-unicode-regex,0.08800658145120087
yargs-parser,0
is-data-descriptor,0.0
regenerate,0
object.getownpropertydescriptors,0.0
@babel_parser,0
base64-js,0
is-ci,0.0
color,0.0
doctrine,0.0
follow-redirects,0
postcss-modules-local-by-default,0.006075397584290297
lru-cache,0.0
@webassemblyjs_helper-code-frame,0.0
domain-browser,0
forwarded,0
cli-cursor,0.12797619047619047
symbol-observable,0
isarray,0
string-length,0.0
@jest_types,0.0830784260647454
end-of-stream,0.0
regjsparser,0.7619047619047619
collection-visit,0.03333333333333333
@babel_plugin-transform-reserved-words,0.0
@babel_plugin-syntax-export-namespace-from,0.0
micromatch,0.0
@babel_plugin-transform-new-target,0.0
@babel_plugin-proposal-private-methods,0.08158154471464131
convert-source-map,0.2
strip-final-newline,0
map-visit,0.05
regjsgen,0
regenerate-unicode-properties,0.0
@babel_helper-remap-async-to-generator,0.1291381250766502
caseless,0
union-value,0.1826086956521739
eslint,0.11395520374093795
webpack-sources,0
has-ansi,0.0
detect-newline,0
clean-stack,0.0
lodash.debounce,0
lodash.sortby,0
parse-asn1,0.027564102564102567
which,0.0
is-windows,0
util.promisify,0.0
buffer,0.0
pseudomap,0
lodash.merge,0
emoji-regex,0
jest-jasmine2,0.07708449213433613
on-finished,0.0
os-locale,0.21428571428571427
wide-align,0.5538194444444444
http-parser-js,0
@webassemblyjs_ast,0.0
run-async,0
pascalcase,0


==> figs_and_tables/apr-10-more-combos/perf/rosette-perf.csv <==
del,4.823753595352173
del,4.72313666343689
ripemd160,2.919755458831787
ripemd160,2.919555425643921
parse-json,3.9214909076690674
parse-json,3.8210737705230713
p-timeout,2.719792366027832
p-timeout,2.7202372550964355
external-editor,2.9198803901672363
external-editor,2.922405242919922
object.values,4.3237996101379395
object.values,4.322477579116821
path-to-regexp,2.7192630767822266
path-to-regexp,2.720946788787842
extend,2.722242832183838
extend,2.671581506729126
@webassemblyjs_leb128,2.8200626373291016
@webassemblyjs_leb128,2.81964373588562
spdx-exceptions,2.7194833755493164
spdx-exceptions,2.7197084426879883
@babel_plugin-transform-sticky-regex,2.8693432807922363
@babel_plugin-transform-sticky-regex,2.820579767227173
istanbul-lib-source-maps,2.9714770317077637
istanbul-lib-source-maps,2.9197702407836914
utils-merge,2.721848487854004
utils-merge,2.7201268672943115
public-encrypt,8.580287456512451
public-encrypt,9.180509567260742
posix-character-classes,2.719395160675049
posix-character-classes,2.7195992469787598
randomfill,2.87003493309021
randomfill,2.820295810699463
object.pick,2.8197875022888184
object.pick,2.76998233795166
@babel_helper-module-transforms,4.474221229553223
@babel_helper-module-transforms,4.372995615005493
@babel_plugin-syntax-export-namespace-from,2.819084644317627
@babel_plugin-syntax-export-namespace-from,2.8214480876922607
object-visit,2.819148540496826
object-visit,2.8192250728607178
regjsgen,2.769522190093994
regjsgen,2.72041916847229
widest-line,3.019444704055786
widest-line,2.969453811645508
getpass,2.8192217350006104
getpass,2.7692863941192627
loader-utils,3.019489288330078
loader-utils,2.923164129257202
jest-each,39.38001775741577
jest-each,54.051918029785156
union-value,2.9717795848846436
union-value,2.869349241256714
css-loader,3.622544765472412
css-loader,3.621464967727661
json-schema-traverse,2.7196171283721924
json-schema-traverse,2.8196046352386475
path-type,2.771646499633789
path-type,2.771378517150879
htmlparser2,3.269630193710327
htmlparser2,3.169750452041626
opn,2.8195488452911377
opn,2.8204894065856934
lodash.isplainobject,2.768892765045166
lodash.isplainobject,2.720649003982544
dot-prop,2.8697597980499268
dot-prop,2.821223497390747
lowercase-keys,2.7192564010620117
lowercase-keys,2.7196826934814453
quick-lru,2.719243288040161
quick-lru,2.719766616821289
read-pkg,5.273210287094116
read-pkg,5.773656129837036
https-proxy-agent,3.020139694213867
https-proxy-agent,3.0206496715545654
acorn-jsx,2.7701992988586426
acorn-jsx,2.7191972732543945
es-abstract,3.7710459232330322
es-abstract,3.7213869094848633
universalify,2.769164800643921
universalify,2.7696328163146973
domexception,2.819256544113159
domexception,2.819983720779419
entities,2.7196691036224365
entities,2.720574140548706
@babel_plugin-syntax-jsx,2.7698514461517334
@babel_plugin-syntax-jsx,2.7706186771392822
nanomatch,8.179405450820923
nanomatch,12.334998369216919
resolve-url,2.769515037536621
resolve-url,2.7196195125579834
asynckit,2.7192423343658447
asynckit,2.7193546295166016
jest-get-type,2.669269561767578
jest-get-type,2.719510078430176
assert,12.134434938430786
assert,11.133683681488037
to-arraybuffer,2.6716461181640625
to-arraybuffer,2.6698825359344482
lodash.clonedeep,2.721606969833374
lodash.clonedeep,2.669015645980835
whatwg-encoding,2.7690982818603516
whatwg-encoding,2.819852352142334
typedarray,2.769456624984741
typedarray,2.7195775508880615
nth-check,2.8199617862701416
nth-check,2.7699413299560547
pretty-format,19.093857526779175
pretty-format,23.503341913223267
whatwg-fetch,2.7190821170806885
whatwg-fetch,2.7195188999176025
@babel_plugin-transform-dotall-regex,3.5209577083587646
@babel_plugin-transform-dotall-regex,3.421111822128296
get-intrinsic,2.81984806060791
get-intrinsic,2.819650888442993
media-typer,2.6693131923675537
media-typer,2.719822406768799
core-js,2.6697194576263428
core-js,2.6697616577148438
css,2.922506093978882
css,2.920308828353882
jwa,2.8194358348846436
jwa,2.8710672855377197
lodash.debounce,2.719360589981079
lodash.debounce,2.6693592071533203
get-stdin,2.6691904067993164
get-stdin,2.7195093631744385
jest-diff,9.881553649902344
jest-diff,10.081958532333374
prompts,2.8203001022338867
prompts,2.820535659790039
run-parallel,2.7192142009735107
run-parallel,2.7198760509490967
cosmiconfig,4.221902847290039
cosmiconfig,4.17303729057312
faye-websocket,3.0698471069335938
faye-websocket,2.9690651893615723
postcss-modules-local-by-default,2.969092845916748
postcss-modules-local-by-default,2.9701459407806396
statuses,2.718874216079712
statuses,2.7186191082000732
raw-body,3.019569158554077
raw-body,3.0196492671966553
aproba,2.719358205795288
aproba,2.6698648929595947
@babel_plugin-syntax-class-properties,2.769493818283081
@babel_plugin-syntax-class-properties,2.8198697566986084
dashdash,2.7195067405700684
dashdash,2.819584608078003
inquirer,5.224707126617432
inquirer,5.1743998527526855
es5-ext,5.727582931518555
es5-ext,5.724294900894165
has-flag,2.719116687774658
has-flag,2.7224745750427246
@babel_helper-replace-supers,4.071614742279053
@babel_helper-replace-supers,4.121786832809448
cssesc,2.718689203262329
cssesc,2.719078779220581
@babel_core,7.327011823654175
@babel_core,7.428669691085815
babel-preset-jest,38.92777466773987
babel-preset-jest,36.27300977706909
watchpack,2.8688406944274902
watchpack,2.8200595378875732
yargs-parser,2.7199394702911377
yargs-parser,2.7189409732818604
q,2.8211097717285156
q,2.8201920986175537
snapdragon,4.474628686904907
snapdragon,4.472287178039551
atob,2.6692535877227783
atob,2.7203447818756104
node-modules-regexp,2.720047950744629
node-modules-regexp,2.7199432849884033
is-directory,2.7193589210510254
is-directory,2.6692991256713867
har-schema,2.719585657119751
har-schema,2.7201106548309326
lodash.merge,2.7196285724639893
lodash.merge,2.719741106033325
yargs,3.320598602294922
yargs,3.3207249641418457
is-promise,2.7192766666412354
is-promise,2.7198262214660645
css-tree,2.8196287155151367
css-tree,2.8194563388824463
is-date-object,2.7695443630218506
is-date-object,2.7699382305145264
@babel_plugin-transform-literals,2.7690072059631348
@babel_plugin-transform-literals,2.769368886947632
minimalistic-assert,2.7189273834228516
minimalistic-assert,2.66880464553833
repeat-string,2.7195560932159424
repeat-string,2.719775676727295
uglify-js,2.7191896438598633
uglify-js,2.719343662261963
buffer,2.769113540649414
buffer,2.819309711456299
type-fest,2.6698970794677734
type-fest,2.6696970462799072
sane,4.47332763671875
sane,4.274996519088745
lodash.memoize,2.719714641571045
lodash.memoize,2.720205068588257
duplexify,3.1210412979125977
duplexify,3.1204116344451904
escape-string-regexp,2.7198636531829834
escape-string-regexp,2.7203474044799805
request-promise-core,3.0199644565582275
request-promise-core,3.0704591274261475
@babel_helper-create-class-features-plugin,4.22176194190979
@babel_helper-create-class-features-plugin,4.171749114990234
flush-write-stream,3.019583225250244
flush-write-stream,2.9695098400115967
util,9.228965044021606
util,8.778847217559814
prr,2.7194693088531494
prr,2.6691763401031494
boolbase,2.6693150997161865
boolbase,2.7193894386291504
commander,2.7193310260772705
commander,2.669684410095215
wide-align,3.0194389820098877
wide-align,2.9194488525390625
babel-plugin-polyfill-corejs3,39.1316773891449
babel-plugin-polyfill-corejs3,42.482274293899536
is-accessor-descriptor,2.7198987007141113
is-accessor-descriptor,2.6698551177978516
jest-serializer,5.874770164489746
jest-serializer,5.976412534713745
acorn,2.7195558547973633
acorn,2.66986083984375
is-plain-object,2.7196640968322754
is-plain-object,2.6697874069213867
arrify,2.7193808555603027
arrify,2.6693811416625977
ansi-regex,2.6689488887786865
ansi-regex,2.669055700302124
babel-plugin-dynamic-import-node,5.173333168029785
babel-plugin-dynamic-import-node,5.2234251499176025
tapable,2.7200610637664795
tapable,2.7208564281463623
xml-name-validator,2.6691551208496094
xml-name-validator,2.7202377319335938
no-case,2.8194565773010254
no-case,2.820554494857788
is-negative-zero,2.7219812870025635
is-negative-zero,2.719223737716675
json-parse-better-errors,2.6692824363708496
json-parse-better-errors,2.7194392681121826
arr-flatten,2.7204854488372803
arr-flatten,2.6691229343414307
pascalcase,2.719675064086914
pascalcase,2.66931414604187
color-convert,2.769268751144409
color-convert,2.7695400714874268
@babel_helper-validator-option,2.7205393314361572
@babel_helper-validator-option,2.720494031906128
makeerror,2.769871473312378
makeerror,2.771735191345215
error-ex,2.769369125366211
error-ex,2.769904851913452
md5.js,2.969940662384033
md5.js,2.9198200702667236
to-regex,3.120567560195923
to-regex,3.1201915740966797
console-control-strings,2.719555616378784
console-control-strings,2.669250726699829
pako,2.7218339443206787
pako,2.6690518856048584
path-parse,2.719956159591675
path-parse,2.7196578979492188
@babel_helper-plugin-utils,2.669703483581543
@babel_helper-plugin-utils,2.669823169708252
glob-parent,2.819617509841919
glob-parent,2.8195910453796387
node-releases,2.7190587520599365
node-releases,2.7217612266540527
file-type,6.579685926437378
file-type,6.676120042800903
for-in,2.6695010662078857
for-in,2.7194995880126953
postcss-modules-scope,2.87001895904541
postcss-modules-scope,2.8705005645751953
rc,2.9194390773773193
rc,2.86959171295166
aggregate-error,2.8699300289154053
aggregate-error,2.872023344039917
bluebird,2.7197952270507812
bluebird,2.7197089195251465
unset-value,2.9196670055389404
unset-value,2.921637535095215
levn,2.8720266819000244
levn,2.821438789367676
is-number,2.7705109119415283
is-number,2.7206716537475586
to-object-path,2.870147228240967
to-object-path,2.9212207794189453
caller-path,2.8199613094329834
caller-path,2.819953441619873
big.js,2.720324754714966
big.js,2.7204365730285645
tweetnacl,2.719125270843506
tweetnacl,2.719149351119995
@babel_helper-remap-async-to-generator,4.072335958480835
@babel_helper-remap-async-to-generator,4.072035074234009
express,4.372952461242676
express,4.123452663421631
nice-try,2.6707065105438232
nice-try,2.7199692726135254
esrecurse,2.8199214935302734
esrecurse,2.7700705528259277
@babel_plugin-syntax-async-generators,2.7695913314819336
@babel_plugin-syntax-async-generators,2.7699599266052246
strip-ansi,2.719264507293701
strip-ansi,2.7706243991851807
agent-base,2.870025157928467
agent-base,2.869659900665283
lines-and-columns,2.66913104057312
lines-and-columns,2.7201433181762695
wrappy,2.7194032669067383
wrappy,2.7194786071777344
@babel_helper-hoist-variables,2.8699772357940674
@babel_helper-hoist-variables,2.870364189147949
jest-environment-jsdom,
jest-environment-jsdom,
class-utils,3.6213748455047607
class-utils,3.571636915206909
node-fetch,2.9700753688812256
node-fetch,2.9196033477783203
tr46,2.769183874130249
tr46,2.7193236351013184
events,2.719778060913086
events,2.719151258468628
has-values,2.769162893295288
has-values,2.769712209701538
esquery,2.76922607421875
esquery,2.770036220550537
split-string,2.719667673110962
split-string,2.7203454971313477
source-map,2.7199316024780273
source-map,2.7197940349578857
graceful-fs,2.71983003616333
graceful-fs,2.6689155101776123
serve-static,3.220614194869995
serve-static,3.2712490558624268
node-int64,2.7195041179656982
node-int64,2.6696696281433105
function-bind,2.7202773094177246
function-bind,2.6703929901123047
jest-validate,10.336265087127686
jest-validate,11.736600160598755
html-entities,2.7201502323150635
html-entities,2.670228958129883
@babel_parser,2.7210562229156494
@babel_parser,2.670182943344116
@babel_plugin-transform-modules-umd,6.175456523895264
@babel_plugin-transform-modules-umd,5.474615812301636
style-loader,2.670532464981079
style-loader,2.669226884841919
import-local,3.021799087524414
import-local,2.970968246459961
signal-exit,2.6693217754364014
signal-exit,2.6696321964263916
@babel_plugin-transform-modules-amd,12.688231468200684
@babel_plugin-transform-modules-amd,12.78648328781128
cookie-signature,2.670341968536377
cookie-signature,2.669400930404663
on-finished,2.7200841903686523
on-finished,2.719416379928589
arr-diff,2.6690444946289062
arr-diff,2.6692042350769043
json-buffer,2.669074773788452
json-buffer,2.669358015060425
http-parser-js,2.6700761318206787
http-parser-js,2.6695430278778076
mkdirp,2.668865203857422
mkdirp,2.669130802154541
@babel_plugin-proposal-async-generator-functions,4.1234047412872314
@babel_plugin-proposal-async-generator-functions,4.1734983921051025
emoji-regex,2.7200071811676025
emoji-regex,2.67126727104187
jsbn,2.669678211212158
jsbn,2.619581699371338
unbox-primitive,3.022221088409424
unbox-primitive,3.0698559284210205
stream-each,3.2208058834075928
stream-each,2.8195815086364746
@babel_helper-compilation-targets,4.823330879211426
@babel_helper-compilation-targets,4.872854948043823
chardet,2.6187376976013184
chardet,2.6188817024230957
depd,2.6203880310058594
depd,2.6715970039367676
evp_bytestokey,2.9700751304626465
evp_bytestokey,2.9700064659118652
object-inspect,2.6688408851623535
object-inspect,2.6698923110961914
@babel_plugin-syntax-optional-catch-binding,2.7204201221466064
@babel_plugin-syntax-optional-catch-binding,2.719284772872925
@babel_plugin-transform-runtime,38.123478174209595
@babel_plugin-transform-runtime,48.746846199035645
npmlog,3.821220874786377
npmlog,3.822143793106079
scheduler,2.8700451850891113
scheduler,2.8700110912323
serialize-javascript,2.7698428630828857
serialize-javascript,2.770064353942871
follow-redirects,2.719391107559204
follow-redirects,2.669161081314087
to-regex-range,2.7189459800720215
to-regex-range,2.719116687774658
cacache,4.722595930099487
cacache,4.673060655593872
@babel_plugin-transform-parameters,2.769465923309326
@babel_plugin-transform-parameters,2.769472122192383
fs-extra,2.9208426475524902
fs-extra,2.870091676712036
@babel_plugin-proposal-private-methods,6.127180814743042
@babel_plugin-proposal-private-methods,5.32384991645813
shallow-clone,2.7699577808380127
shallow-clone,2.720163345336914
resolve-cwd,2.7197248935699463
resolve-cwd,2.7203683853149414
ansi-align,2.9708616733551025
ansi-align,2.8716084957122803
clone-deep,2.8700850009918213
clone-deep,2.8698227405548096
string-length,2.8200862407684326
string-length,2.82106876373291
bl,3.0203707218170166
bl,2.9698328971862793
regenerate-unicode-properties,2.718658447265625
regenerate-unicode-properties,2.869683027267456
xml2js,2.8689305782318115
xml2js,2.8210761547088623
compressible,2.7711074352264404
compressible,2.7694430351257324
tunnel-agent,2.7688701152801514
tunnel-agent,2.769575357437134
sort-keys,2.8191378116607666
sort-keys,2.7693631649017334
@babel_helper-wrap-function,4.321700811386108
@babel_helper-wrap-function,4.12117600440979
esutils,2.6691322326660156
esutils,2.718933582305908
he,2.719294548034668
he,2.669217824935913
readdirp,2.7691843509674072
readdirp,2.769042491912842
nanoid,2.6692264080047607
nanoid,2.7197353839874268
colorette,2.7691471576690674
colorette,2.669306516647339
map-cache,2.669475555419922
map-cache,2.7690019607543945
date-fns,2.719320774078369
date-fns,2.719667673110962
rsvp,2.770174741744995
rsvp,2.6688930988311768
hmac-drbg,3.9707329273223877
hmac-drbg,3.871546745300293
ip-regex,2.6686935424804688
ip-regex,2.7705726623535156
@babel_helper-member-expression-to-functions,2.8702845573425293
@babel_helper-member-expression-to-functions,2.9201221466064453
pirates,2.7698471546173096
pirates,2.769890069961548
websocket-extensions,2.719237804412842
websocket-extensions,2.669433832168579
on-headers,2.6689181327819824
on-headers,2.669295310974121
process,2.6688411235809326
process,2.7191267013549805
setimmediate,2.6690921783447266
setimmediate,2.669168710708618
acorn-walk,2.668842315673828
acorn-walk,2.720423936843872
walker,2.81915020942688
walker,2.7697737216949463
tsconfig-paths,2.8687283992767334
tsconfig-paths,2.920166254043579
deep-extend,2.6688079833984375
deep-extend,2.6191444396972656
querystringify,2.7192280292510986
querystringify,2.6696319580078125
@babel_plugin-transform-react-jsx,3.0198099613189697
@babel_plugin-transform-react-jsx,3.069505453109741
@babel_compat-data,2.669807195663452
@babel_compat-data,2.7701609134674072
v8-compile-cache,2.7699100971221924
v8-compile-cache,2.769399642944336
is-string,2.770341396331787
is-string,2.819519519805908
is-arguments,2.9196109771728516
is-arguments,2.8707895278930664
queue-microtask,2.669034719467163
queue-microtask,2.7689223289489746
is-plain-obj,2.719419002532959
is-plain-obj,2.6693689823150635
@cyf1996..._cq-attribute-import,2.719834566116333
@cyf1996..._cq-attribute-import,2.7193100452423096
@babel_traverse,3.972456693649292
@babel_traverse,4.173043966293335
safe-regex,3.871432065963745
safe-regex,3.7745423316955566
which,2.7193405628204346
which,2.7698590755462646
@webassemblyjs_helper-code-frame,2.9723334312438965
@webassemblyjs_helper-code-frame,2.9697537422180176
make-error,2.7196359634399414
make-error,2.719364881515503
querystring,2.7696282863616943
querystring,2.6692891120910645
prepend-http,2.6689422130584717
prepend-http,2.769883155822754
@babel_types,2.7694191932678223
@babel_types,2.769904613494873
create-ecdh,4.021803379058838
create-ecdh,4.122523307800293
file-uri-to-path,2.6688668727874756
file-uri-to-path,2.669684648513794
kleur,2.670912504196167
kleur,2.669269323348999
has-bigints,2.669271230697632
has-bigints,2.71994948387146
exec-sh,2.81923770904541
exec-sh,2.71972918510437
@babel_plugin-transform-for-of,2.819225311279297
@babel_plugin-transform-for-of,2.7692856788635254
regexpu-core,3.071000337600708
regexpu-core,3.122340679168701
lodash.uniq,2.720292806625366
lodash.uniq,2.6693286895751953
url-parse,2.8194425106048584
url-parse,2.8693413734436035
http-signature,3.6707217693328857
http-signature,3.5707814693450928
prettier,2.768855094909668
prettier,2.719282865524292
read-pkg-up,5.273759603500366
read-pkg-up,6.575977325439453
bindings,2.869396686553955
bindings,2.7698280811309814
loose-envify,2.769296407699585
loose-envify,2.869480848312378
@xtuc_ieee754,2.7689566612243652
@xtuc_ieee754,2.6692659854888916
tty-browserify,2.726505756378174
tty-browserify,2.6692421436309814
diffie-hellman,3.0697085857391357
diffie-hellman,3.019925832748413
flat-cache,3.370762825012207
flat-cache,3.271352529525757
isobject,2.818854808807373
isobject,2.670116901397705
asap,2.7192533016204834
asap,2.6696691513061523
elliptic,3.871654987335205
elliptic,3.8728997707366943
combined-stream,2.7699108123779297
combined-stream,2.719855308532715
delayed-stream,2.7197396755218506
delayed-stream,2.7193610668182373
fast-json-stable-stringify,2.669588804244995
fast-json-stable-stringify,2.719139814376831
onetime,2.7705154418945312
onetime,2.770406723022461
tmp,3.319857120513916
tmp,3.2702832221984863
hash.js,2.8209736347198486
hash.js,2.7688634395599365
table,3.721348285675049
table,3.6714861392974854
open,2.8693411350250244
open,2.9194679260253906
@babel_preset-modules,7.427062273025513
@babel_preset-modules,7.530222177505493
jsesc,2.720022439956665
jsesc,2.7199690341949463
jsdom,4.8733134269714355
jsdom,4.9760260581970215
resolve-from,2.7220747470855713
resolve-from,2.7698724269866943
ts-node,3.4207937717437744
ts-node,3.120262861251831
asn1,2.7714853286743164
asn1,2.7693419456481934
minipass,2.7702596187591553
minipass,2.819373369216919
invariant,2.8700854778289795
invariant,2.870027542114258
which-module,2.7187023162841797
which-module,2.7202978134155273
react-is,2.6687426567077637
react-is,2.7696499824523926
find-up,2.820011615753174
find-up,2.8695812225341797
emojis-list,2.620129346847534
emojis-list,2.6700563430786133
core-js-pure,2.6703996658325195
core-js-pure,2.6194183826446533
source-map-support,2.8702032566070557
source-map-support,2.8211681842803955
urix,2.6690633296966553
urix,2.6696197986602783
regenerator-runtime,2.6695590019226074
regenerator-runtime,2.669562339782715
promise-inflight,2.6693623065948486
promise-inflight,2.669494390487671
p-cancelable,2.670325994491577
p-cancelable,2.669217109680176
fast-glob,3.3211123943328857
fast-glob,3.3210721015930176
@xtuc_long,2.6690664291381836
@xtuc_long,2.7201850414276123
regjsparser,2.7193305492401123
regjsparser,2.769449472427368
util.promisify,7.0257813930511475
util.promisify,6.3761796951293945
postcss-loader,4.372588872909546
postcss-loader,4.322471380233765
ci-info,2.7191481590270996
ci-info,2.719905138015747
unpipe,2.872019052505493
unpipe,2.7195324897766113
request,6.32724666595459
request,7.0266499519348145
gensync,2.769514560699463
gensync,2.769587516784668
filesize,2.719719886779785
filesize,2.7691545486450195
require-main-filename,2.719059467315674
require-main-filename,2.6704928874969482
es6-symbol,5.674618721008301
es6-symbol,5.724892854690552
is-wsl,2.772181749343872
is-wsl,2.7705836296081543
@babel_helpers,4.121377229690552
@babel_helpers,4.221741199493408
supports-color,2.8696742057800293
supports-color,2.86932635307312
postcss-value-parser,2.7694497108459473
postcss-value-parser,2.7195303440093994
eslint-utils,2.7701239585876465
eslint-utils,2.771174669265747
@babel_plugin-transform-async-to-generator,5.023008346557617
@babel_plugin-transform-async-to-generator,5.022834777832031
forwarded,2.7216057777404785
forwarded,2.7186825275421143
run-async,2.6691455841064453
run-async,2.719099760055542
cacheable-request,3.270717144012451
cacheable-request,3.170740842819214
des.js,2.8697547912597656
des.js,2.8203797340393066
parseurl,2.7196648120880127
parseurl,2.7695460319519043
os-browserify,2.6687965393066406
os-browserify,2.6189706325531006
leven,2.7202842235565186
leven,2.719602584838867
regexpp,2.719418525695801
regexpp,2.669684410095215
unicode-canonical-property-names-ecmascript,2.7205963134765625
unicode-canonical-property-names-ecmascript,2.6693358421325684
data-urls,2.919729232788086
data-urls,2.970268487930298
array-union,2.7196521759033203
array-union,2.770277976989746
@webassemblyjs_helper-api-error,2.719303607940674
@webassemblyjs_helper-api-error,2.6697566509246826
jsonfile,2.8696231842041016
jsonfile,2.82021164894104
strip-eof,2.719475030899048
strip-eof,2.6696019172668457
browserify-rsa,2.869694471359253
browserify-rsa,2.819308042526245
strip-indent,2.769493579864502
strip-indent,2.7696876525878906
loader-runner,2.6691603660583496
loader-runner,2.7197396755218506
is-installed-globally,2.8692829608917236
is-installed-globally,2.820678234100342
braces,2.7700552940368652
braces,2.7698535919189453
shebang-regex,2.66933536529541
shebang-regex,2.669400930404663
@babel_plugin-transform-computed-properties,2.769482374191284
@babel_plugin-transform-computed-properties,2.7700037956237793
@jest_environment,299.88583636283875
@jest_environment,359.5323076248169
registry-auth-token,2.920609951019287
registry-auth-token,2.919867992401123
node-forge,2.721226930618286
node-forge,2.6725728511810303
istanbul-reports,3.070221424102783
istanbul-reports,3.0204036235809326
stream-http,2.9697794914245605
stream-http,2.9701571464538574
string-width,2.869320869445801
string-width,2.8692283630371094
micromatch,2.9198148250579834
micromatch,2.9195919036865234
sockjs-client,3.5709543228149414
sockjs-client,3.570713996887207
expect,116.24602699279785
expect,64.57052183151245
array-includes,4.472042560577393
array-includes,4.424696207046509
figures,2.7692911624908447
figures,2.920057535171509
@webassemblyjs_helper-wasm-section,3.121112823486328
@webassemblyjs_helper-wasm-section,3.169855833053589
tar-stream,3.420729637145996
tar-stream,3.37017822265625
infer-owner,2.6692280769348145
infer-owner,2.7211599349975586
performance-now,2.719195604324341
performance-now,2.769686222076416
@babel_template,3.572235107421875
@babel_template,3.672727108001709
enhanced-resolve,2.819547653198242
enhanced-resolve,2.921847105026245
os-homedir,2.769505023956299
os-homedir,2.7193846702575684
async,2.7691586017608643
async,2.7205238342285156
is-path-in-cwd,2.819425344467163
is-path-in-cwd,2.8193180561065674
ajv,2.9694738388061523
ajv,2.969965696334839
test-exclude,3.370814800262451
test-exclude,3.3209691047668457
timers-browserify,2.8694398403167725
timers-browserify,2.8196444511413574
inherits,2.669485330581665
inherits,2.769461154937744
reusify,2.719437599182129
reusify,2.7701408863067627
core-util-is,2.7692675590515137
core-util-is,2.8197765350341797
jest-regex-util,2.719477891921997
jest-regex-util,2.7218644618988037
yaml,2.7194337844848633
yaml,2.720217704772949
merge-stream,2.7695789337158203
merge-stream,2.7724618911743164
ssri,2.869502067565918
ssri,2.9202466011047363
sax,2.7196953296661377
sax,2.669412851333618
@babel_helper-function-name,3.621273994445801
@babel_helper-function-name,3.6212384700775146
ast-types,2.820006847381592
ast-types,2.820197582244873
string.prototype.trimend,2.9202287197113037
string.prototype.trimend,2.9701082706451416
@babel_plugin-proposal-dynamic-import,2.8698060512542725
@babel_plugin-proposal-dynamic-import,2.8203094005584717
parse-asn1,4.672706604003906
parse-asn1,5.12346339225769
is-symbol,2.7697970867156982
is-symbol,2.7692394256591797
ansi-colors,2.719099283218384
ansi-colors,2.720466136932373
autoprefixer,3.8715710639953613
autoprefixer,3.9220004081726074
https-browserify,2.7707340717315674
https-browserify,2.7708587646484375
eslint-module-utils,3.0203325748443604
eslint-module-utils,3.0715508460998535
@webassemblyjs_utf8,2.7198915481567383
@webassemblyjs_utf8,2.7203242778778076
has,2.8697609901428223
has,2.769946336746216
static-extend,3.521131992340088
static-extend,3.570897340774536
lower-case,2.8195629119873047
lower-case,2.820234775543213
@babel_plugin-transform-member-expression-literals,2.769535541534424
@babel_plugin-transform-member-expression-literals,2.7698261737823486
@babel_plugin-proposal-export-namespace-from,2.869779348373413
@babel_plugin-proposal-export-namespace-from,2.8197021484375
crypto-random-string,2.8197529315948486
crypto-random-string,2.8198952674865723
@babel_plugin-proposal-json-strings,2.819561004638672
@babel_plugin-proposal-json-strings,2.8206117153167725
has-ansi,2.7702839374542236
has-ansi,2.7698402404785156
unicode-match-property-value-ecmascript,2.7206263542175293
unicode-match-property-value-ecmascript,2.672373056411743
js-tokens,2.6701133251190186
js-tokens,2.670088052749634
side-channel,2.920342445373535
side-channel,2.969853639602661
content-type,2.6707980632781982
content-type,2.7191555500030518
jest-util,9.33130407333374
jest-util,9.23200511932373
jest-mock,18.29667019844055
jest-mock,8.979103565216064
defer-to-connect,2.6695799827575684
defer-to-connect,2.6701719760894775
eslint-plugin-import,19.59738564491272
eslint-plugin-import,23.005573987960815
number-is-nan,2.6691408157348633
number-is-nan,2.6693646907806396
require-from-string,2.7201173305511475
require-from-string,2.7200522422790527
collection-visit,2.8706445693969727
collection-visit,2.819556474685669
@babel_code-frame,3.3232316970825195
@babel_code-frame,3.3212265968322754
ret,2.7200281620025635
ret,2.670041799545288
@babel_plugin-transform-new-target,2.8194026947021484
@babel_plugin-transform-new-target,2.7694931030273438
param-case,2.9199023246765137
param-case,2.8703322410583496
make-dir,2.8192737102508545
make-dir,2.7694833278656006
fs-minipass,2.819199800491333
fs-minipass,2.920509099960327
diff,2.7195587158203125
diff,2.6705310344696045
decamelize,2.67140531539917
decamelize,2.6693499088287354
find-cache-dir,3.0707099437713623
find-cache-dir,3.0700767040252686
argparse,2.719219207763672
argparse,2.6696410179138184
buffer-xor,2.7195053100585938
buffer-xor,2.719417095184326
brace-expansion,2.7196662425994873
brace-expansion,2.719259738922119
redent,2.7692654132843018
redent,2.7700390815734863
@babel_plugin-transform-named-capturing-groups-regex,3.372913360595703
@babel_plugin-transform-named-capturing-groups-regex,3.320441961288452
execa,3.170258045196533
execa,3.0701048374176025
file-loader,3.320207118988037
file-loader,3.270493268966675
import-fresh,2.8192248344421387
import-fresh,2.76957368850708
@babel_helper-builder-binary-assignment-operator-visitor,2.92006516456604
@babel_helper-builder-binary-assignment-operator-visitor,2.922510862350464
url-parse-lax,2.7698538303375244
url-parse-lax,2.771695375442505
minimatch,2.8215062618255615
minimatch,2.8220744132995605
@tootallnate_once,2.6691508293151855
@tootallnate_once,2.66913104057312
npm-run-path,2.7718594074249268
npm-run-path,2.769470453262329
@babel_plugin-transform-unicode-regex,3.4205572605133057
@babel_plugin-transform-unicode-regex,3.3716237545013428
global-dirs,2.7193942070007324
global-dirs,2.769529342651367
keyv,2.7691166400909424
keyv,2.770064115524292
responselike,2.769153356552124
responselike,2.7692759037017822
strip-final-newline,2.720402240753174
strip-final-newline,2.670719623565674
array-unique,2.7192044258117676
array-unique,2.6693856716156006
y18n,2.6698083877563477
y18n,2.67192006111145
color-string,2.821101665496826
color-string,2.819509983062744
@babel_plugin-transform-template-literals,2.7693073749542236
@babel_plugin-transform-template-literals,2.869812250137329
jest-haste-map,20.6496798992157
jest-haste-map,20.697158336639404
@jest_source-map,2.8691694736480713
@jest_source-map,2.8695452213287354
eslint-import-resolver-node,3.0716822147369385
eslint-import-resolver-node,3.119624137878418
readable-stream,2.919973134994507
readable-stream,2.9197638034820557
path-is-absolute,2.7195327281951904
path-is-absolute,2.7199642658233643
glob-to-regexp,2.7192537784576416
glob-to-regexp,2.670464515686035
indent-string,2.6698923110961914
indent-string,2.7197659015655518
fs-write-stream-atomic,10.380972862243652
fs-write-stream-atomic,10.132084608078003
array.prototype.flat,6.024927616119385
array.prototype.flat,5.524310111999512
p-try,2.721144437789917
p-try,2.720111846923828
get-stream,2.7700624465942383
get-stream,2.719529867172241
react-dom,3.020080089569092
react-dom,3.0714499950408936
tar,3.0205535888671875
tar,3.0706369876861572
picomatch,2.71977162361145
picomatch,2.721464157104492
end-of-stream,2.8198189735412598
end-of-stream,2.819890260696411
co,2.769111156463623
co,2.719738245010376
@babel_plugin-transform-modules-commonjs,9.130831956863403
@babel_plugin-transform-modules-commonjs,9.83100700378418
symbol-observable,2.6697959899902344
symbol-observable,2.6720023155212402
word-wrap,2.719142436981201
word-wrap,2.7217113971710205
node-notifier,3.0706772804260254
node-notifier,3.1208174228668213
p-limit,2.769322633743286
p-limit,2.76891827583313
deep-equal,10.530278205871582
deep-equal,10.429868698120117
map-obj,2.669111490249634
map-obj,2.76990008354187
at-least-node,2.719440221786499
at-least-node,2.6691839694976807
wrap-ansi,2.970374584197998
wrap-ansi,2.970425605773926
is-path-inside,2.7696077823638916
is-path-inside,2.769366502761841
accepts,3.019381523132324
accepts,2.970489025115967
which-boxed-primitive,3.0702874660491943
which-boxed-primitive,3.0703420639038086
text-table,2.7698910236358643
text-table,2.719996690750122
lodash.sortby,2.8194656372070312
lodash.sortby,2.8200221061706543
buffer-from,2.719967842102051
buffer-from,2.7697689533233643
camelcase-keys,2.8699755668640137
camelcase-keys,2.9206016063690186
vary,2.8198351860046387
vary,2.8228726387023926
set-value,2.9199538230895996
set-value,2.820561170578003
isarray,2.6690104007720947
isarray,2.71905779838562
@babel_helper-split-export-declaration,2.919774055480957
@babel_helper-split-export-declaration,2.920769453048706
setprototypeof,2.71989369392395
setprototypeof,2.6705245971679688
doctrine,2.8205180168151855
doctrine,2.870481252670288
ieee754,2.719743490219116
ieee754,2.720113515853882
ip,2.819608688354492
ip,2.7213504314422607
csstype,2.719106912612915
csstype,2.819720983505249
webpack-sources,2.7210285663604736
webpack-sources,2.719334602355957
@sinonjs_fake-timers,2.9223856925964355
@sinonjs_fake-timers,2.9205682277679443
ecc-jsbn,2.82027530670166
ecc-jsbn,2.769807815551758
slash,2.719287633895874
slash,2.7197391986846924
http-cache-semantics,2.720366954803467
http-cache-semantics,2.719256639480591
acorn-globals,2.8713531494140625
acorn-globals,2.8689687252044678
jest-environment-node,517.6391427516937
jest-environment-node,465.86305260658264
async-limiter,2.6687862873077393
async-limiter,2.668515682220459
load-json-file,2.6689510345458984
load-json-file,2.720407485961914
safer-buffer,2.769463539123535
safer-buffer,2.7698044776916504
qs,3.06974458694458
qs,3.0194883346557617
pinkie,2.6688878536224365
pinkie,2.7690987586975098
gauge,3.3702573776245117
gauge,3.3708598613739014
stack-utils,2.7699050903320312
stack-utils,2.7694990634918213
browserify-cipher,3.7704215049743652
browserify-cipher,3.721877098083496
cli-cursor,2.8692409992218018
cli-cursor,2.8695926666259766
has-symbols,2.7192556858062744
has-symbols,2.7195019721984863
tslib,2.7193901538848877
tslib,2.6694204807281494
fast-deep-equal,2.7188122272491455
fast-deep-equal,2.7693421840667725
regenerator-transform,3.3199338912963867
regenerator-transform,3.2224550247192383
loglevel,2.7197463512420654
loglevel,2.720097780227661
@babel_plugin-transform-react-display-name,2.8708765506744385
@babel_plugin-transform-react-display-name,2.820030927658081
cache-base,3.7217655181884766
cache-base,3.721308708190918
file-entry-cache,3.3206162452697754
file-entry-cache,3.420503616333008
imurmurhash,2.7193198204040527
imurmurhash,2.669055223464966
global-prefix,2.870778799057007
global-prefix,2.972674608230591
react,2.919858932495117
react,2.9701976776123047
log-symbols,3.0202553272247314
log-symbols,3.0200510025024414
base,3.9223949909210205
base,3.922337770462036
isstream,2.7208590507507324
isstream,2.76963210105896
jws,2.8707852363586426
jws,2.970146894454956
p-locate,2.9205634593963623
p-locate,2.9222753047943115
mdn-data,2.719287395477295
mdn-data,2.670442581176758
boxen,3.5206761360168457
boxen,3.5205724239349365
is-number-object,2.81966233253479
is-number-object,2.819533586502075
babel-runtime,3.3211541175842285
babel-runtime,3.273155689239502
repeat-element,2.7192766666412354
repeat-element,2.7192471027374268
import-lazy,2.7198309898376465
import-lazy,2.6692440509796143
etag,2.7197105884552
etag,2.669858694076538
@webassemblyjs_wasm-opt,3.119938611984253
@webassemblyjs_wasm-opt,3.220001697540283
clone,2.719635486602783
clone,2.719717264175415
body-parser,3.4207592010498047
body-parser,3.4708611965179443
functional-red-black-tree,2.7189695835113525
functional-red-black-tree,2.7196648120880127
source-map-resolve,2.8194713592529297
source-map-resolve,2.819831609725952
stealthy-require,2.719146490097046
stealthy-require,2.7699828147888184
set-blocking,2.7195193767547607
set-blocking,2.669086456298828
ajv-errors,2.7698402404785156
ajv-errors,2.76956844329834
object.getownpropertydescriptors,4.471381187438965
object.getownpropertydescriptors,4.522772550582886
jest-worker,6.124661684036255
jest-worker,6.174997091293335
assert-plus,2.7194318771362305
assert-plus,2.6687662601470947
fast-levenshtein,2.919546604156494
fast-levenshtein,2.8193931579589844
v8-to-istanbul,2.8694427013397217
v8-to-istanbul,2.9193198680877686
prelude-ls,2.7200865745544434
prelude-ls,2.723518133163452
escodegen,3.219926118850708
escodegen,3.171659469604492
domelementtype,2.7187676429748535
domelementtype,2.7197816371917725
clean-stack,2.719167709350586
clean-stack,2.7700083255767822
path-key,2.668818950653076
path-key,2.7221381664276123
exit,2.719177007675171
exit,2.669171094894409
@babel_plugin-transform-exponentiation-operator,3.120929718017578
@babel_plugin-transform-exponentiation-operator,3.1205482482910156
p-finally,2.719226598739624
p-finally,2.769310712814331
minimist,2.719726085662842
minimist,2.7199723720550537
resolve,2.9691808223724365
resolve,2.8703224658966064
escape-html,2.669528007507324
escape-html,2.722175121307373
@babel_helper-create-regexp-features-plugin,3.3714237213134766
@babel_helper-create-regexp-features-plugin,3.4211511611938477
normalize-path,2.8190929889678955
normalize-path,2.669823408126831
fs.realpath,2.7695271968841553
fs.realpath,2.7203569412231445
pseudomap,2.669377326965332
pseudomap,2.7196409702301025
hoist-non-react-statics,2.920086145401001
hoist-non-react-statics,2.8704638481140137
@babel_highlight,3.2706899642944336
@babel_highlight,3.3705759048461914
toidentifier,2.819828748703003
toidentifier,2.7697553634643555
whatwg-url,2.870189666748047
whatwg-url,2.820734739303589
base64-js,2.7190120220184326
base64-js,2.819368600845337
dir-glob,2.7694320678710938
dir-glob,2.869370937347412
@jest_types,7.227782726287842
@jest_types,7.226177930831909
component-emitter,2.76908016204834
component-emitter,2.719363212585449
spdx-correct,2.919625759124756
spdx-correct,2.970592498779297
svgo,3.7213337421417236
svgo,3.6223580837249756
process-nextick-args,2.718923807144165
process-nextick-args,2.719855546951294
create-hmac,3.370725154876709
create-hmac,3.4713454246520996
is-callable,2.7697675228118896
is-callable,2.7697055339813232
globby,3.6212315559387207
globby,3.7238471508026123
@webassemblyjs_helper-buffer,2.770305633544922
@webassemblyjs_helper-buffer,2.7192578315734863
@webassemblyjs_ast,2.9702484607696533
@webassemblyjs_ast,2.8699913024902344
expand-brackets,4.922672986984253
expand-brackets,5.023069143295288
natural-compare,2.7194771766662598
natural-compare,2.719587564468384
merge2,2.719522714614868
merge2,2.7699522972106934
neo-async,2.7207374572753906
neo-async,2.719607353210449
normalize-url,2.719360113143921
normalize-url,2.7195944786071777
progress,2.7702136039733887
progress,2.7699692249298096
path-browserify,2.719533920288086
path-browserify,2.822984457015991
interpret,2.7703006267547607
interpret,2.7199435234069824
@szmarczak_http-timer,2.769925832748413
@szmarczak_http-timer,2.7701971530914307
browserify-aes,3.4709558486938477
browserify-aes,3.4709818363189697
xtend,2.769449472427368
xtend,2.719460964202881
constants-browserify,2.719376802444458
constants-browserify,2.769887685775757
sisteransi,2.6697587966918945
sisteransi,2.720189094543457
strip-json-comments,2.7196133136749268
strip-json-comments,2.7696781158447266
postcss-modules-values,2.7695069313049316
postcss-modules-values,2.819600820541382
worker-farm,2.8694264888763428
worker-farm,2.820535182952881
string_decoder,2.7700135707855225
string_decoder,2.720174789428711
@nodelib_fs.scandir,2.820028066635132
@nodelib_fs.scandir,2.8218321800231934
detect-node,2.719721555709839
detect-node,2.6699583530426025
is-buffer,2.719510555267334
is-buffer,2.7722158432006836
object-is,2.9236199855804443
object-is,2.969785213470459
type-check,2.7697179317474365
type-check,2.8197293281555176
parallel-transform,3.67071795463562
parallel-transform,3.62093186378479
pkg-up,2.9703586101531982
pkg-up,2.9197757244110107
moment,2.820486307144165
moment,2.7196590900421143
array-uniq,2.7215657234191895
array-uniq,2.7192540168762207
@babel_plugin-transform-destructuring,2.8204362392425537
@babel_plugin-transform-destructuring,2.7699806690216064
randombytes,2.8205795288085938
randombytes,2.7703962326049805
is-binary-path,2.8198773860931396
is-binary-path,2.819953203201294
ajv-keywords,2.8702504634857178
ajv-keywords,2.9202935695648193
json5,2.8193328380584717
json5,2.7698311805725098
@webassemblyjs_wasm-edit,3.320080518722534
@webassemblyjs_wasm-edit,3.3705780506134033
object.assign,3.0708303451538086
object.assign,3.0205681324005127
use,2.7694623470306396
use,2.719374895095825
cipher-base,2.870130777359009
cipher-base,2.8192813396453857
locate-path,2.821587324142456
locate-path,2.769864559173584
verror,2.920652151107788
verror,2.919816017150879
@webassemblyjs_helper-wasm-bytecode,2.7192561626434326
@webassemblyjs_helper-wasm-bytecode,2.7201106548309326
@babel_plugin-proposal-class-properties,6.075541973114014
@babel_plugin-proposal-class-properties,6.026162385940552
@babel_plugin-transform-property-literals,2.8192334175109863
@babel_plugin-transform-property-literals,2.7699296474456787
astral-regex,2.7203540802001953
astral-regex,2.719940423965454
@babel_helper-skip-transparent-expression-wrappers,2.9198052883148193
@babel_helper-skip-transparent-expression-wrappers,2.920267343521118
decimal.js,2.7693331241607666
decimal.js,2.7190918922424316
bcrypt-pbkdf,2.819258213043213
bcrypt-pbkdf,2.8194520473480225
util-deprecate,2.7196528911590576
util-deprecate,2.6699109077453613
psl,2.7698450088500977
psl,2.7195942401885986
pinkie-promise,2.7692794799804688
pinkie-promise,2.8189926147460938
type-detect,2.8205111026763916
type-detect,2.720350980758667
enquirer,2.820223331451416
enquirer,2.7693638801574707
portfinder,3.220951795578003
portfinder,3.371002674102783
remove-trailing-separator,2.7193875312805176
remove-trailing-separator,2.7197680473327637
browser-process-hrtime,2.7195985317230225
browser-process-hrtime,2.719683885574341
negotiator,2.6692562103271484
negotiator,2.6715869903564453
w3c-xmlserializer,2.7695891857147217
w3c-xmlserializer,2.7702853679656982
@webassemblyjs_helper-module-context,3.0697054862976074
@webassemblyjs_helper-module-context,3.070122003555298
camel-case,2.8695883750915527
camel-case,2.919618606567383
is-extendable,2.819488286972046
is-extendable,2.7698442935943604
brorand,2.66916561126709
brorand,2.7199552059173584
debug,2.769423007965088
debug,2.769679069519043
upath,2.669513463973999
upath,2.7198054790496826
concat-map,2.7193286418914795
concat-map,2.820791482925415
commondir,2.7193729877471924
commondir,2.719632148742676
@babel_plugin-syntax-numeric-separator,2.920234441757202
@babel_plugin-syntax-numeric-separator,2.8195648193359375
@babel_helper-explode-assignable-expression,2.919482946395874
@babel_helper-explode-assignable-expression,2.8701870441436768
regex-not,2.920013666152954
regex-not,2.9198787212371826
estraverse,2.7192931175231934
estraverse,2.7708683013916016
@istanbuljs_schema,2.7192838191986084
@istanbuljs_schema,2.769745349884033
har-validator,3.1198906898498535
har-validator,3.1203596591949463
is-extglob,2.7196240425109863
is-extglob,2.7694880962371826
global-modules,2.869542360305786
global-modules,2.8698065280914307
oauth-sign,2.7190492153167725
oauth-sign,2.7195658683776855
@babel_helper-get-function-arity,2.919675588607788
@babel_helper-get-function-arity,2.9200127124786377
yocto-queue,2.7697291374206543
yocto-queue,2.7196736335754395
mixin-deep,2.7197952270507812
mixin-deep,2.719555377960205
rimraf,3.320521354675293
rimraf,3.3203752040863037
@babel_plugin-proposal-nullish-coalescing-operator,2.8197789192199707
@babel_plugin-proposal-nullish-coalescing-operator,2.8702189922332764
snapdragon-node,2.719148635864258
snapdragon-node,2.719121217727661
yallist,2.720003366470337
yallist,2.770763635635376
@babel_plugin-transform-spread,3.020158290863037
@babel_plugin-transform-spread,3.0702595710754395
regenerate,2.7692625522613525
regenerate,2.7194743156433105
prop-types,3.0199620723724365
prop-types,3.0701541900634766
postcss-selector-parser,2.8197386264801025
postcss-selector-parser,2.7699215412139893
pkg-dir,2.9199342727661133
pkg-dir,2.9200503826141357
whatwg-mimetype,2.6689748764038086
whatwg-mimetype,2.7196218967437744
terser-webpack-plugin,11.082877159118652
terser-webpack-plugin,10.731872081756592
html-escaper,2.719688892364502
html-escaper,2.719820737838745
istanbul-lib-report,3.020132064819336
istanbul-lib-report,2.920379161834717
is-stream,2.7194809913635254
is-stream,2.719834804534912
simple-swizzle,2.7697370052337646
simple-swizzle,2.7696192264556885
memory-fs,12.934863567352295
memory-fs,11.883519649505615
jest-changed-files,10.732014179229736
jest-changed-files,36.971717834472656
delegates,2.669339656829834
delegates,2.669199228286743
webidl-conversions,2.719564437866211
webidl-conversions,2.769824981689453
async-each,2.719592809677124
async-each,2.770383358001709
console-browserify,2.722064256668091
console-browserify,2.669534683227539
from2,13.887230396270752
from2,11.783221006393433
vm-browserify,2.8207666873931885
vm-browserify,2.7696728706359863
range-parser,2.7201790809631348
range-parser,2.7199366092681885
browserify-sign,7.927273988723755
browserify-sign,8.127743005752563
browserify-des,2.969827175140381
browserify-des,2.9202890396118164
jest-matcher-utils,11.433229684829712
jest-matcher-utils,10.180930852890015
capture-exit,2.9221460819244385
capture-exit,2.8197357654571533
get-caller-file,2.719144582748413
get-caller-file,2.721142053604126
import-from,2.7200798988342285
import-from,2.719175100326538
normalize-range,2.718588352203369
normalize-range,2.7198429107666016
unicode-property-aliases-ecmascript,2.7196450233459473
unicode-property-aliases-ecmascript,2.71927547454834
miller-rabin,2.9212841987609863
miller-rabin,2.9199743270874023
bytes,2.718700408935547
bytes,2.7190349102020264
axios,2.8691906929016113
axios,2.8190526962280273
browserify-zlib,2.8690218925476074
browserify-zlib,2.819228172302246
arr-union,2.7689881324768066
arr-union,2.7205028533935547
ansi-styles,2.820101022720337
ansi-styles,2.719982624053955
string.prototype.trimstart,3.019792079925537
string.prototype.trimstart,3.069808006286621
domhandler,2.8694300651550293
domhandler,2.7697250843048096
@babel_plugin-syntax-json-strings,2.8211562633514404
@babel_plugin-syntax-json-strings,2.8693222999572754
unicode-match-property-ecmascript,2.869584798812866
unicode-match-property-ecmascript,2.769303560256958
@webassemblyjs_wast-parser,3.1197431087493896
@webassemblyjs_wast-parser,3.120884418487549
normalize-package-data,3.6707637310028076
normalize-package-data,3.573613166809082
minizlib,2.9699087142944336
minizlib,2.869349241256714
object-assign,2.8190226554870605
object-assign,2.6692121028900146
glob,3.1217002868652344
glob,3.119929552078247
trim-newlines,2.719010591506958
trim-newlines,2.719449281692505
map-visit,2.820500373840332
map-visit,2.872239589691162
run-queue,2.869751214981079
run-queue,2.8707497119903564
saxes,2.77003812789917
saxes,2.8194222450256348
hash-base,3.019495964050293
hash-base,2.969459056854248
content-disposition,2.7687551975250244
content-disposition,2.769273042678833
object-keys,2.8195996284484863
object-keys,2.7190277576446533
symbol-tree,2.71879243850708
symbol-tree,2.719306230545044
@babel_plugin-transform-regenerator,3.369861364364624
@babel_plugin-transform-regenerator,3.370328426361084
cookie,2.7187535762786865
cookie,2.6692657470703125
@babel_plugin-transform-block-scoping,2.7200605869293213
@babel_plugin-transform-block-scoping,2.7705399990081787
@sinonjs_commons,2.720125675201416
@sinonjs_commons,2.7203171253204346
compression,3.270059823989868
compression,3.2717039585113525
deep-is,2.769446849822998
deep-is,2.7195792198181152
@jest_console,82.98910617828369
@jest_console,93.36451864242554
json-stringify-safe,2.7191553115844727
json-stringify-safe,2.7195541858673096
@babel_plugin-syntax-object-rest-spread,2.7693655490875244
@babel_plugin-syntax-object-rest-spread,2.7696139812469482
core-js-compat,3.971384048461914
core-js-compat,3.923389196395874
mime-types,2.869577407836914
mime-types,2.8701839447021484
buffer-crc32,2.7197093963623047
buffer-crc32,2.7202627658843994
tsutils,2.8705341815948486
tsutils,2.8196327686309814
internal-slot,3.0202367305755615
internal-slot,3.120375871658325
binary-extensions,2.7696380615234375
binary-extensions,2.769404172897339
promise,2.8697285652160645
promise,2.7708230018615723
iferr,2.7197105884552
iferr,2.7699966430664062
http-proxy-agent,2.9701240062713623
http-proxy-agent,3.170372247695923
clone-response,2.819512128829956
clone-response,2.8195254802703857
kind-of,2.769599676132202
kind-of,2.7192564010620117
is-obj,2.7701523303985596
is-obj,2.6704089641571045
bn.js,2.670344114303589
bn.js,2.720085382461548
type,2.770495653152466
type,2.720261573791504
shell-quote,2.670924425125122
shell-quote,2.72078275680542
unique-filename,2.770275115966797
unique-filename,2.7708160877227783
object.entries,4.172906160354614
object.entries,4.273547649383545
asn1.js,2.920793294906616
asn1.js,2.920748233795166
write-file-atomic,2.9196958541870117
write-file-atomic,2.87202525138855
is-ci,2.8703320026397705
is-ci,2.870511531829834
got,9.983995199203491
got,10.03374981880188
js-yaml,2.8203980922698975
js-yaml,2.7705273628234863
jest-leak-detector,9.882452249526978
jest-leak-detector,9.630292892456055
once,2.8698596954345703
once,2.770393133163452
path-exists,2.7195467948913574
path-exists,2.722193956375122
os-locale,2.820826530456543
os-locale,2.8196065425872803
ws,2.81998872756958
ws,2.7197225093841553
through,2.7208802700042725
through,2.7224175930023193
is-bigint,2.870755672454834
is-bigint,2.770761251449585
semver,2.819538116455078
semver,2.9199886322021484
slice-ansi,2.819553852081299
slice-ansi,2.8195090293884277
browserslist,3.2696688175201416
browserslist,3.371196746826172
form-data,3.1735827922821045
form-data,3.170065402984619
chrome-trace-event,2.7191693782806396
chrome-trace-event,2.7697207927703857
decode-uri-component,2.76952862739563
decode-uri-component,2.719536781311035
cliui,3.170015811920166
cliui,3.1702182292938232
domutils,3.07022762298584
domutils,3.069807291030884
fragment-cache,2.8192052841186523
fragment-cache,2.8199706077575684
jsprim,2.922212839126587
jsprim,2.9209818840026855
is-windows,2.668992280960083
is-windows,2.769880533218384
@babel_plugin-syntax-top-level-await,2.8696327209472656
@babel_plugin-syntax-top-level-await,2.7699813842773438
@sindresorhus_is,2.669492721557617
@sindresorhus_is,2.6688480377197266
regexp.prototype.flags,2.9694368839263916
regexp.prototype.flags,2.9700357913970947
http-proxy,4.0723631381988525
http-proxy,4.171665668487549
clean-css,2.8207294940948486
clean-css,2.81998610496521
nwsapi,2.669494152069092
nwsapi,2.669212818145752
ansi-escapes,2.91998028755188
ansi-escapes,2.8696236610412598
strict-uri-encode,2.719287395477295
strict-uri-encode,2.7198002338409424
schema-utils,3.119863271713257
schema-utils,3.1201536655426025
fill-range,2.771496057510376
fill-range,2.819436550140381
fastq,2.76982045173645
fastq,2.7693521976470947
safe-buffer,2.7212798595428467
safe-buffer,2.7192206382751465
restore-cursor,2.820272922515869
restore-cursor,2.8202106952667236
extend-shallow,2.870732069015503
extend-shallow,2.8200953006744385
concat-stream,3.0205183029174805
concat-stream,3.0703108310699463
sprintf-js,2.7197344303131104
sprintf-js,2.7195088863372803
terser,2.9706308841705322
terser,2.920797109603882
jest-pnp-resolver,2.7195985317230225
jest-pnp-resolver,2.7196743488311768
is-glob,2.7702572345733643
is-glob,2.770040512084961
es-to-primitive,2.9194345474243164
es-to-primitive,2.9197661876678467
optionator,2.9218504428863525
optionator,2.9707863330841064
ee-first,2.819434642791748
ee-first,2.7195723056793213
uri-js,2.870483875274658
uri-js,2.8199799060821533
@babel_runtime,2.819688558578491
@babel_runtime,2.819697380065918
postcss,2.869724988937378
postcss,2.920375347137451
domain-browser,2.668970823287964
domain-browser,2.669480800628662
aws4,2.7194433212280273
aws4,2.719715118408203
call-bind,2.9198997020721436
call-bind,3.0208005905151367
encodeurl,2.719879150390625
encodeurl,2.6698763370513916
snapdragon-util,2.7696492671966553
snapdragon-util,2.8226006031036377
has-unicode,2.6693522930145264
has-unicode,2.7197036743164062
@babel_helper-simple-access,2.870683193206787
@babel_helper-simple-access,2.920307159423828
stream-browserify,2.9705305099487305
stream-browserify,2.9711105823516846
cli-boxes,2.669504404067993
cli-boxes,2.7198004722595215
anymatch,2.8694679737091064
anymatch,2.8698582649230957
@babel_plugin-transform-duplicate-keys,2.7702395915985107
@babel_plugin-transform-duplicate-keys,2.7700297832489014
is-core-module,2.7695698738098145
is-core-module,2.770143985748291
@babel_plugin-transform-block-scoped-functions,2.7695298194885254
@babel_plugin-transform-block-scoped-functions,2.7701499462127686
parent-module,2.7696750164031982
parent-module,2.769839286804199
@babel_plugin-transform-arrow-functions,2.7695436477661133
@babel_plugin-transform-arrow-functions,2.769864797592163
is-absolute-url,2.719719171524048
is-absolute-url,2.719813823699951
decompress-response,2.76963472366333
decompress-response,2.7699294090270996
code-point-at,2.7195119857788086
code-point-at,2.671910524368286
@babel_plugin-proposal-logical-assignment-operators,2.8201236724853516
@babel_plugin-proposal-logical-assignment-operators,2.8200953006744385
convert-source-map,2.719524621963501
convert-source-map,2.770129680633545
mute-stream,2.669856071472168
mute-stream,2.7201600074768066
@babel_plugin-syntax-optional-chaining,2.8199775218963623
@babel_plugin-syntax-optional-chaining,2.7693707942962646
assign-symbols,2.719125509262085
assign-symbols,2.669114351272583
duplexer,2.6694071292877197
duplexer,2.7194156646728516
globals,2.7691433429718018
globals,2.8197169303894043
lru-cache,2.769075393676758
lru-cache,2.770399570465088
get-value,2.7689876556396484
get-value,2.821207284927368
url,2.869502544403076
url,2.8193483352661133
isexe,2.72023606300354
isexe,2.719611644744873
define-properties,2.820249080657959
define-properties,2.769749164581299
@babel_plugin-proposal-numeric-separator,2.8696112632751465
@babel_plugin-proposal-numeric-separator,2.872361660003662
lodash,2.721630811691284
lodash,2.669198751449585
icss-utils,2.7191460132598877
icss-utils,2.670024871826172
abbrev,2.7195913791656494
abbrev,2.7192909717559814
tough-cookie,2.8699557781219482
tough-cookie,2.8703677654266357
@babel_helper-annotate-as-pure,2.9195735454559326
@babel_helper-annotate-as-pure,2.9199721813201904
pumpify,3.2203333377838135
pumpify,3.2701432704925537
pbkdf2,3.521033763885498
pbkdf2,3.5214290618896484
@babel_helper-define-polyfill-provider,33.06564712524414
@babel_helper-define-polyfill-provider,40.92568039894104
destroy,2.7189583778381348
destroy,2.719329833984375
jest-resolve,254.16735744476318
jest-resolve,210.78593707084656
color,2.8698506355285645
color,2.919889450073242
object-copy,3.170480489730835
object-copy,3.270496129989624
source-map-url,2.7696189880371094
source-map-url,2.7194948196411133
through2,3.1203606128692627
through2,3.1203649044036865
path-is-inside,2.719496250152588
path-is-inside,2.7197084426879883
proxy-addr,2.869779586791992
proxy-addr,2.8696024417877197
next-tick,2.719536304473877
next-tick,2.71932315826416
meow,7.526232004165649
meow,5.925060987472534
create-hash,3.2704925537109375
create-hash,3.170158624649048
iconv-lite,2.7692863941192627
iconv-lite,2.769629955291748
validate-npm-package-license,2.97176456451416
validate-npm-package-license,2.9197890758514404
caseless,2.7201950550079346
caseless,2.7696115970611572
chownr,2.819425106048584
chownr,2.6701760292053223
escalade,2.719350576400757
escalade,2.7194037437438965
typescript,2.71921968460083
typescript,2.720045804977417
define-property,2.9703307151794434
define-property,2.9219672679901123
nan,2.719101905822754
nan,2.7207822799682617
@babel_plugin-transform-function-name,3.8216168880462646
@babel_plugin-transform-function-name,3.822197675704956
to-fast-properties,2.7200405597686768
to-fast-properties,2.7190732955932617
esprima,2.8189077377319336
esprima,2.719036102294922
abab,2.7188527584075928
abab,2.719774007797241
@babel_generator,3.019749879837036
@babel_generator,3.0201563835144043
flatted,2.720362901687622
flatted,2.7205874919891357
dom-serializer,2.919766664505005
dom-serializer,2.970435619354248
hosted-git-info,2.8192319869995117
hosted-git-info,2.8194851875305176
extglob,5.1227641105651855
extglob,5.173202991485596
babel-loader,3.921224355697632
babel-loader,3.9221677780151367
http-errors,2.8696436882019043
http-errors,2.8702547550201416
balanced-match,2.7198684215545654
balanced-match,2.6699447631835938
ipaddr.js,2.7698068618774414
ipaddr.js,2.7201104164123535
sshpk,3.1705520153045654
sshpk,3.2201733589172363
@nodelib_fs.stat,2.719938278198242
@nodelib_fs.stat,2.7193567752838135
@babel_plugin-proposal-optional-chaining,3.0202887058258057
@babel_plugin-proposal-optional-chaining,3.0197205543518066
methods,2.770193338394165
methods,2.7700207233428955
send,3.271362066268921
send,3.271226167678833
eventemitter3,2.7700421810150146
eventemitter3,2.719162702560425
diff-sequences,2.6688432693481445
diff-sequences,2.719057321548462
stream-shift,2.719409227371216
stream-shift,2.719832420349121
extsprintf,2.7193429470062256
extsprintf,2.722212553024292
espree,2.819929599761963
espree,2.8701846599578857
xmlchars,2.7221591472625732
xmlchars,2.769955635070801
jest-message-util,54.203253984451294
jest-message-util,71.13449263572693
nopt,2.8206350803375244
nopt,2.7699129581451416
@babel_plugin-transform-object-super,5.122817754745483
@babel_plugin-transform-object-super,5.123763561248779
@babel_plugin-transform-unicode-escapes,2.8696742057800293
@babel_plugin-transform-unicode-escapes,2.769699811935425
csso,2.919416904449463
csso,2.9701857566833496
xmlbuilder,2.8197433948516846
xmlbuilder,2.7698166370391846
parse5,2.769623279571533
parse5,2.6698288917541504
p-map,2.9706664085388184
p-map,2.9199411869049072
eslint-scope,2.869783639907837
eslint-scope,2.8198981285095215
caniuse-lite,2.7198550701141357
caniuse-lite,2.719752550125122
unique-string,2.9708845615386963
unique-string,2.870697498321533
punycode,2.7197978496551514
punycode,2.720247268676758
@webassemblyjs_wast-printer,2.9200680255889893
@webassemblyjs_wast-printer,2.9700570106506348
@babel_helper-validator-identifier,2.719722032546997
@babel_helper-validator-identifier,2.7199270725250244
cross-spawn,2.920833110809326
cross-spawn,2.9201130867004395
query-string,2.9694809913635254
query-string,2.970322370529175
pump,2.921510696411133
pump,2.919968605041504
detect-newline,2.769134283065796
detect-newline,2.720799446105957
html-encoding-sniffer,2.86944580078125
html-encoding-sniffer,2.8699967861175537
@webassemblyjs_wasm-parser,3.0697903633117676
@webassemblyjs_wasm-parser,3.0701558589935303
@babel_plugin-transform-classes,4.2221198081970215
@babel_plugin-transform-classes,4.271950960159302
is-fullwidth-code-point,2.7190685272216797
is-fullwidth-code-point,2.7698075771331787
is-typedarray,2.769178867340088
is-typedarray,2.7192792892456055
fb-watchman,2.8191914558410645
fb-watchman,2.7702414989471436
merge-descriptors,2.7192392349243164
merge-descriptors,2.7211661338806152
@babel_plugin-transform-reserved-words,2.769447088241577
@babel_plugin-transform-reserved-words,2.869788408279419
minimalistic-crypto-utils,2.7200613021850586
minimalistic-crypto-utils,2.6693825721740723
inflight,2.8692755699157715
inflight,2.8193273544311523
bser,2.769230604171753
bser,2.7691643238067627
mississippi,28.210739374160767
mississippi,31.063520908355713
colors,2.7215139865875244
colors,2.7704219818115234
@babel_plugin-proposal-optional-catch-binding,2.9227895736694336
@babel_plugin-proposal-optional-catch-binding,2.8695335388183594
supports-hyperlinks,2.8214659690856934
supports-hyperlinks,2.9698078632354736
@webassemblyjs_helper-fsm,2.7231152057647705
@webassemblyjs_helper-fsm,2.7225403785705566
@babel_plugin-syntax-dynamic-import,2.7698817253112793
@babel_plugin-syntax-dynamic-import,2.7698490619659424
@babel_plugin-proposal-object-rest-spread,4.972862958908081
@babel_plugin-proposal-object-rest-spread,5.0747010707855225
chokidar,3.170273542404175
chokidar,3.220189094543457
@babel_helper-optimise-call-expression,2.9203691482543945
@babel_helper-optimise-call-expression,2.9205245971679688
mimic-fn,2.7196733951568604
mimic-fn,2.719616651535034
chalk,2.919590473175049
chalk,3.020346164703369
shebang-command,2.9192819595336914
shebang-command,2.869706869125366
@babel_plugin-syntax-logical-assignment-operators,2.8196957111358643
@babel_plugin-syntax-logical-assignment-operators,2.8693909645080566
callsites,2.7201480865478516
callsites,2.770251750946045
@babel_plugin-syntax-nullish-coalescing-operator,2.8203134536743164
@babel_plugin-syntax-nullish-coalescing-operator,2.8203952312469482
throat,2.7201592922210693
throat,2.719484806060791
type-is,2.9707915782928467
type-is,3.0194175243377686
array-flatten,2.720501661300659
array-flatten,2.7199182510375977
querystring-es3,2.8194210529327393
querystring-es3,2.7201569080352783
duplexer3,2.719961643218994
duplexer3,2.7215843200683594
websocket-driver,2.8705267906188965
websocket-driver,2.9201648235321045
css-what,2.8693294525146484
css-what,2.7197132110595703
strip-bom,2.7220072746276855
strip-bom,2.870325803756714
p-each-series,2.769839286804199
p-each-series,2.722111463546753
is-regex,3.0200612545013428
is-regex,2.970310688018799
source-list-map,2.7197954654693604
source-list-map,2.7202906608581543
@babel_plugin-transform-shorthand-properties,2.819645643234253
@babel_plugin-transform-shorthand-properties,2.7691404819488525
camelcase,2.7193892002105713
camelcase,2.7199089527130127
cssom,2.669004440307617
cssom,2.769469738006592
babel-plugin-jest-hoist,26.104015111923218
babel-plugin-jest-hoist,28.81224489212036
dotenv,2.7193806171417236
dotenv,2.719813823699951
mime,2.7196848392486572
mime,2.7216579914093018
is-path-cwd,2.7695884704589844
is-path-cwd,2.7193965911865234
aws-sign2,2.7193145751953125
aws-sign2,2.719346761703491
@babel_plugin-transform-typeof-symbol,2.769371747970581
@babel_plugin-transform-typeof-symbol,2.8696742057800293
deepmerge,2.719221591949463
deepmerge,2.7195284366607666
webpack-dev-middleware,3.4210410118103027
webpack-dev-middleware,3.420586347579956
ms,2.7216975688934326
ms,2.7701845169067383
finalhandler,2.9701883792877197
finalhandler,2.972188949584961
postcss-modules-extract-imports,2.719928741455078
postcss-modules-extract-imports,2.672213554382324
fresh,2.719686269760132
fresh,2.6722824573516846
copy-descriptor,2.769878387451172
copy-descriptor,2.720111608505249
shellwords,2.769439935684204
shellwords,2.769631862640381
require-directory,2.719878911972046
require-directory,2.669922351837158
cli-width,2.718984603881836
cli-width,2.6691946983337402
jest-docblock,2.7690703868865967
jest-docblock,2.7690608501434326
is-data-descriptor,2.719095230102539
is-data-descriptor,2.7700014114379883
sha.js,2.819221019744873
sha.js,2.8701388835906982
color-name,2.7199718952178955
color-name,2.7202534675598145
json-schema,2.7198288440704346
json-schema,2.6696979999542236
uuid,2.719799041748047
uuid,2.6693787574768066
eslint-visitor-keys,2.769498109817505
eslint-visitor-keys,2.719391345977783
@babel_preset-react,3.320007801055908
@babel_preset-react,3.322913408279419
json-stable-stringify-without-jsonify,2.7218899726867676
json-stable-stringify-without-jsonify,2.7192604541778564
unique-slug,2.8205056190490723
unique-slug,2.769465684890747
electron-to-chromium,2.6692187786102295
electron-to-chromium,2.6690964698791504
human-signals,2.7695252895355225
human-signals,2.7202296257019043
mime-db,2.8196847438812256
mime-db,2.768834352493286
@webassemblyjs_ieee754,2.769078016281128
@webassemblyjs_ieee754,2.719914197921753
retry,2.769791603088379
retry,2.6691339015960693
rxjs,2.769301414489746
rxjs,2.819936513900757
ini,2.769317865371704
ini,2.7193708419799805
@babel_helper-module-imports,2.9195609092712402
@babel_helper-module-imports,2.969834327697754
@webassemblyjs_floating-point-hex-parser,2.620820999145508
@webassemblyjs_floating-point-hex-parser,2.6197943687438965
css-select,3.170482635498047
css-select,3.2207858562469482
cssstyle,2.8700342178344727
cssstyle,2.8203253746032715
forever-agent,2.7219390869140625
forever-agent,2.7200469970703125
is-generator-fn,2.719712495803833
is-generator-fn,2.6696345806121826
wordwrap,2.6703531742095947
wordwrap,2.670891284942627
typedarray-to-buffer,2.721161127090454
typedarray-to-buffer,2.7205991744995117
figgy-pudding,2.669240951538086
figgy-pudding,2.721928358078003
@babel_plugin-proposal-unicode-property-regex,3.4223203659057617
@babel_plugin-proposal-unicode-property-regex,3.5709545612335205
@webassemblyjs_wasm-gen,3.0704281330108643
@webassemblyjs_wasm-gen,3.020094156265259
os-tmpdir,2.670313596725464
os-tmpdir,2.769674777984619
is-docker,2.6694819927215576
is-docker,2.7204978466033936
@babel_plugin-transform-modules-systemjs,9.379109382629395
@babel_plugin-transform-modules-systemjs,9.180293321609497
pify,2.719418525695801
pify,2.8694040775299072
builtin-status-codes,2.7192764282226562
builtin-status-codes,2.7202630043029785
mimic-response,2.7197489738464355
mimic-response,2.7201197147369385
requires-port,2.769779920578003
requires-port,2.7194340229034424
ignore,2.719642400741577
ignore,2.7713606357574463
@nodelib_fs.walk,3.0210444927215576
@nodelib_fs.walk,3.0205039978027344
is-arrayish,2.7194631099700928
is-arrayish,2.7195940017700195
w3c-hr-time,2.770895481109619
w3c-hr-time,2.7702043056488037
tmpl,2.7188563346862793
tmpl,2.6692681312561035
has-value,2.9193191528320312
has-value,2.8694519996643066
errno,2.7691192626953125
errno,2.7692558765411377
http-proxy-middleware,11.33241891860962
http-proxy-middleware,8.379156112670898
is-boolean-object,2.9222023487091064
is-boolean-object,2.919606924057007
spdx-license-ids,2.720532178878784
spdx-license-ids,2.7200677394866943
path-dirname,2.6700291633605957
path-dirname,2.669711112976074
is-descriptor,2.7199482917785645
is-descriptor,2.66914701461792
json-parse-even-better-errors,2.6690945625305176
json-parse-even-better-errors,2.719529867172241
spdx-expression-parse,2.820054054260254
spdx-expression-parse,2.8218250274658203
are-we-there-yet,2.92020320892334
are-we-there-yet,3.0702619552612305
cyclist,2.71909499168396
cyclist,2.769505739212036
istanbul-lib-coverage,2.7195518016815186
istanbul-lib-coverage,2.6693103313446045


==> figs_and_tables/apr-10-more-combos/perf/vanilla-perf.csv <==
del,1.3666086196899414
del,1.317495584487915
ripemd160,0.6660778522491455
ripemd160,0.6662783622741699
parse-json,1.1170527935028076
parse-json,1.0669357776641846
p-timeout,1.0669975280761719
p-timeout,1.2172729969024658
external-editor,0.5662016868591309
external-editor,0.5663836002349854
object.values,3.1709136962890625
object.values,0.8667550086975098
path-to-regexp,5.925488710403442
path-to-regexp,1.3675742149353027
extend,2.8700356483459473
extend,0.8172848224639893
@webassemblyjs_leb128,0.5160529613494873
@webassemblyjs_leb128,0.4660813808441162
spdx-exceptions,0.4660921096801758
spdx-exceptions,0.46613502502441406
@babel_plugin-transform-sticky-regex,0.8665838241577148
@babel_plugin-transform-sticky-regex,0.5663390159606934
istanbul-lib-source-maps,1.9183762073516846
istanbul-lib-source-maps,0.7165932655334473
utils-merge,0.7163803577423096
utils-merge,0.5162456035614014
public-encrypt,2.368795394897461
public-encrypt,0.7662174701690674
posix-character-classes,1.4173858165740967
posix-character-classes,0.666356086730957
randomfill,5.573429107666016
randomfill,1.3674347400665283
object.pick,1.5176706314086914
object.pick,0.6667797565460205
@babel_helper-module-transforms,0.8662841320037842
@babel_helper-module-transforms,0.5157043933868408
@babel_plugin-syntax-export-namespace-from,0.8161978721618652
@babel_plugin-syntax-export-namespace-from,0.5658047199249268
object-visit,3.1697628498077393
object-visit,0.9166638851165771
regjsgen,1.717850685119629
regjsgen,0.7165319919586182
widest-line,4.672839879989624
widest-line,1.1671762466430664
getpass,0.5162656307220459
getpass,0.5160801410675049
loader-utils,4.422206163406372
loader-utils,1.2673463821411133
jest-each,0.7666149139404297
jest-each,0.51625657081604
union-value,1.2672080993652344
union-value,0.6664681434631348
css-loader,6.225705862045288
css-loader,1.6679267883300781
json-schema-traverse,1.9685096740722656
json-schema-traverse,0.7667813301086426
path-type,4.174421072006226
path-type,1.1671769618988037
htmlparser2,2.819801092147827
htmlparser2,0.9169528484344482
opn,3.9209725856781006
opn,1.1173205375671387
lodash.isplainobject,0.4656686782836914
lodash.isplainobject,0.46591925621032715
dot-prop,5.073349952697754
dot-prop,1.3675744533538818
lowercase-keys,4.023970127105713
lowercase-keys,1.0671582221984863
quick-lru,4.122941970825195
quick-lru,1.2172861099243164
read-pkg,3.7210590839385986
read-pkg,1.0672311782836914
acorn-jsx,0.5157487392425537
acorn-jsx,0.5157134532928467
es-abstract,3.420886516571045
es-abstract,0.9669430255889893
universalify,2.619684934616089
universalify,0.9169788360595703
domexception,1.9180102348327637
domexception,0.7164602279663086
entities,2.9204013347625732
entities,0.9163644313812256
@babel_plugin-syntax-jsx,0.816035270690918
@babel_plugin-syntax-jsx,0.5658040046691895
nanomatch,2.7697582244873047
nanomatch,0.8167738914489746
resolve-url,1.618194580078125
resolve-url,0.6664695739746094
asynckit,4.324799060821533
asynckit,1.0671849250793457
jest-get-type,0.46564245223999023
jest-get-type,0.4657583236694336
assert,4.773355960845947
assert,1.217022180557251
to-arraybuffer,3.8209500312805176
to-arraybuffer,1.1169521808624268
lodash.clonedeep,0.4655733108520508
lodash.clonedeep,0.4658634662628174
whatwg-encoding,1.4173753261566162
whatwg-encoding,0.6660218238830566
typedarray,0.5658082962036133
typedarray,0.5158064365386963
nth-check,2.8195230960845947
nth-check,0.8664920330047607
pretty-format,0.8670992851257324
pretty-format,0.5657815933227539
@babel_plugin-transform-dotall-regex,1.4170565605163574
@babel_plugin-transform-dotall-regex,0.6166932582855225
get-intrinsic,2.7197699546813965
get-intrinsic,0.866506814956665
media-typer,2.4188332557678223
media-typer,0.8164896965026855
core-js,0.46578001976013184
core-js,0.4658541679382324
css,1.1168715953826904
css,0.6161489486694336
jwa,1.4676663875579834
jwa,0.6662461757659912
lodash.debounce,0.4656682014465332
lodash.debounce,0.4657166004180908
get-stdin,4.171200752258301
get-stdin,1.1168980598449707
prompts,1.9185922145843506
prompts,0.7662861347198486
run-parallel,4.272677183151245
run-parallel,1.2170734405517578
cosmiconfig,5.473886251449585
cosmiconfig,1.4698796272277832
faye-websocket,0.6163995265960693
faye-websocket,0.5163030624389648
postcss-modules-local-by-default,3.7711527347564697
postcss-modules-local-by-default,1.0701165199279785
statuses,2.419785499572754
statuses,0.8670177459716797
raw-body,2.2189271450042725
raw-body,0.8165266513824463
aproba,2.6692402362823486
aproba,0.8665037155151367
@babel_plugin-syntax-class-properties,0.7664685249328613
@babel_plugin-syntax-class-properties,0.5662810802459717
dashdash,2.419719696044922
dashdash,0.8163473606109619
inquirer,2.669647455215454
inquirer,0.76664137840271
es5-ext,2.6692662239074707
es5-ext,0.7666513919830322
has-flag,4.1729395389556885
has-flag,1.1673455238342285
@babel_helper-replace-supers,0.8163974285125732
@babel_helper-replace-supers,0.5665392875671387
cssesc,3.120091199874878
cssesc,0.917034387588501
@babel_core,1.3174858093261719
@babel_core,0.6162674427032471
babel-preset-jest,1.016909122467041
babel-preset-jest,0.5663273334503174
watchpack,1.7179632186889648
watchpack,0.716839075088501
yargs-parser,4.321572542190552
yargs-parser,1.2677319049835205
q,2.6199135780334473
q,0.7668530941009521
snapdragon,5.1734349727630615
snapdragon,1.217175006866455
atob,0.4656548500061035
atob,0.46596193313598633
node-modules-regexp,3.2205379009246826
node-modules-regexp,0.9165685176849365
is-directory,1.2668743133544922
is-directory,0.6159396171569824
har-schema,3.319918155670166
har-schema,1.016953945159912
lodash.merge,0.4657094478607178
lodash.merge,0.4659907817840576
yargs,3.7216734886169434
yargs,1.0698223114013672
is-promise,0.46587562561035156
is-promise,0.46579694747924805
css-tree,2.3696513175964355
css-tree,0.8163981437683105
is-date-object,2.3689398765563965
is-date-object,0.8166728019714355
@babel_plugin-transform-literals,0.8667795658111572
@babel_plugin-transform-literals,0.566309928894043
minimalistic-assert,0.4670412540435791
minimalistic-assert,0.5161163806915283
repeat-string,2.1692259311676025
repeat-string,0.7691371440887451
uglify-js,0.5167815685272217
uglify-js,0.4657597541809082
buffer,4.321565866470337
buffer,1.167069911956787
type-fest,2.870103120803833
type-fest,0.9673793315887451
sane,1.8179714679718018
sane,0.7168135643005371
lodash.memoize,0.5158915519714355
lodash.memoize,0.4658854007720947
duplexify,0.9669873714447021
duplexify,0.5659990310668945
escape-string-regexp,4.121463298797607
escape-string-regexp,1.167250633239746
request-promise-core,4.422244071960449
request-promise-core,1.1678664684295654
@babel_helper-create-class-features-plugin,1.618635892868042
@babel_helper-create-class-features-plugin,0.7167708873748779
flush-write-stream,0.9166193008422852
flush-write-stream,0.5665497779846191
util,4.071288824081421
util,1.1175298690795898
boolbase,0.4662353992462158
boolbase,0.46664977073669434
commander,3.671353340148926
commander,1.0173263549804688
wide-align,1.9184792041778564
wide-align,0.7169599533081055
babel-plugin-polyfill-corejs3,1.4174299240112305
babel-plugin-polyfill-corejs3,0.6160492897033691
is-accessor-descriptor,1.4177000522613525
is-accessor-descriptor,0.6661319732666016
jest-serializer,0.5657804012298584
jest-serializer,0.46570873260498047
acorn,0.46565818786621094
acorn,0.46563196182250977
is-plain-object,1.9190645217895508
is-plain-object,0.7666885852813721
arrify,4.02139139175415
arrify,1.1679317951202393
ansi-regex,4.021764755249023
ansi-regex,1.1671528816223145
babel-plugin-dynamic-import-node,4.0722739696502686
babel-plugin-dynamic-import-node,1.2172894477844238
tapable,3.7223315238952637
tapable,1.1173198223114014
xml-name-validator,1.4177486896514893
xml-name-validator,0.666816234588623
no-case,5.424100637435913
no-case,1.3684887886047363
is-negative-zero,2.3198447227478027
is-negative-zero,0.8166296482086182
json-parse-better-errors,2.7703793048858643
json-parse-better-errors,0.917137861251831
arr-flatten,2.3197150230407715
arr-flatten,0.7672023773193359
pascalcase,1.2677762508392334
pascalcase,0.6664144992828369
color-convert,2.919837236404419
color-convert,0.9166169166564941
@babel_helper-validator-option,0.46581244468688965
@babel_helper-validator-option,0.4661543369293213
makeerror,0.5670857429504395
makeerror,0.5159890651702881
error-ex,2.5710582733154297
error-ex,0.8171629905700684
md5.js,1.7178542613983154
md5.js,0.6663858890533447
to-regex,1.5174245834350586
to-regex,0.7168271541595459
console-control-strings,2.1686463356018066
console-control-strings,0.7663288116455078
pako,3.4209940433502197
pako,0.9679520130157471
path-parse,0.4659440517425537
path-parse,0.46628880500793457
@babel_helper-plugin-utils,0.46576714515686035
@babel_helper-plugin-utils,0.46584296226501465
glob-parent,2.268639087677002
glob-parent,0.8163716793060303
node-releases,0.5159597396850586
node-releases,0.5157299041748047
file-type,4.2228758335113525
file-type,1.2175519466400146
for-in,1.3678762912750244
for-in,0.6667516231536865
postcss-modules-scope,3.72129487991333
postcss-modules-scope,1.0675218105316162
rc,0.5661842823028564
rc,0.5165395736694336
aggregate-error,4.1732871532440186
aggregate-error,1.1171410083770752
bluebird,2.8197882175445557
bluebird,0.8671679496765137
unset-value,1.5682125091552734
unset-value,0.6664786338806152
node-libs-browser,1.267289161682129
node-libs-browser,0.6166543960571289
levn,1.2172362804412842
levn,0.6664257049560547
is-number,1.467682123184204
is-number,0.66615891456604
to-object-path,1.16721510887146
to-object-path,0.6162617206573486
caller-path,4.072469472885132
caller-path,1.2171297073364258
big.js,0.46568942070007324
big.js,0.46587610244750977
tweetnacl,2.168362855911255
tweetnacl,0.8166582584381104
@babel_helper-remap-async-to-generator,0.8164129257202148
@babel_helper-remap-async-to-generator,0.5158872604370117
express,2.1693999767303467
express,0.7668354511260986
nice-try,1.6181449890136719
nice-try,0.7165765762329102
esrecurse,3.8718373775482178
esrecurse,1.0670576095581055
@babel_plugin-syntax-async-generators,0.8166892528533936
@babel_plugin-syntax-async-generators,0.5663347244262695
strip-ansi,3.672288179397583
strip-ansi,1.066838026046753
lines-and-columns,2.619542121887207
lines-and-columns,0.8167538642883301
wrappy,1.7176647186279297
wrappy,0.7164855003356934
@babel_helper-hoist-variables,0.7164363861083984
@babel_helper-hoist-variables,0.5160007476806641
class-utils,2.9200875759124756
class-utils,0.9664099216461182
node-fetch,4.422959804534912
node-fetch,1.2172601222991943
tr46,1.41776442527771
tr46,0.6664252281188965
events,3.7212018966674805
events,1.1172609329223633
has-values,1.467301607131958
has-values,0.6665616035461426
esquery,3.1205151081085205
esquery,1.0205581188201904
split-string,2.3188536167144775
split-string,0.8165955543518066
source-map,3.4214513301849365
source-map,1.0179252624511719
graceful-fs,1.8680593967437744
graceful-fs,0.7662410736083984
serve-static,2.4187233448028564
serve-static,0.8166990280151367
node-int64,1.3176045417785645
node-int64,0.6162247657775879
function-bind,2.519318103790283
function-bind,0.8164787292480469
jest-validate,0.716392993927002
jest-validate,0.5162961483001709
html-entities,2.3720126152038574
html-entities,0.8167774677276611
@babel_parser,0.6160924434661865
@babel_parser,0.5162878036499023
@babel_plugin-transform-modules-umd,1.016721487045288
@babel_plugin-transform-modules-umd,0.5660488605499268
style-loader,5.87581729888916
style-loader,1.6682209968566895
import-local,3.9749748706817627
import-local,1.218043565750122
@babel_plugin-transform-modules-amd,1.1175615787506104
@babel_plugin-transform-modules-amd,0.616786003112793
cookie-signature,0.9672508239746094
cookie-signature,0.6165993213653564
on-finished,0.8665838241577148
on-finished,0.5663485527038574
arr-diff,2.0185091495513916
arr-diff,0.7667622566223145
json-buffer,0.8164501190185547
json-buffer,0.5662822723388672
http-parser-js,0.5162928104400635
http-parser-js,0.46584105491638184
mkdirp,2.018531560897827
mkdirp,0.7694683074951172
@babel_plugin-proposal-async-generator-functions,1.317167043685913
@babel_plugin-proposal-async-generator-functions,0.6160099506378174
move-concurrently,2.168225049972534
move-concurrently,0.7665607929229736
emoji-regex,2.0181314945220947
emoji-regex,0.766369104385376
jsbn,0.5164206027984619
jsbn,0.4667167663574219
unbox-primitive,2.319098472595215
unbox-primitive,0.8166518211364746
stream-each,2.669389009475708
stream-each,0.8169713020324707
@babel_helper-compilation-targets,1.067439317703247
@babel_helper-compilation-targets,0.5663788318634033
jest-config,3.5213351249694824
jest-config,0.8170797824859619
chardet,4.32190465927124
chardet,1.2176539897918701
depd,1.8684988021850586
depd,0.716773509979248
evp_bytestokey,1.7181296348571777
evp_bytestokey,0.7166814804077148
object-inspect,2.2692885398864746
object-inspect,0.8169441223144531
@istanbuljs_load-nyc-config,4.622992992401123
@istanbuljs_load-nyc-config,1.317216157913208
@babel_plugin-syntax-optional-catch-binding,0.866532564163208
@babel_plugin-syntax-optional-catch-binding,0.5661845207214355
@babel_plugin-transform-runtime,2.2186291217803955
@babel_plugin-transform-runtime,0.7165126800537109
scheduler,0.5660336017608643
scheduler,0.5161774158477783
serialize-javascript,1.6177144050598145
serialize-javascript,0.7165143489837646
follow-redirects,2.2184925079345703
follow-redirects,0.8167736530303955
to-regex-range,1.567476749420166
to-regex-range,0.666619062423706
@babel_plugin-transform-parameters,0.8665115833282471
@babel_plugin-transform-parameters,0.5662076473236084
fs-extra,2.719569206237793
fs-extra,0.9168083667755127
@babel_plugin-proposal-private-methods,1.2674267292022705
@babel_plugin-proposal-private-methods,0.616708517074585
shallow-clone,1.2672674655914307
shallow-clone,0.6667637825012207
resolve-cwd,4.02214503288269
resolve-cwd,1.1178436279296875
ansi-align,4.622903823852539
ansi-align,1.2173066139221191
clone-deep,0.9169042110443115
clone-deep,0.5662815570831299
string-length,3.7220795154571533
string-length,1.0671179294586182
bl,1.9685111045837402
bl,0.7666645050048828
regenerate-unicode-properties,1.9683575630187988
regenerate-unicode-properties,0.7665340900421143
xml2js,1.7700791358947754
xml2js,0.7167344093322754
compressible,2.46923828125
compressible,0.8668756484985352
tunnel-agent,0.5160536766052246
tunnel-agent,0.5162250995635986
sort-keys,4.171934127807617
sort-keys,1.1676228046417236
@babel_helper-wrap-function,0.8166854381561279
@babel_helper-wrap-function,0.5162596702575684
esutils,0.8166892528533936
esutils,0.5664291381835938
he,1.8179969787597656
he,0.7167234420776367
readdirp,2.7208776473999023
readdirp,0.8665220737457275
nanoid,0.4658181667327881
nanoid,0.46576786041259766
colorette,0.8666760921478271
colorette,0.5662326812744141
map-cache,1.167140007019043
map-cache,0.6161174774169922
rsvp,5.673405647277832
rsvp,1.367124080657959
hmac-drbg,0.8164663314819336
hmac-drbg,0.5662276744842529
ip-regex,3.9713134765625
ip-regex,1.1170902252197266
@babel_helper-member-expression-to-functions,0.7167363166809082
@babel_helper-member-expression-to-functions,0.5665206909179688
pirates,5.323655605316162
pirates,1.3680148124694824
websocket-extensions,0.5160338878631592
websocket-extensions,0.4661567211151123
on-headers,2.769658088684082
on-headers,0.9168531894683838
process,3.6232199668884277
process,1.1173851490020752
setimmediate,3.7721054553985596
setimmediate,1.017423391342163
acorn-walk,0.4658348560333252
acorn-walk,0.4656538963317871
walker,0.5661299228668213
walker,0.5170679092407227
tsconfig-paths,1.718094825744629
tsconfig-paths,0.715937614440918
deep-extend,0.6662044525146484
deep-extend,0.5157198905944824
querystringify,1.9691665172576904
querystringify,0.7663664817810059
@babel_plugin-transform-react-jsx,1.2671678066253662
@babel_plugin-transform-react-jsx,0.6162803173065186
@babel_compat-data,0.5662705898284912
@babel_compat-data,0.5163693428039551
v8-compile-cache,1.9687578678131104
v8-compile-cache,0.7666282653808594
is-string,3.12058424949646
is-string,1.016904592514038
is-arguments,2.2688663005828857
is-arguments,0.8166675567626953
queue-microtask,1.7680988311767578
queue-microtask,0.7161407470703125
is-plain-obj,4.072353839874268
is-plain-obj,1.067030429840088
@cyf1996..._cq-attribute-import,3.5720388889312744
@cyf1996..._cq-attribute-import,1.0674080848693848
@babel_traverse,0.9166033267974854
@babel_traverse,0.566178560256958
safe-regex,3.020695686340332
safe-regex,0.9164810180664062
which,2.0685293674468994
which,0.7663784027099609
@webassemblyjs_helper-code-frame,0.615809440612793
@webassemblyjs_helper-code-frame,0.5158190727233887
make-error,4.121891736984253
make-error,1.1671528816223145
querystring,0.5660386085510254
querystring,0.5158641338348389
prepend-http,3.620663642883301
prepend-http,1.066922664642334
@babel_types,0.6664533615112305
@babel_types,0.5158216953277588
create-ecdh,2.719214677810669
create-ecdh,0.8164451122283936
kleur,0.5658607482910156
kleur,0.5158164501190186
has-bigints,2.2685375213623047
has-bigints,0.8162689208984375
exec-sh,2.869628667831421
exec-sh,0.916780948638916
@babel_plugin-transform-for-of,0.8665525913238525
@babel_plugin-transform-for-of,0.5659940242767334
regexpu-core,1.4174892902374268
regexpu-core,0.6662623882293701
lodash.uniq,0.46562671661376953
lodash.uniq,0.46590447425842285
url-parse,3.06998348236084
url-parse,1.0167715549468994
http-signature,0.8662865161895752
http-signature,0.5659434795379639
prettier,0.4656949043273926
prettier,0.4657778739929199
read-pkg-up,4.274353504180908
read-pkg-up,1.1669139862060547
bindings,0.51584792137146
bindings,0.5159986019134521
loose-envify,2.0683648586273193
loose-envify,0.7667901515960693
@xtuc_ieee754,4.673382520675659
@xtuc_ieee754,1.3172643184661865
tty-browserify,0.5659093856811523
tty-browserify,0.5158114433288574
diffie-hellman,0.7660658359527588
diffie-hellman,0.5659089088439941
flat-cache,1.9693236351013184
flat-cache,0.7664649486541748
isobject,1.2669882774353027
isobject,0.616349458694458
asap,1.467500925064087
asap,0.666384220123291
elliptic,3.872565269470215
elliptic,1.1172685623168945
combined-stream,0.5660271644592285
combined-stream,0.5157854557037354
delayed-stream,0.5659973621368408
delayed-stream,0.5156290531158447
fast-json-stable-stringify,2.269554615020752
fast-json-stable-stringify,0.81630539894104
onetime,4.072087526321411
onetime,1.1172678470611572
tmp,2.2189788818359375
tmp,0.8167629241943359
hash.js,1.3676753044128418
hash.js,0.6162827014923096
table,5.075289487838745
table,1.3176119327545166
open,4.222059965133667
open,1.167795181274414
@babel_preset-modules,6.8787171840667725
@babel_preset-modules,1.6181986331939697
jsesc,1.7681918144226074
jsesc,0.7167582511901855
resolve-from,3.9721765518188477
resolve-from,1.11745285987854
asn1,1.6182825565338135
asn1,0.6664092540740967
invariant,2.3184266090393066
invariant,0.7667109966278076
which-module,4.773058652877808
which-module,1.2172658443450928
react-is,0.46595335006713867
react-is,0.4661898612976074
find-up,3.7220325469970703
find-up,1.1169240474700928
emojis-list,2.7194268703460693
emojis-list,0.8663718700408936
core-js-pure,0.4659538269042969
core-js-pure,0.46649622917175293
source-map-support,2.7196054458618164
source-map-support,0.9172914028167725
urix,0.8167388439178467
urix,0.566413402557373
regenerator-runtime,0.4660377502441406
regenerator-runtime,0.46608519554138184
promise-inflight,0.4661753177642822
promise-inflight,0.46630382537841797
p-cancelable,4.122818231582642
p-cancelable,1.1674597263336182
fast-glob,2.670391082763672
fast-glob,0.866875410079956
@xtuc_long,2.419532299041748
@xtuc_long,0.8168950080871582
regjsparser,0.5662257671356201
regjsparser,0.5161092281341553
util.promisify,2.6698689460754395
util.promisify,0.8168823719024658
postcss-loader,5.674060821533203
postcss-loader,1.568042516708374
ci-info,1.768125057220459
ci-info,0.7167916297912598
unpipe,0.9667084217071533
unpipe,0.5663290023803711
gensync,0.4660024642944336
gensync,0.46631789207458496
filesize,3.1200509071350098
filesize,0.9167015552520752
require-main-filename,2.9700093269348145
require-main-filename,0.9165875911712646
es6-symbol,2.5688648223876953
es6-symbol,0.8165066242218018
is-wsl,3.9718523025512695
is-wsl,1.117264986038208
@babel_helpers,0.9667527675628662
@babel_helpers,0.5662555694580078
supports-color,4.021642684936523
supports-color,1.167402982711792
postcss-value-parser,2.6195709705352783
postcss-value-parser,0.8663983345031738
@babel_plugin-transform-async-to-generator,1.0168213844299316
@babel_plugin-transform-async-to-generator,0.5661847591400146
forwarded,2.118502378463745
forwarded,0.8163375854492188
run-async,1.1167311668395996
run-async,0.6159112453460693
cacheable-request,5.023942232131958
cacheable-request,1.3171989917755127
des.js,1.7177488803863525
des.js,0.7164108753204346
parseurl,2.0182747840881348
parseurl,0.7664635181427002
os-browserify,0.4657747745513916
os-browserify,0.46584343910217285
leven,3.7712297439575195
leven,1.1169495582580566
unicode-canonical-property-names-ecmascript,1.968367576599121
unicode-canonical-property-names-ecmascript,0.7665786743164062
data-urls,2.619123935699463
data-urls,0.8664047718048096
array-union,4.071345806121826
array-union,1.1170017719268799
@webassemblyjs_helper-api-error,0.46575021743774414
@webassemblyjs_helper-api-error,0.4658474922180176
jsonfile,1.9685280323028564
jsonfile,0.7665820121765137
strip-eof,4.071694850921631
strip-eof,1.1170072555541992
browserify-rsa,1.8183019161224365
browserify-rsa,0.7162666320800781
strip-indent,4.122152328491211
strip-indent,1.167360544204712
loader-runner,1.6681981086730957
loader-runner,0.6664097309112549
is-installed-globally,4.823817253112793
is-installed-globally,1.317741870880127
braces,1.2671873569488525
braces,0.6665596961975098
shebang-regex,3.7209887504577637
shebang-regex,1.06732177734375
@babel_plugin-transform-computed-properties,0.8665666580200195
@babel_plugin-transform-computed-properties,0.5664675235748291
@jest_environment,0.9168822765350342
@jest_environment,0.5662493705749512
registry-auth-token,2.0682992935180664
registry-auth-token,0.7668538093566895
node-forge,4.422487020492554
node-forge,1.2677018642425537
istanbul-reports,3.9221532344818115
istanbul-reports,1.1672303676605225
stream-http,3.5204005241394043
stream-http,1.0667200088500977
string-width,4.072685956954956
string-width,1.167128086090088
micromatch,1.7180852890014648
micromatch,0.666797399520874
sockjs-client,4.422208309173584
sockjs-client,1.2176856994628906
array-includes,3.1200506687164307
array-includes,0.8665413856506348
figures,4.021810531616211
figures,1.1171298027038574
@webassemblyjs_helper-wasm-section,0.6162319183349609
@webassemblyjs_helper-wasm-section,0.5163605213165283
tar-stream,1.8181772232055664
tar-stream,0.7167634963989258
infer-owner,1.8692653179168701
infer-owner,0.7164556980133057
performance-now,0.9669146537780762
performance-now,0.5661976337432861
@babel_template,0.7162973880767822
@babel_template,0.5161406993865967
enhanced-resolve,2.9713237285614014
enhanced-resolve,0.8669331073760986
os-homedir,3.170924186706543
os-homedir,0.967193603515625
async,5.424648761749268
async,1.4679617881774902
is-path-in-cwd,4.124693155288696
is-path-in-cwd,1.1669130325317383
ajv,8.328946828842163
ajv,2.119300603866577
test-exclude,2.970376491546631
test-exclude,0.9669735431671143
timers-browserify,1.2184932231903076
timers-browserify,0.6163616180419922
inherits,2.068854331970215
inherits,0.7664122581481934
reusify,2.368600845336914
reusify,0.7664291858673096
jest-regex-util,0.5157690048217773
jest-regex-util,0.515812873840332
yaml,3.9711008071899414
yaml,1.2178401947021484
merge-stream,0.8663327693939209
merge-stream,0.5660066604614258
ssri,3.2202908992767334
ssri,1.0173170566558838
sax,1.9685308933258057
sax,0.716339111328125
@babel_helper-function-name,0.7160005569458008
@babel_helper-function-name,0.5160162448883057
ast-types,1.317072868347168
ast-types,0.6663484573364258
string.prototype.trimend,2.368842840194702
string.prototype.trimend,0.8161716461181641
@babel_plugin-proposal-dynamic-import,1.2169585227966309
@babel_plugin-proposal-dynamic-import,0.5659143924713135
parse-asn1,2.068188190460205
parse-asn1,0.766887903213501
is-symbol,2.2687082290649414
is-symbol,0.8172390460968018
ansi-colors,1.2675573825836182
ansi-colors,0.6667032241821289
autoprefixer,0.8167746067047119
autoprefixer,0.516303300857544
https-browserify,1.7179710865020752
https-browserify,0.7169251441955566
eslint-module-utils,0.6168136596679688
eslint-module-utils,0.5162115097045898
@webassemblyjs_utf8,0.4659717082977295
@webassemblyjs_utf8,0.46625494956970215
has,1.5176000595092773
has,0.6668224334716797
static-extend,1.2672662734985352
static-extend,0.6163105964660645
lower-case,5.32427453994751
lower-case,1.3677988052368164
@babel_plugin-transform-member-expression-literals,0.866936206817627
@babel_plugin-transform-member-expression-literals,0.5664079189300537
@babel_plugin-proposal-export-namespace-from,1.217200756072998
@babel_plugin-proposal-export-namespace-from,0.566211462020874
crypto-random-string,4.074526786804199
crypto-random-string,1.067223072052002
@jest_test-result,0.9168887138366699
@jest_test-result,0.5666866302490234
@babel_plugin-proposal-json-strings,1.2173902988433838
@babel_plugin-proposal-json-strings,0.5661454200744629
has-ansi,3.6209123134613037
has-ansi,1.06723952293396
unicode-match-property-value-ecmascript,1.9182555675506592
unicode-match-property-value-ecmascript,0.766594409942627
js-tokens,0.4679718017578125
js-tokens,0.46645164489746094
side-channel,2.369081497192383
side-channel,0.8167927265167236
content-type,1.818305492401123
content-type,0.7166767120361328
jest-util,0.7163541316986084
jest-util,0.5162079334259033
jest-mock,0.6664550304412842
jest-mock,0.5162754058837891
defer-to-connect,4.622739553451538
defer-to-connect,1.317591667175293
eslint-plugin-import,4.823657512664795
eslint-plugin-import,1.2178711891174316
number-is-nan,1.9186067581176758
number-is-nan,0.7663772106170654
require-from-string,0.9667832851409912
require-from-string,0.5664396286010742
collection-visit,2.8722310066223145
collection-visit,0.9173674583435059
@babel_code-frame,0.6162137985229492
@babel_code-frame,0.5161874294281006
ret,2.11863112449646
ret,0.7665581703186035
@babel_plugin-transform-new-target,0.8664216995239258
@babel_plugin-transform-new-target,0.5658049583435059
param-case,5.374585390090942
param-case,1.3174023628234863
make-dir,4.522639036178589
make-dir,1.267570972442627
fs-minipass,2.119309663772583
fs-minipass,0.7664587497711182
diff,7.326976299285889
diff,1.6684789657592773
decamelize,4.122389078140259
decamelize,1.217210054397583
find-cache-dir,4.273054361343384
find-cache-dir,1.267017126083374
argparse,1.9180257320404053
argparse,0.7662277221679688
buffer-xor,1.7682483196258545
buffer-xor,0.7663130760192871
brace-expansion,0.9161462783813477
brace-expansion,0.5659468173980713
babel-plugin-istanbul,3.9210948944091797
babel-plugin-istanbul,1.116739273071289
redent,4.172797918319702
redent,1.1676576137542725
@babel_plugin-transform-named-capturing-groups-regex,1.417799472808838
@babel_plugin-transform-named-capturing-groups-regex,0.5661699771881104
execa,5.423501253128052
execa,1.518052577972412
file-loader,6.375737190246582
file-loader,1.7677600383758545
import-fresh,4.021548509597778
import-fresh,1.1171669960021973
@babel_helper-builder-binary-assignment-operator-visitor,0.6163492202758789
@babel_helper-builder-binary-assignment-operator-visitor,0.5164179801940918
url-parse-lax,3.674330234527588
url-parse-lax,1.0671632289886475
minimatch,1.3677196502685547
minimatch,0.6168467998504639
npm-run-path,4.024172306060791
npm-run-path,1.1173360347747803
@babel_plugin-transform-unicode-regex,1.3673253059387207
@babel_plugin-transform-unicode-regex,0.6163532733917236
global-dirs,4.672080755233765
global-dirs,1.267378807067871
keyv,5.024770259857178
keyv,1.267554759979248
responselike,4.32253098487854
responselike,1.0691869258880615
strip-final-newline,4.121292591094971
strip-final-newline,1.1169965267181396
array-unique,1.5675973892211914
array-unique,0.6662070751190186
y18n,3.521528959274292
y18n,1.0673155784606934
color-string,2.61948299407959
color-string,0.8167200088500977
@babel_plugin-transform-template-literals,0.8166890144348145
@babel_plugin-transform-template-literals,0.5662174224853516
@jest_source-map,0.5658466815948486
@jest_source-map,0.4659993648529053
eslint-import-resolver-node,1.2175285816192627
eslint-import-resolver-node,0.616218090057373
readable-stream,5.173372030258179
readable-stream,1.417729377746582
path-is-absolute,2.2188942432403564
path-is-absolute,0.7665805816650391
glob-to-regexp,0.4660160541534424
glob-to-regexp,0.4658207893371582
indent-string,4.072407245635986
indent-string,1.1675081253051758
fs-write-stream-atomic,3.3722550868988037
fs-write-stream-atomic,0.8674688339233398
array.prototype.flat,3.7721030712127686
array.prototype.flat,1.017354965209961
p-try,3.922210216522217
p-try,1.1170313358306885
get-stream,4.221719980239868
get-stream,1.267782211303711
react-dom,0.6160509586334229
react-dom,0.5161614418029785
picomatch,2.619896173477173
picomatch,0.8166849613189697
end-of-stream,0.8165683746337891
end-of-stream,0.5661144256591797
co,1.718013048171997
co,0.718623161315918
@babel_plugin-transform-modules-commonjs,1.1167609691619873
@babel_plugin-transform-modules-commonjs,0.616002082824707
symbol-observable,2.5190072059631348
symbol-observable,0.8171792030334473
word-wrap,1.3674192428588867
word-wrap,0.6667056083679199
node-notifier,3.771749258041382
node-notifier,1.0674421787261963
p-limit,3.771421194076538
p-limit,1.067155361175537
deep-equal,2.7707245349884033
deep-equal,0.8166248798370361
map-obj,4.122885227203369
map-obj,1.2668874263763428
at-least-node,2.469074249267578
at-least-node,0.8166835308074951
wrap-ansi,4.122197866439819
wrap-ansi,1.1693367958068848
is-path-inside,4.1229095458984375
is-path-inside,1.116685152053833
accepts,2.3684754371643066
accepts,0.816356897354126
which-boxed-primitive,2.2686948776245117
which-boxed-primitive,0.816716194152832
text-table,0.766376256942749
text-table,0.5163614749908447
lodash.sortby,0.465893030166626
lodash.sortby,0.46587610244750977
buffer-from,1.7175755500793457
buffer-from,0.716273307800293
camelcase-keys,4.722522974014282
camelcase-keys,1.3673276901245117
vary,1.9682872295379639
vary,0.7665066719055176
set-value,1.116823434829712
set-value,0.6166198253631592
isarray,0.6160030364990234
isarray,0.5158164501190186
@babel_helper-split-export-declaration,0.5657570362091064
@babel_helper-split-export-declaration,0.46597838401794434
setprototypeof,1.86848783493042
setprototypeof,0.7668728828430176
doctrine,2.3190791606903076
doctrine,0.7665920257568359
ieee754,4.322887182235718
ieee754,1.2180964946746826
ip,2.1690752506256104
ip,0.7667219638824463
csstype,6.2257981300354
csstype,1.0172369480133057
webpack-sources,3.7718167304992676
webpack-sources,1.1174540519714355
@sinonjs_fake-timers,4.4229960441589355
@sinonjs_fake-timers,1.2684407234191895
ecc-jsbn,0.5161328315734863
ecc-jsbn,0.5160150527954102
slash,4.021123886108398
slash,1.1170706748962402
http-cache-semantics,2.8702809810638428
http-cache-semantics,0.9672081470489502
acorn-globals,0.6160581111907959
acorn-globals,0.5162487030029297
async-limiter,2.5690298080444336
async-limiter,0.8670477867126465
load-json-file,3.670947551727295
load-json-file,1.1172022819519043
safer-buffer,1.8682732582092285
safer-buffer,0.7168257236480713
qs,4.172055959701538
qs,1.117349624633789
pinkie,3.6208832263946533
pinkie,1.0172045230865479
gauge,2.819479465484619
gauge,0.8668599128723145
browserify-cipher,2.0683753490448
browserify-cipher,0.7665557861328125
cli-cursor,3.6713690757751465
cli-cursor,1.0168423652648926
has-symbols,2.2692089080810547
has-symbols,0.8670811653137207
tslib,0.465893030166626
tslib,0.46608805656433105
fast-deep-equal,2.3690316677093506
fast-deep-equal,0.8672702312469482
regenerator-transform,1.6181154251098633
regenerator-transform,0.7162308692932129
loglevel,2.7707324028015137
loglevel,0.8666152954101562
@babel_plugin-transform-react-display-name,0.8665313720703125
@babel_plugin-transform-react-display-name,0.5661885738372803
cache-base,1.56803560256958
cache-base,0.6690220832824707
file-entry-cache,1.9681246280670166
file-entry-cache,0.7669813632965088
imurmurhash,0.46585559844970703
imurmurhash,0.46624135971069336
global-prefix,0.9169998168945312
global-prefix,0.5663802623748779
react,0.5660400390625
react,0.5159943103790283
log-symbols,4.122575044631958
log-symbols,1.1673758029937744
base,3.8222262859344482
base,1.0669121742248535
isstream,0.6159958839416504
isstream,0.5161314010620117
jws,0.6660611629486084
jws,0.5159428119659424
p-locate,3.7225749492645264
p-locate,1.0672242641448975
mdn-data,0.6664433479309082
mdn-data,0.5164721012115479
boxen,5.07739782333374
boxen,1.4176220893859863
is-number-object,3.1211299896240234
is-number-object,1.016770362854004
babel-runtime,1.0664606094360352
babel-runtime,0.5160696506500244
repeat-element,2.0687460899353027
repeat-element,0.8170871734619141
import-lazy,3.9724414348602295
import-lazy,1.117278814315796
etag,1.9687137603759766
etag,0.7168033123016357
@webassemblyjs_wasm-opt,0.6665923595428467
@webassemblyjs_wasm-opt,0.5162818431854248
clone,1.2678041458129883
clone,0.6162028312683105
body-parser,2.3694441318511963
body-parser,0.8165905475616455
functional-red-black-tree,0.6158876419067383
functional-red-black-tree,0.5158331394195557
source-map-resolve,1.0162978172302246
source-map-resolve,0.6159427165985107
stealthy-require,5.023568391799927
stealthy-require,1.268230676651001
set-blocking,2.5714492797851562
set-blocking,0.8171663284301758
ajv-errors,3.671978235244751
ajv-errors,1.0671589374542236
object.getownpropertydescriptors,2.569782018661499
object.getownpropertydescriptors,0.8164598941802979
jest-worker,0.716254711151123
jest-worker,0.515775203704834
assert-plus,0.9162924289703369
assert-plus,0.5659334659576416
fast-levenshtein,3.7213501930236816
fast-levenshtein,0.6663510799407959
prelude-ls,1.91782808303833
prelude-ls,0.7660987377166748
escodegen,3.621027946472168
escodegen,1.0171380043029785
domelementtype,1.5677258968353271
domelementtype,0.666583776473999
clean-stack,4.172230243682861
clean-stack,1.1673333644866943
path-key,4.122288227081299
path-key,1.1672613620758057
@babel_plugin-transform-exponentiation-operator,0.9167218208312988
@babel_plugin-transform-exponentiation-operator,0.566497802734375
p-finally,4.1720945835113525
p-finally,1.116724967956543
minimist,1.5677971839904785
minimist,0.7166261672973633
resolve,3.1205055713653564
resolve,0.9668173789978027
escape-html,0.5158371925354004
escape-html,0.5161299705505371
@babel_helper-create-regexp-features-plugin,1.0668728351593018
@babel_helper-create-regexp-features-plugin,0.568361759185791
normalize-path,1.4677202701568604
normalize-path,0.6662311553955078
fs.realpath,0.46582651138305664
fs.realpath,0.4661257266998291
pseudomap,1.7680883407592773
pseudomap,0.716543436050415
hoist-non-react-statics,3.320575475692749
hoist-non-react-statics,1.017063856124878
jest,3.571014881134033
jest,0.8669054508209229
@babel_highlight,0.6172881126403809
@babel_highlight,0.515977144241333
toidentifier,1.8685383796691895
toidentifier,0.7169291973114014
whatwg-url,3.5210134983062744
whatwg-url,1.017317533493042
base64-js,2.71966814994812
base64-js,0.8164920806884766
dir-glob,4.122664213180542
dir-glob,1.217700481414795
@jest_types,0.6664340496063232
@jest_types,0.5159924030303955
component-emitter,0.9666001796722412
component-emitter,0.6163771152496338
spdx-correct,2.3692548274993896
spdx-correct,0.8165147304534912
svgo,3.320922613143921
svgo,0.916724681854248
process-nextick-args,0.6160697937011719
process-nextick-args,0.5162651538848877
create-hmac,2.870002269744873
create-hmac,0.8166821002960205
is-callable,3.020263433456421
is-callable,1.0170602798461914
globby,
globby,
@webassemblyjs_helper-buffer,0.7167079448699951
@webassemblyjs_helper-buffer,0.5659427642822266
@webassemblyjs_ast,0.9165472984313965
@webassemblyjs_ast,0.5661017894744873
expand-brackets,1.768132209777832
expand-brackets,0.7163641452789307
natural-compare,0.5158059597015381
natural-compare,0.5160212516784668
merge2,1.9180848598480225
merge2,0.7165179252624512
neo-async,4.321688652038574
neo-async,1.1671829223632812
normalize-url,4.123612642288208
normalize-url,1.1675312519073486
progress,0.46552252769470215
progress,0.4658784866333008
path-browserify,0.8165357112884521
path-browserify,0.5659613609313965
interpret,2.870004415512085
interpret,0.816657543182373
@szmarczak_http-timer,4.271453380584717
@szmarczak_http-timer,1.1674704551696777
browserify-aes,2.068621873855591
browserify-aes,0.7163276672363281
xtend,0.5661540031433105
xtend,0.5162062644958496
constants-browserify,0.46616196632385254
constants-browserify,0.46611666679382324
sisteransi,1.0169382095336914
sisteransi,0.6164417266845703
strip-json-comments,3.7210333347320557
strip-json-comments,1.0673017501831055
postcss-modules-values,3.720897912979126
postcss-modules-values,1.067040205001831
worker-farm,0.8164000511169434
worker-farm,0.566192626953125
string_decoder,0.7665722370147705
string_decoder,0.5160477161407471
@nodelib_fs.scandir,0.566063642501831
@nodelib_fs.scandir,0.5164716243743896
detect-node,0.46621036529541016
detect-node,0.466259241104126
is-buffer,4.271956920623779
is-buffer,1.1672639846801758
object-is,2.31939435005188
object-is,0.8166842460632324
type-check,1.8683104515075684
type-check,0.7672598361968994
parallel-transform,0.6165835857391357
parallel-transform,0.5163400173187256
pkg-up,4.0222954750061035
pkg-up,1.0167272090911865
moment,3.4207570552825928
moment,1.0670666694641113
array-uniq,4.072691917419434
array-uniq,1.1684484481811523
@babel_plugin-transform-destructuring,0.8664631843566895
@babel_plugin-transform-destructuring,0.5660450458526611
randombytes,5.072930097579956
randombytes,1.3676080703735352
is-binary-path,3.9211907386779785
is-binary-path,1.117436170578003
ajv-keywords,3.9219980239868164
ajv-keywords,1.1171319484710693
json5,2.719844341278076
json5,0.8667116165161133
@webassemblyjs_wasm-edit,0.6662139892578125
@webassemblyjs_wasm-edit,0.5160274505615234
object.assign,2.8694822788238525
object.assign,0.9172201156616211
use,3.0201926231384277
use,0.9667606353759766
cipher-base,1.8686933517456055
cipher-base,0.7167508602142334
locate-path,3.6711525917053223
locate-path,1.0670053958892822
verror,0.566098690032959
verror,0.5163261890411377
@webassemblyjs_helper-wasm-bytecode,0.4659731388092041
@webassemblyjs_helper-wasm-bytecode,0.46605968475341797
@babel_plugin-proposal-class-properties,1.2673490047454834
@babel_plugin-proposal-class-properties,0.5667028427124023
@babel_plugin-transform-property-literals,0.8670246601104736
@babel_plugin-transform-property-literals,0.5664284229278564
astral-regex,3.9722752571105957
astral-regex,1.1168992519378662
@babel_helper-skip-transparent-expression-wrappers,0.7164559364318848
@babel_helper-skip-transparent-expression-wrappers,0.566072940826416
decimal.js,0.46600818634033203
decimal.js,0.46619701385498047
bcrypt-pbkdf,0.5160892009735107
bcrypt-pbkdf,0.46616172790527344
util-deprecate,0.5160317420959473
util-deprecate,0.4662175178527832
psl,3.7214608192443848
psl,1.116896629333496
pinkie-promise,0.9666502475738525
pinkie-promise,0.6161189079284668
type-detect,4.92230749130249
type-detect,1.317319393157959
enquirer,1.6678118705749512
enquirer,0.6163463592529297
portfinder,0.9162197113037109
portfinder,0.516167163848877
remove-trailing-separator,4.220702648162842
remove-trailing-separator,1.117445468902588
browser-process-hrtime,0.46593475341796875
browser-process-hrtime,0.4659602642059326
negotiator,2.1187217235565186
negotiator,0.7664031982421875
w3c-xmlserializer,2.568850040435791
w3c-xmlserializer,0.9166100025177002
@webassemblyjs_helper-module-context,0.6162111759185791
@webassemblyjs_helper-module-context,0.5158238410949707
camel-case,5.2731921672821045
camel-case,1.4176177978515625
is-extendable,1.51747465133667
is-extendable,0.66656494140625
brorand,0.6665301322937012
brorand,0.5161447525024414
debug,4.622547626495361
debug,1.2172729969024658
upath,2.9697885513305664
upath,0.9671506881713867
concat-map,0.5659608840942383
concat-map,0.5161278247833252
commondir,0.6161515712738037
commondir,0.51611328125
@babel_plugin-syntax-numeric-separator,0.8165943622589111
@babel_plugin-syntax-numeric-separator,0.5665855407714844
@babel_helper-explode-assignable-expression,0.7161843776702881
@babel_helper-explode-assignable-expression,0.5160503387451172
regex-not,1.4675214290618896
regex-not,0.6662673950195312
estraverse,2.819251298904419
estraverse,0.8665285110473633
@istanbuljs_schema,4.471590042114258
@istanbuljs_schema,1.317514419555664
har-validator,2.1689651012420654
har-validator,0.7669332027435303
is-extglob,1.3173081874847412
is-extglob,0.6663181781768799
global-modules,0.9167301654815674
global-modules,0.5662829875946045
oauth-sign,0.46584630012512207
oauth-sign,0.4660468101501465
@babel_helper-get-function-arity,0.5659818649291992
@babel_helper-get-function-arity,0.5161192417144775
yocto-queue,3.671421527862549
yocto-queue,1.0673694610595703
mixin-deep,1.2172327041625977
mixin-deep,0.666440486907959
rimraf,1.9187374114990234
rimraf,0.7167847156524658
@babel_plugin-proposal-nullish-coalescing-operator,1.2174832820892334
@babel_plugin-proposal-nullish-coalescing-operator,0.6165106296539307
snapdragon-node,1.1675817966461182
snapdragon-node,0.6164135932922363
yallist,1.86844801902771
yallist,0.7164113521575928
@babel_plugin-transform-spread,0.9167852401733398
@babel_plugin-transform-spread,0.566561222076416
regenerate,1.417558193206787
regenerate,0.6665771007537842
prop-types,3.5210628509521484
prop-types,1.0171959400177002
postcss-selector-parser,3.871293306350708
postcss-selector-parser,1.1675291061401367
pkg-dir,5.123279571533203
pkg-dir,1.3676748275756836
whatwg-mimetype,2.5700910091400146
whatwg-mimetype,0.8169622421264648
terser-webpack-plugin,5.124760389328003
terser-webpack-plugin,1.4181573390960693
html-escaper,1.2168824672698975
html-escaper,0.616156816482544
istanbul-lib-report,1.7175030708312988
istanbul-lib-report,0.7164239883422852
is-stream,3.620819330215454
is-stream,1.0672979354858398
simple-swizzle,2.6695966720581055
simple-swizzle,0.8169596195220947
memory-fs,2.1185202598571777
memory-fs,0.7165451049804688
jest-changed-files,0.7662982940673828
jest-changed-files,0.5163190364837646
delegates,0.9667923450469971
delegates,0.5663015842437744
webidl-conversions,1.8681845664978027
webidl-conversions,0.7167837619781494
async-each,0.46599316596984863
async-each,0.46626901626586914
console-browserify,1.9682490825653076
console-browserify,0.7167913913726807
from2,0.9167122840881348
from2,0.5664629936218262
vm-browserify,2.469316244125366
vm-browserify,0.8670856952667236
range-parser,2.319347381591797
range-parser,0.8168520927429199
browserify-sign,2.670557737350464
browserify-sign,0.916823148727417
browserify-des,2.820227861404419
browserify-des,0.8666582107543945
capture-exit,0.9170482158660889
capture-exit,0.5664083957672119
get-caller-file,0.866605281829834
get-caller-file,0.5660092830657959
import-from,3.9709904193878174
import-from,1.0669527053833008
normalize-range,3.1197736263275146
normalize-range,0.867213249206543
unicode-property-aliases-ecmascript,1.9178979396820068
unicode-property-aliases-ecmascript,0.7162401676177979
miller-rabin,0.6661124229431152
miller-rabin,0.5157783031463623
bytes,1.316981315612793
bytes,0.6662447452545166
axios,6.176041126251221
axios,1.5677995681762695
browserify-zlib,4.523129940032959
browserify-zlib,1.2672626972198486
arr-union,1.8182001113891602
arr-union,0.7662296295166016
ansi-styles,4.772766828536987
ansi-styles,1.3175668716430664
string.prototype.trimstart,2.3688130378723145
string.prototype.trimstart,0.8163566589355469
domhandler,2.919593095779419
domhandler,0.9165847301483154
@babel_plugin-syntax-json-strings,0.816441535949707
@babel_plugin-syntax-json-strings,0.5658349990844727
unicode-match-property-ecmascript,1.918196201324463
unicode-match-property-ecmascript,0.7663216590881348
@webassemblyjs_wast-parser,0.615924596786499
@webassemblyjs_wast-parser,0.5161080360412598
minizlib,2.068819284439087
minizlib,0.7663695812225342
object-assign,3.922231674194336
object-assign,1.0669496059417725
trim-newlines,4.121973276138306
trim-newlines,1.1672558784484863
map-visit,1.4174413681030273
map-visit,0.6663167476654053
run-queue,2.5694150924682617
run-queue,0.866919994354248
hash-base,2.369058132171631
hash-base,0.8670001029968262
content-disposition,1.818488359451294
content-disposition,0.7165689468383789
object-keys,2.118401050567627
object-keys,0.7665541172027588
symbol-tree,2.2690587043762207
symbol-tree,0.8166229724884033
@babel_plugin-transform-regenerator,0.9163784980773926
@babel_plugin-transform-regenerator,0.5661823749542236
cookie,2.219233989715576
cookie,0.816317081451416
@babel_plugin-transform-block-scoping,0.8665015697479248
@babel_plugin-transform-block-scoping,0.5659322738647461
@sinonjs_commons,2.819812536239624
@sinonjs_commons,0.9667971134185791
compression,2.7702696323394775
compression,0.9164743423461914
deep-is,0.5657482147216797
deep-is,0.5159323215484619
json-stringify-safe,0.9163994789123535
json-stringify-safe,0.5658512115478516
@babel_plugin-syntax-object-rest-spread,0.8162674903869629
@babel_plugin-syntax-object-rest-spread,0.5661296844482422
core-js-compat,0.8162124156951904
core-js-compat,0.5159745216369629
mime-types,2.3202590942382812
mime-types,0.8166606426239014
buffer-crc32,0.6661057472229004
buffer-crc32,0.5158507823944092
internal-slot,2.319349765777588
internal-slot,0.8167243003845215
binary-extensions,3.8713066577911377
binary-extensions,1.1176726818084717
promise,1.5179438591003418
promise,0.6660928726196289
iferr,0.666187047958374
iferr,0.5160284042358398
clone-response,4.6722376346588135
clone-response,1.2176830768585205
kind-of,2.6197474002838135
kind-of,0.9165427684783936
is-obj,4.071746587753296
is-obj,1.1171069145202637
bn.js,1.9683408737182617
bn.js,0.766749382019043
type,2.4187052249908447
type,0.8665416240692139
shell-quote,0.8164281845092773
shell-quote,0.5661716461181641
unique-filename,3.1202995777130127
unique-filename,0.9169690608978271
object.entries,2.669576406478882
object.entries,0.8669583797454834
asn1.js,1.7684528827667236
asn1.js,0.7162742614746094
write-file-atomic,2.8194332122802734
write-file-atomic,0.9166483879089355
is-ci,1.7184417247772217
is-ci,0.7167313098907471
got,6.27644681930542
got,1.518092393875122
js-yaml,2.269401788711548
js-yaml,0.8168559074401855
jest-leak-detector,0.7665724754333496
jest-leak-detector,0.516446590423584
once,1.2678141593933105
once,0.6165511608123779
path-exists,3.6732442378997803
path-exists,1.1174721717834473
os-locale,3.6712520122528076
os-locale,1.0668063163757324
ws,1.9177110195159912
ws,0.7665939331054688
through,0.6163077354431152
through,0.5162787437438965
jest-runner,3.3703420162200928
jest-runner,0.8189699649810791
is-bigint,2.3190131187438965
is-bigint,0.817075252532959
semver,2.1196646690368652
semver,0.7664000988006592
slice-ansi,4.071703910827637
slice-ansi,1.1673073768615723
browserslist,0.7665185928344727
browserslist,0.5163705348968506
form-data,2.9206416606903076
form-data,0.9174158573150635
chrome-trace-event,0.8666658401489258
chrome-trace-event,0.5663259029388428
decode-uri-component,4.171458959579468
decode-uri-component,1.1175479888916016
cliui,3.7213165760040283
cliui,1.1172666549682617
domutils,3.070394992828369
domutils,0.9670674800872803
fragment-cache,2.969583749771118
fragment-cache,0.9166178703308105
jsprim,0.5657896995544434
jsprim,0.5157287120819092
is-windows,1.4673237800598145
is-windows,0.666168212890625
@babel_plugin-syntax-top-level-await,0.8177595138549805
@babel_plugin-syntax-top-level-await,0.5660033226013184
@sindresorhus_is,3.971137523651123
@sindresorhus_is,1.1172325611114502
crypto-browserify,5.525820732116699
crypto-browserify,1.4175875186920166
regexp.prototype.flags,3.6203768253326416
regexp.prototype.flags,1.1173176765441895
http-proxy,1.867997646331787
http-proxy,0.7166647911071777
clean-css,1.6678717136383057
clean-css,0.7166352272033691
nwsapi,0.4657423496246338
nwsapi,0.46585965156555176
ansi-escapes,4.1718831062316895
ansi-escapes,1.1676371097564697
strict-uri-encode,3.571439266204834
strict-uri-encode,1.0671765804290771
schema-utils,4.824153900146484
schema-utils,1.3678336143493652
fill-range,1.2673084735870361
fill-range,0.6165673732757568
fastq,2.4692461490631104
fastq,0.8668596744537354
safe-buffer,1.6679158210754395
safe-buffer,0.7165822982788086
restore-cursor,3.170391082763672
restore-cursor,1.0196235179901123
extend-shallow,2.1184139251708984
extend-shallow,0.8163042068481445
concat-stream,0.9164795875549316
concat-stream,0.5663697719573975
sprintf-js,2.869591474533081
sprintf-js,0.9667911529541016
terser,1.6678590774536133
terser,0.7163403034210205
jest-pnp-resolver,0.4658956527709961
jest-pnp-resolver,0.4660353660583496
is-glob,1.367182970046997
is-glob,0.6663219928741455
es-to-primitive,2.368825912475586
es-to-primitive,0.8166646957397461
optionator,1.267411708831787
optionator,0.6666650772094727
ee-first,0.8666539192199707
ee-first,0.5661489963531494
uri-js,2.5694055557250977
uri-js,0.8665845394134521
@babel_runtime,0.5157997608184814
@babel_runtime,0.5158488750457764
postcss,0.5657892227172852
postcss,0.5159423351287842
domain-browser,0.8663859367370605
domain-browser,0.5661420822143555
aws4,0.6659696102142334
aws4,0.5158681869506836
call-bind,2.318801164627075
call-bind,0.8165807723999023
encodeurl,1.7679121494293213
encodeurl,0.7162702083587646
snapdragon-util,3.119907855987549
snapdragon-util,1.0170435905456543
has-unicode,1.7683842182159424
has-unicode,0.7168214321136475
@babel_helper-simple-access,0.7166697978973389
@babel_helper-simple-access,0.5165188312530518
stream-browserify,3.671208620071411
stream-browserify,1.1174180507659912
cli-boxes,4.623067855834961
cli-boxes,1.3178906440734863
anymatch,1.5185110569000244
anymatch,0.7163033485412598
@babel_plugin-transform-duplicate-keys,0.8664190769195557
@babel_plugin-transform-duplicate-keys,0.5663886070251465
is-core-module,2.2691569328308105
is-core-module,0.8164088726043701
@babel_plugin-transform-block-scoped-functions,0.8665268421173096
@babel_plugin-transform-block-scoped-functions,0.5664904117584229
parent-module,4.071790933609009
parent-module,1.1174187660217285
@babel_plugin-transform-arrow-functions,0.8667349815368652
@babel_plugin-transform-arrow-functions,0.6162905693054199
is-absolute-url,3.7212395668029785
is-absolute-url,1.0670185089111328
decompress-response,4.974139451980591
decompress-response,1.3173017501831055
code-point-at,3.1201555728912354
code-point-at,1.0171735286712646
@babel_plugin-proposal-logical-assignment-operators,1.2172377109527588
@babel_plugin-proposal-logical-assignment-operators,0.5666699409484863
convert-source-map,1.267254114151001
convert-source-map,0.6166036128997803
mute-stream,1.8682951927185059
mute-stream,0.7168881893157959
@babel_plugin-syntax-optional-chaining,0.816331148147583
@babel_plugin-syntax-optional-chaining,0.5661747455596924
assign-symbols,1.4175355434417725
assign-symbols,0.6663482189178467
duplexer,0.5661678314208984
duplexer,0.5161647796630859
globals,4.672753095626831
globals,1.3176627159118652
lru-cache,2.118508815765381
lru-cache,0.76656174659729
get-value,2.0683913230895996
get-value,0.7664575576782227
url,3.4205362796783447
url,1.0168242454528809
isexe,1.317471981048584
isexe,0.6161398887634277
define-properties,2.919887065887451
define-properties,0.8670840263366699
@babel_plugin-proposal-numeric-separator,1.1672565937042236
@babel_plugin-proposal-numeric-separator,0.5664858818054199
lodash,0.4661743640899658
lodash,0.46625494956970215
icss-utils,3.521332025527954
icss-utils,1.1173558235168457
abbrev,1.317615032196045
abbrev,0.666426420211792
tough-cookie,1.8179800510406494
tough-cookie,0.7166152000427246
@babel_helper-annotate-as-pure,0.5661075115203857
@babel_helper-annotate-as-pure,0.5162780284881592
pumpify,0.916804313659668
pumpify,0.5665709972381592
pbkdf2,2.419238567352295
pbkdf2,0.8667652606964111
@babel_helper-define-polyfill-provider,3.1699559688568115
@babel_helper-define-polyfill-provider,0.9670093059539795
destroy,0.9167139530181885
destroy,0.5661566257476807
jest-resolve,1.066889762878418
jest-resolve,0.5661916732788086
color,3.270059585571289
color,1.0172367095947266
object-copy,1.4176371097564697
object-copy,0.6664600372314453
source-map-url,0.8170490264892578
source-map-url,0.5663371086120605
through2,3.87199330329895
through2,1.2172596454620361
path-is-inside,0.7164673805236816
path-is-inside,0.5664377212524414
proxy-addr,2.319293737411499
proxy-addr,0.8166239261627197
next-tick,0.966639518737793
next-tick,0.5661461353302002
meow,4.322806358337402
meow,1.1672861576080322
create-hash,2.118960380554199
create-hash,0.7666356563568115
iconv-lite,1.317579746246338
iconv-lite,0.6664702892303467
validate-npm-package-license,0.6161224842071533
validate-npm-package-license,0.5158839225769043
caseless,0.6172304153442383
caseless,0.5162372589111328
chownr,2.0682578086853027
chownr,0.7664387226104736
escalade,0.6159453392028809
escalade,0.5160083770751953
typescript,4.972545862197876
typescript,1.317197561264038
define-property,1.4172585010528564
define-property,0.6667959690093994
nan,1.3674733638763428
nan,0.6668498516082764
@babel_plugin-transform-function-name,0.9667155742645264
@babel_plugin-transform-function-name,0.5663096904754639
to-fast-properties,2.1186656951904297
to-fast-properties,0.7667295932769775
esprima,3.9217875003814697
esprima,1.0672192573547363
@babel_generator,0.6662859916687012
@babel_generator,0.5163068771362305
flatted,2.018653631210327
flatted,0.8170828819274902
dom-serializer,3.821237325668335
dom-serializer,1.1173632144927979
hosted-git-info,3.1702370643615723
hosted-git-info,1.0673222541809082
extglob,3.4708287715911865
extglob,0.9671754837036133
http-errors,2.419126272201538
http-errors,0.9195215702056885
balanced-match,3.9716460704803467
balanced-match,1.2169325351715088
ipaddr.js,1.267045497894287
ipaddr.js,0.6660687923431396
sshpk,0.9671239852905273
sshpk,0.5662472248077393
@nodelib_fs.stat,0.5158841609954834
@nodelib_fs.stat,0.4660167694091797
@babel_plugin-proposal-optional-chaining,1.2673640251159668
@babel_plugin-proposal-optional-chaining,0.5662753582000732
methods,0.9164829254150391
methods,0.566119909286499
send,2.418820858001709
send,0.8167331218719482
eventemitter3,3.370576858520508
eventemitter3,1.0668461322784424
diff-sequences,0.5662155151367188
diff-sequences,0.5161819458007812
stream-shift,1.6678118705749512
stream-shift,0.716578483581543
extsprintf,0.4659426212310791
extsprintf,0.4661257266998291
espree,2.469048261642456
espree,0.8667304515838623
xmlchars,2.5699868202209473
xmlchars,0.9670581817626953
jest-message-util,0.9166967868804932
jest-message-util,0.5663471221923828
nopt,2.1183860301971436
nopt,0.7666738033294678
@babel_plugin-transform-object-super,1.0172150135040283
@babel_plugin-transform-object-super,0.5664482116699219
@babel_plugin-transform-unicode-escapes,0.8666207790374756
@babel_plugin-transform-unicode-escapes,0.566685676574707
csso,2.3708603382110596
csso,0.8163816928863525
xmlbuilder,1.919619083404541
xmlbuilder,0.7667315006256104
parse5,0.46581602096557617
parse5,0.4659273624420166
p-map,4.072437286376953
p-map,1.1169137954711914
eslint-scope,2.068208932876587
eslint-scope,0.7162730693817139
caniuse-lite,0.46561717987060547
caniuse-lite,0.4657866954803467
unique-string,3.8220081329345703
unique-string,1.1166577339172363
punycode,1.166837215423584
punycode,0.6162059307098389
@webassemblyjs_wast-printer,0.6162166595458984
@webassemblyjs_wast-printer,0.516442060470581
@babel_helper-validator-identifier,0.5159592628479004
@babel_helper-validator-identifier,0.5158791542053223
cross-spawn,5.67377495765686
cross-spawn,1.5180985927581787
query-string,4.121873617172241
query-string,1.1169660091400146
pump,0.5658612251281738
pump,0.5161290168762207
detect-newline,3.9237923622131348
detect-newline,1.117624044418335
html-encoding-sniffer,1.4176993370056152
html-encoding-sniffer,0.6664516925811768
@webassemblyjs_wasm-parser,0.7163338661193848
@webassemblyjs_wasm-parser,0.5160448551177979
@babel_plugin-transform-classes,1.0170066356658936
@babel_plugin-transform-classes,0.5663156509399414
istanbul-lib-instrument,4.523284196853638
istanbul-lib-instrument,1.1672499179840088
@eslint_eslintrc,1.918649435043335
@eslint_eslintrc,0.7167556285858154
is-fullwidth-code-point,4.072420597076416
is-fullwidth-code-point,1.1674158573150635
is-typedarray,0.6165142059326172
is-typedarray,0.5163214206695557
fb-watchman,0.5161838531494141
fb-watchman,0.5162136554718018
merge-descriptors,0.9167342185974121
merge-descriptors,0.5663125514984131
@babel_plugin-transform-reserved-words,0.8667480945587158
@babel_plugin-transform-reserved-words,0.5665199756622314
minimalistic-crypto-utils,0.7665057182312012
minimalistic-crypto-utils,0.5664553642272949
inflight,1.3177893161773682
inflight,0.6167128086090088
bser,0.5162954330444336
bser,0.516470193862915
mississippi,0.8166322708129883
mississippi,0.5664212703704834
colors,1.2172040939331055
colors,0.6163496971130371
@babel_plugin-proposal-optional-catch-binding,1.2674975395202637
@babel_plugin-proposal-optional-catch-binding,0.5663590431213379
supports-hyperlinks,4.272504091262817
supports-hyperlinks,1.267627239227295
@webassemblyjs_helper-fsm,0.4660325050354004
@webassemblyjs_helper-fsm,0.46617984771728516
@babel_plugin-syntax-dynamic-import,0.8167862892150879
@babel_plugin-syntax-dynamic-import,0.5665323734283447
@babel_plugin-proposal-object-rest-spread,1.2673234939575195
@babel_plugin-proposal-object-rest-spread,0.5663306713104248
@jest_fake-timers,0.9670023918151855
@jest_fake-timers,0.5668308734893799
chokidar,2.9699602127075195
chokidar,0.9166731834411621
@babel_helper-optimise-call-expression,0.6160597801208496
@babel_helper-optimise-call-expression,0.5159261226654053
mimic-fn,4.02133584022522
mimic-fn,1.1170783042907715
chalk,5.6782591342926025
chalk,1.41782808303833
shebang-command,4.07157826423645
shebang-command,1.217543601989746
@babel_plugin-syntax-logical-assignment-operators,0.8163950443267822
@babel_plugin-syntax-logical-assignment-operators,0.5660130977630615
callsites,3.7213361263275146
callsites,1.0674099922180176
@babel_plugin-syntax-nullish-coalescing-operator,0.8162422180175781
@babel_plugin-syntax-nullish-coalescing-operator,0.5663011074066162
throat,4.523908376693726
throat,1.1671817302703857
type-is,2.4196484088897705
type-is,0.867119312286377
array-flatten,6.175544500350952
array-flatten,1.5182952880859375
querystring-es3,0.7667229175567627
querystring-es3,0.5165622234344482
duplexer3,0.6665871143341064
duplexer3,0.5162780284881592
websocket-driver,0.6162698268890381
websocket-driver,0.5163226127624512
@jest_test-sequencer,2.5193467140197754
@jest_test-sequencer,0.7168035507202148
css-what,3.2707884311676025
css-what,0.9672577381134033
strip-bom,4.171999454498291
strip-bom,1.167358636856079
p-each-series,4.222335338592529
p-each-series,1.1672554016113281
is-regex,3.170189380645752
is-regex,1.0172624588012695
source-list-map,0.6663625240325928
source-list-map,0.5159595012664795
@babel_plugin-transform-shorthand-properties,0.8661718368530273
@babel_plugin-transform-shorthand-properties,0.5659739971160889
camelcase,4.873526573181152
camelcase,1.2671513557434082
cssom,0.46590352058410645
cssom,0.4661672115325928
babel-plugin-jest-hoist,1.0163633823394775
babel-plugin-jest-hoist,0.5658788681030273
dotenv,3.7725751399993896
dotenv,1.1170525550842285
mime,2.2191827297210693
mime,0.8164188861846924
is-path-cwd,3.671217441558838
is-path-cwd,1.0668134689331055
aws-sign2,0.4657316207885742
aws-sign2,0.465665340423584
@babel_plugin-transform-typeof-symbol,0.9166128635406494
@babel_plugin-transform-typeof-symbol,0.5663795471191406
deepmerge,1.467566728591919
deepmerge,0.6160998344421387
webpack-dev-middleware,5.323362588882446
webpack-dev-middleware,1.467406988143921
ms,1.8179140090942383
ms,0.7163312435150146
finalhandler,2.3192923069000244
finalhandler,0.8167364597320557
postcss-modules-extract-imports,3.621884346008301
postcss-modules-extract-imports,1.1176435947418213
fresh,1.9689679145812988
fresh,0.7165977954864502
copy-descriptor,1.267259120941162
copy-descriptor,0.6165814399719238
shellwords,0.5661947727203369
shellwords,0.5159502029418945
require-directory,0.8664553165435791
require-directory,0.565936803817749
cli-width,2.669396162033081
cli-width,0.9167168140411377
jest-docblock,0.5658540725708008
jest-docblock,0.515704870223999
is-data-descriptor,1.4671826362609863
is-data-descriptor,0.6661548614501953
sha.js,1.868405818939209
sha.js,0.7163171768188477
color-name,0.46561717987060547
color-name,0.5160019397735596
json-schema,0.6161186695098877
json-schema,0.515986442565918
uuid,5.725485324859619
uuid,1.5680174827575684
eslint-visitor-keys,1.6677625179290771
eslint-visitor-keys,0.7163639068603516
@babel_preset-react,1.266904592514038
@babel_preset-react,0.6161248683929443
json-stable-stringify-without-jsonify,0.566030740737915
json-stable-stringify-without-jsonify,0.5161006450653076
unique-slug,2.6697189807891846
unique-slug,0.8664727210998535
electron-to-chromium,2.7196459770202637
electron-to-chromium,0.8668382167816162
human-signals,5.926411390304565
human-signals,1.6179413795471191
mime-db,2.619025230407715
mime-db,0.9170362949371338
@webassemblyjs_ieee754,0.5163826942443848
@webassemblyjs_ieee754,0.5164821147918701
retry,1.017199993133545
retry,0.6164612770080566
copy-concurrently,2.118873119354248
copy-concurrently,0.7670893669128418
ini,2.6196157932281494
ini,0.9171795845031738
@babel_helper-module-imports,0.9169778823852539
@babel_helper-module-imports,0.5664081573486328
@webassemblyjs_floating-point-hex-parser,0.4661576747894287
@webassemblyjs_floating-point-hex-parser,0.516533374786377
css-select,3.371079683303833
css-select,1.016996145248413
cssstyle,3.771425485610962
cssstyle,1.0672461986541748
forever-agent,0.4660146236419678
forever-agent,0.4663107395172119
is-generator-fn,3.520798921585083
is-generator-fn,1.117469310760498
wordwrap,0.8164656162261963
wordwrap,0.5662806034088135
typedarray-to-buffer,4.37517237663269
typedarray-to-buffer,1.1679930686950684
figgy-pudding,3.3213183879852295
figgy-pudding,1.0167717933654785
@babel_plugin-proposal-unicode-property-regex,1.4173543453216553
@babel_plugin-proposal-unicode-property-regex,0.6168549060821533
@webassemblyjs_wasm-gen,0.6160943508148193
@webassemblyjs_wasm-gen,0.5165853500366211
os-tmpdir,3.1217968463897705
os-tmpdir,0.9168486595153809
is-docker,3.6215431690216064
is-docker,1.066941738128662
@babel_plugin-transform-modules-systemjs,1.1169991493225098
@babel_plugin-transform-modules-systemjs,0.5663876533508301
pify,3.92160701751709
pify,1.1680326461791992
jest-jasmine2,2.5689589977264404
jest-jasmine2,0.7666199207305908
jest-watcher,0.9664351940155029
jest-watcher,0.5660474300384521
builtin-status-codes,2.418903112411499
builtin-status-codes,0.7667179107666016
mimic-response,3.9716742038726807
mimic-response,1.117060661315918
requires-port,1.1168627738952637
requires-port,0.6161918640136719
ignore,3.5704762935638428
ignore,1.117520809173584
@nodelib_fs.walk,0.6160275936126709
@nodelib_fs.walk,0.515984058380127
is-arrayish,1.8178539276123047
is-arrayish,0.7161622047424316
w3c-hr-time,3.5203208923339844
w3c-hr-time,1.0668768882751465
@babel_preset-env,2.2184743881225586
@babel_preset-env,0.7163732051849365
tmpl,0.9164540767669678
tmpl,0.56622314453125
has-value,1.5173494815826416
has-value,0.6662571430206299
errno,0.8162622451782227
errno,0.5662493705749512
http-proxy-middleware,5.023296594619751
http-proxy-middleware,1.3181025981903076
is-boolean-object,3.1708216667175293
is-boolean-object,1.0176336765289307
spdx-license-ids,1.7185273170471191
spdx-license-ids,0.7169194221496582
path-dirname,0.4663734436035156
path-dirname,0.46651411056518555
is-descriptor,0.8669095039367676
is-descriptor,0.5667178630828857
json-parse-even-better-errors,2.1190457344055176
json-parse-even-better-errors,0.766995906829834
spdx-expression-parse,1.8687756061553955
spdx-expression-parse,0.7172329425811768
eslint,5.775219678878784
eslint,1.5684723854064941
cyclist,2.2690627574920654
cyclist,0.8168971538543701
istanbul-lib-coverage,1.6685125827789307
istanbul-lib-coverage,0.7169973850250244


==> figs_and_tables/apr-10-more-combos/sizes/npm_min_duplicates.tsv <==
NA	abab
NA	abbrev
316	accepts
NA	acorn
1360	acorn-globals
NA	acorn-jsx
NA	acorn-walk
100	agent-base
84	aggregate-error
816	ajv
NA	ajv-errors
60	ajv-keywords
156	ansi-align
NA	ansi-colors
340	ansi-escapes
NA	ansi-regex
NA	ansi-styles
152	anymatch
NA	aproba
384	are-we-there-yet
NA	argparse
NA	array-flatten
7256	array-includes
7252	array.prototype.flat
NA	array-union
NA	array-uniq
NA	array-unique
NA	arr-diff
NA	arr-flatten
NA	arrify
NA	arr-union
NA	asap
72	asn1
228	asn1.js
8080	assert
NA	assert-plus
NA	assign-symbols
NA	astral-regex
84	ast-types
NA	async
NA	async-each
NA	asynckit
NA	async-limiter
NA	at-least-node
NA	atob
4008	autoprefixer
NA	aws4
NA	aws-sign2
60	axios
344	@babel_code-frame
NA	@babel_compat-data
10160	@babel_core
2364	@babel_generator
1504	@babel_helper-annotate-as-pure
1536	@babel_helper-builder-binary-assignment-operator-visitor
4040	@babel_helper-compilation-targets
5500	@babel_helper-create-class-features-plugin
3848	@babel_helper-create-regexp-features-plugin
10408	@babel_helper-define-polyfill-provider
1504	@babel_helper-explode-assignable-expression
3692	@babel_helper-function-name
1504	@babel_helper-get-function-arity
1504	@babel_helper-hoist-variables
1504	@babel_helper-member-expression-to-functions
1504	@babel_helper-module-imports
5528	@babel_helper-module-transforms
1504	@babel_helper-optimise-call-expression
NA	@babel_helper-plugin-utils
5356	@babel_helper-remap-async-to-generator
5404	@babel_helper-replace-supers
5288	@babel_helpers
1504	@babel_helper-simple-access
1504	@babel_helper-skip-transparent-expression-wrappers
1504	@babel_helper-split-export-declaration
NA	@babel_helper-validator-identifier
NA	@babel_helper-validator-option
5288	@babel_helper-wrap-function
312	@babel_highlight
NA	babel-jest
3228	babel-loader
NA	@babel_parser
604	babel-plugin-dynamic-import-node
NA	babel-plugin-istanbul
3948	babel-plugin-jest-hoist
11436	babel-plugin-polyfill-corejs3
5448	@babel_plugin-proposal-async-generator-functions
5616	@babel_plugin-proposal-class-properties
68	@babel_plugin-proposal-dynamic-import
68	@babel_plugin-proposal-export-namespace-from
68	@babel_plugin-proposal-json-strings
68	@babel_plugin-proposal-logical-assignment-operators
68	@babel_plugin-proposal-nullish-coalescing-operator
68	@babel_plugin-proposal-numeric-separator
4208	@babel_plugin-proposal-object-rest-spread
68	@babel_plugin-proposal-optional-catch-binding
1592	@babel_plugin-proposal-optional-chaining
5616	@babel_plugin-proposal-private-methods
4116	@babel_plugin-proposal-unicode-property-regex
36	@babel_plugin-syntax-async-generators
36	@babel_plugin-syntax-class-properties
36	@babel_plugin-syntax-dynamic-import
36	@babel_plugin-syntax-export-namespace-from
36	@babel_plugin-syntax-json-strings
36	@babel_plugin-syntax-jsx
36	@babel_plugin-syntax-logical-assignment-operators
36	@babel_plugin-syntax-nullish-coalescing-operator
36	@babel_plugin-syntax-numeric-separator
36	@babel_plugin-syntax-object-rest-spread
36	@babel_plugin-syntax-optional-catch-binding
36	@babel_plugin-syntax-optional-chaining
36	@babel_plugin-syntax-top-level-await
36	@babel_plugin-transform-arrow-functions
5508	@babel_plugin-transform-async-to-generator
36	@babel_plugin-transform-block-scoped-functions
36	@babel_plugin-transform-block-scoping
5528	@babel_plugin-transform-classes
36	@babel_plugin-transform-computed-properties
36	@babel_plugin-transform-destructuring
4116	@babel_plugin-transform-dotall-regex
36	@babel_plugin-transform-duplicate-keys
1592	@babel_plugin-transform-exponentiation-operator
36	@babel_plugin-transform-for-of
3720	@babel_plugin-transform-function-name
36	@babel_plugin-transform-literals
36	@babel_plugin-transform-member-expression-literals
6136	@babel_plugin-transform-modules-amd
6136	@babel_plugin-transform-modules-commonjs
6172	@babel_plugin-transform-modules-systemjs
5476	@babel_plugin-transform-modules-umd
4092	@babel_plugin-transform-named-capturing-groups-regex
36	@babel_plugin-transform-new-target
5464	@babel_plugin-transform-object-super
36	@babel_plugin-transform-parameters
36	@babel_plugin-transform-property-literals
36	@babel_plugin-transform-react-display-name
1648	@babel_plugin-transform-react-jsx
1096	@babel_plugin-transform-regenerator
36	@babel_plugin-transform-reserved-words
11816	@babel_plugin-transform-runtime
36	@babel_plugin-transform-shorthand-properties
1560	@babel_plugin-transform-spread
36	@babel_plugin-transform-sticky-regex
36	@babel_plugin-transform-template-literals
36	@babel_plugin-transform-typeof-symbol
36	@babel_plugin-transform-unicode-escapes
4116	@babel_plugin-transform-unicode-regex
NA	@babel_preset-env
4488	babel-preset-jest
4264	@babel_preset-modules
1844	@babel_preset-react
56	@babel_runtime
7456	babel-runtime
3596	@babel_template
4964	@babel_traverse
80	@babel_types
NA	balanced-match
880	base
NA	base64-js
212	bcrypt-pbkdf
NA	big.js
NA	binary-extensions
56	bindings
508	bl
NA	bluebird
NA	bn.js
1540	body-parser
NA	boolbase
792	boxen
36	brace-expansion
104	braces
NA	brorand
668	browserify-aes
940	browserify-cipher
236	browserify-des
216	browserify-rsa
2196	browserify-sign
864	browserify-zlib
NA	browser-process-hrtime
3948	browserslist
40	bser
60	buffer
NA	buffer-crc32
NA	buffer-from
56	buffer-xor
NA	builtin-status-codes
NA	bytes
1892	cacache
472	cacheable-request
588	cache-base
268	call-bind
60	caller-path
NA	callsites
312	camel-case
NA	camelcase
412	camelcase-keys
NA	caniuse-lite
744	capture-exit
NA	caseless
176	chalk
NA	chardet
552	chokidar
NA	chownr
NA	chrome-trace-event
NA	ci-info
80	cipher-base
316	class-utils
844	clean-css
32	clean-stack
NA	cli-boxes
116	cli-cursor
328	cliui
NA	cli-width
NA	clone
124	clone-deep
28	clone-response
NA	co
NA	code-point-at
84	collection-visit
208	color
32	color-convert
NA	colorette
NA	color-name
NA	colors
128	color-string
40	combined-stream
NA	commander
NA	commondir
NA	component-emitter
228	compressible
640	compression
NA	concat-map
432	concat-stream
NA	console-browserify
NA	console-control-strings
NA	constants-browserify
56	content-disposition
NA	content-type
56	convert-source-map
NA	cookie
NA	cookie-signature
NA	copy-concurrently
NA	copy-descriptor
NA	core-js
4052	core-js-compat
NA	core-js-pure
NA	core-util-is
1312	cosmiconfig
588	create-ecdh
560	create-hash
600	create-hmac
164	cross-spawn
NA	crypto-browserify
340	crypto-random-string
1008	css
NA	cssesc
1668	css-loader
2872	csso
NA	cssom
572	css-select
124	cssstyle
1468	css-tree
NA	csstype
NA	css-what
NA	cyclist
NA	@cyf1996..._cq-attribute-import
40	dashdash
564	data-urls
NA	date-fns
28	debug
NA	decamelize
NA	decimal.js
NA	decode-uri-component
32	decompress-response
8176	deep-equal
NA	deep-extend
NA	deep-is
NA	deepmerge
NA	defer-to-connect
72	define-properties
152	define-property
2160	del
NA	delayed-stream
NA	delegates
NA	depd
52	des.js
NA	destroy
NA	detect-newline
NA	detect-node
NA	diff
292	diffie-hellman
NA	diff-sequences
32	dir-glob
84	doctrine
NA	domain-browser
NA	domelementtype
44	domexception
40	domhandler
236	dom-serializer
288	domutils
NA	dotenv
32	dot-prop
NA	duplexer
NA	duplexer3
440	duplexify
80	ecc-jsbn
NA	ee-first
NA	electron-to-chromium
408	elliptic
NA	emoji-regex
NA	emojis-list
NA	encodeurl
52	end-of-stream
172	enhanced-resolve
52	enquirer
NA	entities
44	errno
44	error-ex
6080	es5-ext
6088	es6-symbol
2144	es-abstract
NA	escalade
NA	escape-html
NA	escape-string-regexp
824	escodegen
NA	eslint
NA	@eslint_eslintrc
1012	eslint-import-resolver-node
256	eslint-module-utils
10328	eslint-plugin-import
100	eslint-scope
52	eslint-utils
NA	eslint-visitor-keys
608	espree
NA	esprima
64	esquery
64	esrecurse
360	es-to-primitive
NA	estraverse
NA	esutils
NA	etag
NA	eventemitter3
NA	events
396	evp_bytestokey
524	execa
NA	exec-sh
NA	exit
1968	expand-brackets
3864	expect
2556	express
NA	extend
112	extend-shallow
664	external-editor
2108	extglob
NA	extsprintf
NA	fast-deep-equal
1036	fast-glob
NA	fast-json-stable-stringify
48	fast-levenshtein
56	fastq
336	faye-websocket
72	fb-watchman
NA	figgy-pudding
56	figures
616	file-entry-cache
2924	file-loader
NA	filesize
648	file-type
NA	file-uri-to-path
72	fill-range
316	finalhandler
340	find-cache-dir
140	find-up
552	flat-cache
NA	flatted
344	flush-write-stream
NA	follow-redirects
NA	forever-agent
NA	for-in
428	form-data
NA	forwarded
28	fragment-cache
NA	fresh
404	from2
NA	fsevents
128	fs-extra
100	fs-minipass
NA	fs.realpath
592	fs-write-stream-atomic
NA	functional-red-black-tree
NA	function-bind
280	gauge
NA	gensync
NA	get-caller-file
188	get-intrinsic
40	getpass
NA	get-stdin
NA	get-stream
32	get-value
300	glob
32	global-dirs
176	global-modules
152	global-prefix
244	globals
1492	globby
56	glob-parent
NA	glob-to-regexp
2844	got
NA	graceful-fs
NA	har-schema
2116	har-validator
80	has
32	has-ansi
NA	has-bigints
NA	has-flag
344	hash-base
52	hash.js
NA	has-symbols
NA	has-unicode
128	has-value
44	has-values
NA	he
204	hmac-drbg
64	hoist-non-react-statics
76	hosted-git-info
572	html-encoding-sniffer
NA	html-entities
NA	html-escaper
688	htmlparser2
NA	http-cache-semantics
180	http-errors
NA	http-parser-js
152	http-proxy
208	http-proxy-agent
2712	http-proxy-middleware
NA	https-browserify
888	http-signature
180	https-proxy-agent
NA	human-signals
72	iconv-lite
NA	icss-utils
NA	ieee754
NA	iferr
NA	ignore
76	import-fresh
NA	import-from
NA	import-lazy
228	import-local
NA	imurmurhash
NA	indent-string
NA	infer-owner
52	inflight
NA	inherits
NA	ini
19456	inquirer
596	internal-slot
NA	interpret
84	invariant
NA	ip
NA	ipaddr.js
NA	ip-regex
NA	is-absolute-url
NA	is-accessor-descriptor
400	is-arguments
NA	isarray
NA	is-arrayish
64	is-bigint
40	is-binary-path
400	is-boolean-object
NA	is-buffer
NA	is-callable
48	is-ci
116	is-core-module
44	is-data-descriptor
148	is-date-object
NA	is-descriptor
NA	is-directory
NA	is-docker
NA	isexe
60	is-extendable
NA	is-extglob
NA	is-fullwidth-code-point
NA	is-generator-fn
28	is-glob
84	is-installed-globally
NA	is-negative-zero
NA	is-number
148	is-number-object
NA	is-obj
NA	isobject
NA	is-path-cwd
32	is-path-in-cwd
NA	is-path-inside
NA	is-plain-obj
NA	is-plain-object
NA	is-promise
400	is-regex
NA	is-stream
NA	isstream
148	is-string
80	is-symbol
NA	@istanbuljs_load-nyc-config
NA	@istanbuljs_schema
NA	istanbul-lib-coverage
NA	istanbul-lib-instrument
248	istanbul-lib-report
996	istanbul-lib-source-maps
384	istanbul-reports
NA	is-typedarray
NA	is-windows
40	is-wsl
NA	jest
2932	jest-changed-files
NA	jest-cli
NA	jest-config
3752	@jest_console
NA	@jest_core
612	jest-diff
32	jest-docblock
3004	jest-each
4300	@jest_environment
21208	jest-environment-jsdom
4348	jest-environment-node
NA	@jest_fake-timers
NA	jest-get-type
3532	jest-haste-map
NA	jest-jasmine2
300	jest-leak-detector
772	jest-matcher-utils
3460	jest-message-util
2300	jest-mock
NA	jest-pnp-resolver
NA	jest-regex-util
NA	@jest_reporters
5260	jest-resolve
NA	jest-resolve-dependencies
NA	jest-runner
NA	jest-runtime
1844	jest-serializer
NA	jest-snapshot
924	@jest_source-map
NA	@jest_test-result
NA	@jest_test-sequencer
NA	@jest_transform
2204	@jest_types
2552	jest-util
2636	jest-validate
NA	jest-watcher
1860	jest-worker
NA	jsbn
7844	jsdom
NA	jsesc
116	json5
NA	json-buffer
28	jsonfile
NA	json-parse-better-errors
NA	json-parse-even-better-errors
NA	json-schema
NA	json-schema-traverse
NA	json-stable-stringify-without-jsonify
NA	json-stringify-safe
468	jsprim
NA	js-tokens
200	js-yaml
140	jwa
172	jws
40	keyv
NA	kind-of
NA	kleur
NA	leven
124	levn
NA	lines-and-columns
NA	loader-runner
452	loader-utils
NA	load-json-file
88	locate-path
NA	lodash
NA	lodash.clonedeep
NA	lodash.debounce
NA	lodash.isplainobject
NA	lodash.memoize
NA	lodash.merge
NA	lodash.sortby
NA	lodash.uniq
NA	loglevel
264	log-symbols
40	loose-envify
84	lower-case
NA	lowercase-keys
44	lru-cache
108	make-dir
NA	make-error
32	makeerror
NA	map-cache
NA	map-obj
56	map-visit
368	md5.js
NA	mdn-data
NA	media-typer
496	memory-fs
2536	meow
NA	merge2
NA	merge-descriptors
NA	merge-stream
NA	methods
312	micromatch
148	miller-rabin
NA	mime
NA	mime-db
220	mime-types
NA	mimic-fn
NA	mimic-response
NA	minimalistic-assert
NA	minimalistic-crypto-utils
104	minimatch
NA	minimist
44	minipass
100	minizlib
1216	mississippi
NA	mixin-deep
NA	mkdirp
NA	moment
NA	move-concurrently
NA	ms
NA	mute-stream
NA	nan
NA	nanoid
2624	nanomatch
NA	natural-compare
NA	negotiator
NA	neo-async
NA	next-tick
NA	nice-try
160	no-case
7828	node-fetch
NA	node-forge
NA	node-int64
144	@nodelib_fs.scandir
NA	@nodelib_fs.stat
420	@nodelib_fs.walk
NA	node-libs-browser
NA	node-modules-regexp
944	node-notifier
NA	node-releases
28	nopt
732	normalize-package-data
NA	normalize-path
NA	normalize-range
NA	normalize-url
928	npmlog
32	npm-run-path
24	nth-check
NA	number-is-nan
NA	nwsapi
NA	oauth-sign
NA	object-assign
456	object.assign
196	object-copy
7252	object.entries
7252	object.getownpropertydescriptors
NA	object-inspect
456	object-is
NA	object-keys
32	object.pick
7252	object.values
32	object-visit
28	once
32	onetime
28	on-finished
NA	on-headers
96	open
28	opn
268	optionator
NA	os-browserify
NA	os-homedir
68	os-locale
NA	os-tmpdir
NA	pako
436	parallel-transform
312	param-case
32	parent-module
NA	parse5
1552	parse-asn1
500	parse-json
NA	parseurl
NA	pascalcase
NA	path-browserify
NA	path-dirname
NA	path-exists
NA	path-is-absolute
NA	path-is-inside
NA	path-key
NA	path-parse
NA	path-to-regexp
NA	path-type
636	pbkdf2
NA	p-cancelable
NA	p-each-series
NA	performance-now
NA	p-finally
NA	picomatch
NA	pify
NA	pinkie
32	pinkie-promise
28	pirates
168	pkg-dir
152	pkg-up
32	p-limit
60	p-locate
112	p-map
6148	portfinder
NA	posix-character-classes
988	postcss
1980	postcss-loader
NA	postcss-modules-extract-imports
476	postcss-modules-local-by-default
372	postcss-modules-scope
52	postcss-modules-values
80	postcss-selector-parser
NA	postcss-value-parser
NA	prelude-ls
NA	prepend-http
NA	prettier
2400	pretty-format
NA	process
NA	process-nextick-args
NA	progress
64	promise
NA	promise-inflight
64	prompts
160	prop-types
96	proxy-addr
NA	prr
NA	pseudomap
NA	psl
NA	p-timeout
NA	p-try
1668	public-encrypt
76	pump
520	pumpify
NA	punycode
148	q
596	qs
92	query-string
NA	querystring
NA	querystring-es3
NA	querystringify
NA	queue-microtask
NA	quick-lru
56	randombytes
96	randomfill
NA	range-parser
744	raw-body
196	rc
104	react
312	react-dom
NA	react-is
144	readable-stream
128	readdirp
1720	read-pkg
1868	read-pkg-up
80	redent
NA	regenerate
72	regenerate-unicode-properties
NA	regenerator-runtime
912	regenerator-transform
232	regex-not
NA	regexpp
456	regexp.prototype.flags
2256	regexpu-core
268	registry-auth-token
NA	regjsgen
64	regjsparser
NA	remove-trailing-separator
NA	repeat-element
NA	repeat-string
5068	request
5028	request-promise-core
NA	require-directory
NA	require-from-string
NA	require-main-filename
NA	requires-port
196	resolve
32	resolve-cwd
NA	resolve-from
NA	resolve-url
32	responselike
88	restore-cursor
NA	ret
NA	retry
NA	reusify
372	rimraf
368	ripemd160
NA	rsvp
NA	run-async
36	run-parallel
32	run-queue
80	rxjs
NA	safe-buffer
NA	safer-buffer
520	safe-regex
2316	sane
NA	sax
128	saxes
104	scheduler
2252	schema-utils
76	semver
648	send
96	serialize-javascript
744	serve-static
NA	set-blocking
NA	setimmediate
NA	setprototypeof
80	set-value
80	sha.js
44	shallow-clone
32	shebang-command
NA	shebang-regex
NA	shell-quote
NA	shellwords
536	side-channel
NA	signal-exit
80	simple-swizzle
NA	@sindresorhus_is
60	@sinonjs_commons
296	@sinonjs_fake-timers
NA	sisteransi
NA	slash
64	slice-ansi
1708	snapdragon
NA	snapdragon-node
44	snapdragon-util
1184	sockjs-client
32	sort-keys
NA	source-list-map
NA	source-map
104	source-map-resolve
864	source-map-support
NA	source-map-url
84	spdx-correct
NA	spdx-exceptions
48	spdx-expression-parse
NA	spdx-license-ids
NA	split-string
NA	sprintf-js
696	sshpk
100	ssri
32	stack-utils
288	static-extend
NA	statuses
NA	stealthy-require
344	stream-browserify
104	stream-each
404	stream-http
NA	stream-shift
NA	strict-uri-encode
56	string_decoder
84	string-length
456	string.prototype.trimend
456	string.prototype.trimstart
232	string-width
32	strip-ansi
NA	strip-bom
NA	strip-eof
NA	strip-final-newline
28	strip-indent
NA	strip-json-comments
NA	style-loader
32	supports-color
60	supports-hyperlinks
4680	svgo
NA	symbol-observable
NA	symbol-tree
40	@szmarczak_http-timer
3784	table
NA	tapable
264	tar
700	tar-stream
1416	terser
8508	terser-webpack-plugin
416	test-exclude
NA	text-table
NA	throat
NA	through
344	through2
28	timers-browserify
416	tmp
NA	tmpl
NA	to-arraybuffer
NA	to-fast-properties
NA	toidentifier
64	to-object-path
NA	@tootallnate_once
416	to-regex
32	to-regex-range
532	tough-cookie
60	tr46
NA	trim-newlines
296	tsconfig-paths
NA	tslib
1428	ts-node
96	tsutils
NA	tty-browserify
56	tunnel-agent
NA	tweetnacl
NA	type
76	type-check
NA	typedarray
NA	typedarray-to-buffer
NA	type-detect
NA	type-fest
292	type-is
NA	typescript
NA	uglify-js
860	unbox-primitive
NA	unicode-canonical-property-names-ecmascript
48	unicode-match-property-ecmascript
NA	unicode-match-property-value-ecmascript
NA	unicode-property-aliases-ecmascript
124	union-value
72	unique-filename
36	unique-slug
376	unique-string
NA	universalify
NA	unpipe
188	unset-value
NA	upath
60	uri-js
NA	urix
124	url
60	url-parse
32	url-parse-lax
NA	use
7776	util
NA	util-deprecate
7404	util.promisify
NA	utils-merge
NA	uuid
NA	v8-compile-cache
468	v8-to-istanbul
124	validate-npm-package-license
NA	vary
160	verror
NA	vm-browserify
32	w3c-hr-time
40	w3c-xmlserializer
64	walker
96	watchpack
396	@webassemblyjs_ast
NA	@webassemblyjs_floating-point-hex-parser
NA	@webassemblyjs_helper-api-error
NA	@webassemblyjs_helper-buffer
796	@webassemblyjs_helper-code-frame
NA	@webassemblyjs_helper-fsm
1032	@webassemblyjs_helper-module-context
NA	@webassemblyjs_helper-wasm-bytecode
1060	@webassemblyjs_helper-wasm-section
40	@webassemblyjs_ieee754
228	@webassemblyjs_leb128
NA	@webassemblyjs_utf8
1412	@webassemblyjs_wasm-edit
948	@webassemblyjs_wasm-gen
1236	@webassemblyjs_wasm-opt
948	@webassemblyjs_wasm-parser
864	@webassemblyjs_wast-parser
724	@webassemblyjs_wast-printer
NA	webidl-conversions
NA	webpack
3064	webpack-dev-middleware
NA	webpack-sources
200	websocket-driver
NA	websocket-extensions
532	whatwg-encoding
NA	whatwg-fetch
NA	whatwg-mimetype
336	whatwg-url
52	which
796	which-boxed-primitive
NA	which-module
96	wide-align
260	widest-line
NA	word-wrap
NA	wordwrap
100	worker-farm
292	wrap-ansi
NA	wrappy
128	write-file-atomic
NA	ws
368	xml2js
NA	xmlbuilder
NA	xmlchars
NA	xml-name-validator
NA	xtend
NA	@xtuc_ieee754
NA	@xtuc_long
NA	y18n
NA	yallist
NA	yaml
732	yargs
NA	yargs-parser
NA	yocto-queue


==> figs_and_tables/apr-10-more-combos/sizes/npm_min_num_deps.tsv <==
NA	abab
NA	abbrev
316	accepts
NA	acorn
1360	acorn-globals
NA	acorn-jsx
NA	acorn-walk
100	agent-base
84	aggregate-error
816	ajv
NA	ajv-errors
60	ajv-keywords
156	ansi-align
NA	ansi-colors
340	ansi-escapes
NA	ansi-regex
NA	ansi-styles
152	anymatch
NA	aproba
384	are-we-there-yet
NA	argparse
NA	array-flatten
5480	array-includes
5420	array.prototype.flat
NA	array-union
NA	array-uniq
NA	array-unique
NA	arr-diff
NA	arr-flatten
NA	arrify
NA	arr-union
NA	asap
72	asn1
228	asn1.js
616	assert
NA	assert-plus
NA	assign-symbols
NA	astral-regex
84	ast-types
NA	async
NA	async-each
NA	asynckit
NA	async-limiter
NA	at-least-node
NA	atob
4240	autoprefixer
NA	aws4
NA	aws-sign2
60	axios
316	@babel_code-frame
NA	@babel_compat-data
10132	@babel_core
2364	@babel_generator
1504	@babel_helper-annotate-as-pure
1536	@babel_helper-builder-binary-assignment-operator-visitor
4040	@babel_helper-compilation-targets
5432	@babel_helper-create-class-features-plugin
3848	@babel_helper-create-regexp-features-plugin
10244	@babel_helper-define-polyfill-provider
1504	@babel_helper-explode-assignable-expression
3664	@babel_helper-function-name
1504	@babel_helper-get-function-arity
1504	@babel_helper-hoist-variables
1504	@babel_helper-member-expression-to-functions
1504	@babel_helper-module-imports
5460	@babel_helper-module-transforms
1504	@babel_helper-optimise-call-expression
NA	@babel_helper-plugin-utils
5292	@babel_helper-remap-async-to-generator
5336	@babel_helper-replace-supers
5224	@babel_helpers
1504	@babel_helper-simple-access
1504	@babel_helper-skip-transparent-expression-wrappers
1504	@babel_helper-split-export-declaration
NA	@babel_helper-validator-identifier
NA	@babel_helper-validator-option
5224	@babel_helper-wrap-function
284	@babel_highlight
NA	babel-jest
3164	babel-loader
NA	@babel_parser
388	babel-plugin-dynamic-import-node
NA	babel-plugin-istanbul
3832	babel-plugin-jest-hoist
11040	babel-plugin-polyfill-corejs3
5384	@babel_plugin-proposal-async-generator-functions
5548	@babel_plugin-proposal-class-properties
68	@babel_plugin-proposal-dynamic-import
68	@babel_plugin-proposal-export-namespace-from
68	@babel_plugin-proposal-json-strings
68	@babel_plugin-proposal-logical-assignment-operators
68	@babel_plugin-proposal-nullish-coalescing-operator
68	@babel_plugin-proposal-numeric-separator
4208	@babel_plugin-proposal-object-rest-spread
68	@babel_plugin-proposal-optional-catch-binding
1592	@babel_plugin-proposal-optional-chaining
5548	@babel_plugin-proposal-private-methods
4116	@babel_plugin-proposal-unicode-property-regex
36	@babel_plugin-syntax-async-generators
36	@babel_plugin-syntax-class-properties
36	@babel_plugin-syntax-dynamic-import
36	@babel_plugin-syntax-export-namespace-from
36	@babel_plugin-syntax-json-strings
36	@babel_plugin-syntax-jsx
36	@babel_plugin-syntax-logical-assignment-operators
36	@babel_plugin-syntax-nullish-coalescing-operator
36	@babel_plugin-syntax-numeric-separator
36	@babel_plugin-syntax-object-rest-spread
36	@babel_plugin-syntax-optional-catch-binding
36	@babel_plugin-syntax-optional-chaining
36	@babel_plugin-syntax-top-level-await
36	@babel_plugin-transform-arrow-functions
5440	@babel_plugin-transform-async-to-generator
36	@babel_plugin-transform-block-scoped-functions
36	@babel_plugin-transform-block-scoping
5460	@babel_plugin-transform-classes
36	@babel_plugin-transform-computed-properties
36	@babel_plugin-transform-destructuring
4116	@babel_plugin-transform-dotall-regex
36	@babel_plugin-transform-duplicate-keys
1592	@babel_plugin-transform-exponentiation-operator
36	@babel_plugin-transform-for-of
3692	@babel_plugin-transform-function-name
36	@babel_plugin-transform-literals
36	@babel_plugin-transform-member-expression-literals
5888	@babel_plugin-transform-modules-amd
5888	@babel_plugin-transform-modules-commonjs
5924	@babel_plugin-transform-modules-systemjs
5448	@babel_plugin-transform-modules-umd
4092	@babel_plugin-transform-named-capturing-groups-regex
36	@babel_plugin-transform-new-target
5400	@babel_plugin-transform-object-super
36	@babel_plugin-transform-parameters
36	@babel_plugin-transform-property-literals
36	@babel_plugin-transform-react-display-name
1648	@babel_plugin-transform-react-jsx
1096	@babel_plugin-transform-regenerator
36	@babel_plugin-transform-reserved-words
11420	@babel_plugin-transform-runtime
36	@babel_plugin-transform-shorthand-properties
1560	@babel_plugin-transform-spread
36	@babel_plugin-transform-sticky-regex
36	@babel_plugin-transform-template-literals
36	@babel_plugin-transform-typeof-symbol
36	@babel_plugin-transform-unicode-escapes
4116	@babel_plugin-transform-unicode-regex
NA	@babel_preset-env
4376	babel-preset-jest
8836	@babel_preset-modules
1844	@babel_preset-react
56	@babel_runtime
7456	babel-runtime
3568	@babel_template
4936	@babel_traverse
80	@babel_types
NA	balanced-match
860	base
NA	base64-js
212	bcrypt-pbkdf
NA	big.js
NA	binary-extensions
56	bindings
508	bl
NA	bluebird
NA	bn.js
1540	body-parser
NA	boolbase
792	boxen
36	brace-expansion
104	braces
NA	brorand
404	browserify-aes
572	browserify-cipher
236	browserify-des
160	browserify-rsa
2132	browserify-sign
864	browserify-zlib
NA	browser-process-hrtime
3948	browserslist
40	bser
60	buffer
NA	buffer-crc32
NA	buffer-from
56	buffer-xor
NA	builtin-status-codes
NA	bytes
1892	cacache
456	cacheable-request
588	cache-base
268	call-bind
60	caller-path
NA	callsites
312	camel-case
NA	camelcase
412	camelcase-keys
NA	caniuse-lite
744	capture-exit
NA	caseless
176	chalk
NA	chardet
552	chokidar
NA	chownr
NA	chrome-trace-event
NA	ci-info
80	cipher-base
260	class-utils
844	clean-css
32	clean-stack
NA	cli-boxes
116	cli-cursor
328	cliui
NA	cli-width
NA	clone
124	clone-deep
28	clone-response
NA	co
NA	code-point-at
84	collection-visit
208	color
32	color-convert
NA	colorette
NA	color-name
NA	colors
128	color-string
40	combined-stream
NA	commander
NA	commondir
NA	component-emitter
228	compressible
640	compression
NA	concat-map
432	concat-stream
NA	console-browserify
NA	console-control-strings
NA	constants-browserify
56	content-disposition
NA	content-type
56	convert-source-map
NA	cookie
NA	cookie-signature
NA	copy-concurrently
NA	copy-descriptor
NA	core-js
4052	core-js-compat
NA	core-js-pure
NA	core-util-is
1284	cosmiconfig
588	create-ecdh
240	create-hash
312	create-hmac
164	cross-spawn
NA	crypto-browserify
340	crypto-random-string
1008	css
NA	cssesc
1668	css-loader
2872	csso
NA	cssom
572	css-select
124	cssstyle
1468	css-tree
NA	csstype
NA	css-what
NA	cyclist
NA	@cyf1996..._cq-attribute-import
40	dashdash
564	data-urls
NA	date-fns
28	debug
NA	decamelize
NA	decimal.js
NA	decode-uri-component
32	decompress-response
5912	deep-equal
NA	deep-extend
NA	deep-is
NA	deepmerge
NA	defer-to-connect
72	define-properties
152	define-property
2128	del
NA	delayed-stream
NA	delegates
NA	depd
52	des.js
NA	destroy
NA	detect-newline
NA	detect-node
NA	diff
236	diffie-hellman
NA	diff-sequences
32	dir-glob
84	doctrine
NA	domain-browser
NA	domelementtype
44	domexception
40	domhandler
236	dom-serializer
288	domutils
NA	dotenv
32	dot-prop
NA	duplexer
NA	duplexer3
440	duplexify
80	ecc-jsbn
NA	ee-first
NA	electron-to-chromium
408	elliptic
NA	emoji-regex
NA	emojis-list
NA	encodeurl
52	end-of-stream
172	enhanced-resolve
52	enquirer
NA	entities
44	errno
44	error-ex
6080	es5-ext
6088	es6-symbol
2144	es-abstract
NA	escalade
NA	escape-html
NA	escape-string-regexp
824	escodegen
NA	eslint
NA	@eslint_eslintrc
900	eslint-import-resolver-node
256	eslint-module-utils
9160	eslint-plugin-import
100	eslint-scope
52	eslint-utils
NA	eslint-visitor-keys
608	espree
NA	esprima
64	esquery
64	esrecurse
296	es-to-primitive
NA	estraverse
NA	esutils
NA	etag
NA	eventemitter3
NA	events
132	evp_bytestokey
524	execa
NA	exec-sh
NA	exit
1968	expand-brackets
3864	expect
2556	express
NA	extend
112	extend-shallow
664	external-editor
2108	extglob
NA	extsprintf
NA	fast-deep-equal
1004	fast-glob
NA	fast-json-stable-stringify
48	fast-levenshtein
56	fastq
244	faye-websocket
72	fb-watchman
NA	figgy-pudding
56	figures
616	file-entry-cache
2924	file-loader
NA	filesize
648	file-type
NA	file-uri-to-path
72	fill-range
316	finalhandler
340	find-cache-dir
140	find-up
552	flat-cache
NA	flatted
344	flush-write-stream
NA	follow-redirects
NA	forever-agent
NA	for-in
428	form-data
NA	forwarded
28	fragment-cache
NA	fresh
360	from2
NA	fsevents
128	fs-extra
100	fs-minipass
NA	fs.realpath
260	fs-write-stream-atomic
NA	functional-red-black-tree
NA	function-bind
280	gauge
NA	gensync
NA	get-caller-file
188	get-intrinsic
40	getpass
NA	get-stdin
NA	get-stream
32	get-value
300	glob
32	global-dirs
176	global-modules
152	global-prefix
244	globals
1456	globby
56	glob-parent
NA	glob-to-regexp
2832	got
NA	graceful-fs
NA	har-schema
2116	har-validator
80	has
32	has-ansi
NA	has-bigints
NA	has-flag
344	hash-base
52	hash.js
NA	has-symbols
NA	has-unicode
128	has-value
44	has-values
NA	he
204	hmac-drbg
64	hoist-non-react-statics
76	hosted-git-info
572	html-encoding-sniffer
NA	html-entities
NA	html-escaper
688	htmlparser2
NA	http-cache-semantics
180	http-errors
NA	http-parser-js
152	http-proxy
208	http-proxy-agent
2712	http-proxy-middleware
NA	https-browserify
1064	http-signature
180	https-proxy-agent
NA	human-signals
72	iconv-lite
NA	icss-utils
NA	ieee754
NA	iferr
NA	ignore
76	import-fresh
NA	import-from
NA	import-lazy
228	import-local
NA	imurmurhash
NA	indent-string
NA	infer-owner
52	inflight
NA	inherits
NA	ini
19452	inquirer
596	internal-slot
NA	interpret
84	invariant
NA	ip
NA	ipaddr.js
NA	ip-regex
NA	is-absolute-url
NA	is-accessor-descriptor
400	is-arguments
NA	isarray
NA	is-arrayish
64	is-bigint
40	is-binary-path
400	is-boolean-object
NA	is-buffer
NA	is-callable
48	is-ci
116	is-core-module
44	is-data-descriptor
148	is-date-object
NA	is-descriptor
NA	is-directory
NA	is-docker
NA	isexe
60	is-extendable
NA	is-extglob
NA	is-fullwidth-code-point
NA	is-generator-fn
28	is-glob
84	is-installed-globally
NA	is-negative-zero
NA	is-number
148	is-number-object
NA	is-obj
NA	isobject
NA	is-path-cwd
32	is-path-in-cwd
NA	is-path-inside
NA	is-plain-obj
NA	is-plain-object
NA	is-promise
400	is-regex
NA	is-stream
NA	isstream
148	is-string
80	is-symbol
NA	@istanbuljs_load-nyc-config
NA	@istanbuljs_schema
NA	istanbul-lib-coverage
NA	istanbul-lib-instrument
248	istanbul-lib-report
996	istanbul-lib-source-maps
384	istanbul-reports
NA	is-typedarray
NA	is-windows
40	is-wsl
NA	jest
2932	jest-changed-files
NA	jest-cli
NA	jest-config
3752	@jest_console
NA	@jest_core
612	jest-diff
32	jest-docblock
3004	jest-each
4300	@jest_environment
21208	jest-environment-jsdom
4348	jest-environment-node
NA	@jest_fake-timers
NA	jest-get-type
3436	jest-haste-map
NA	jest-jasmine2
300	jest-leak-detector
772	jest-matcher-utils
3460	jest-message-util
2300	jest-mock
NA	jest-pnp-resolver
NA	jest-regex-util
NA	@jest_reporters
5120	jest-resolve
NA	jest-resolve-dependencies
NA	jest-runner
NA	jest-runtime
1844	jest-serializer
NA	jest-snapshot
924	@jest_source-map
NA	@jest_test-result
NA	@jest_test-sequencer
NA	@jest_transform
2204	@jest_types
2480	jest-util
2636	jest-validate
NA	jest-watcher
1860	jest-worker
NA	jsbn
7844	jsdom
NA	jsesc
116	json5
NA	json-buffer
28	jsonfile
NA	json-parse-better-errors
NA	json-parse-even-better-errors
NA	json-schema
NA	json-schema-traverse
NA	json-stable-stringify-without-jsonify
NA	json-stringify-safe
468	jsprim
NA	js-tokens
200	js-yaml
140	jwa
172	jws
40	keyv
NA	kind-of
NA	kleur
NA	leven
124	levn
NA	lines-and-columns
NA	loader-runner
452	loader-utils
NA	load-json-file
88	locate-path
NA	lodash
NA	lodash.clonedeep
NA	lodash.debounce
NA	lodash.isplainobject
NA	lodash.memoize
NA	lodash.merge
NA	lodash.sortby
NA	lodash.uniq
NA	loglevel
264	log-symbols
40	loose-envify
84	lower-case
NA	lowercase-keys
44	lru-cache
108	make-dir
NA	make-error
32	makeerror
NA	map-cache
NA	map-obj
56	map-visit
104	md5.js
NA	mdn-data
NA	media-typer
452	memory-fs
2512	meow
NA	merge2
NA	merge-descriptors
NA	merge-stream
NA	methods
312	micromatch
148	miller-rabin
NA	mime
NA	mime-db
220	mime-types
NA	mimic-fn
NA	mimic-response
NA	minimalistic-assert
NA	minimalistic-crypto-utils
104	minimatch
NA	minimist
44	minipass
100	minizlib
1216	mississippi
NA	mixin-deep
NA	mkdirp
NA	moment
NA	move-concurrently
NA	ms
NA	mute-stream
NA	nan
NA	nanoid
2672	nanomatch
NA	natural-compare
NA	negotiator
NA	neo-async
NA	next-tick
NA	nice-try
160	no-case
7660	node-fetch
NA	node-forge
NA	node-int64
112	@nodelib_fs.scandir
NA	@nodelib_fs.stat
388	@nodelib_fs.walk
NA	node-libs-browser
NA	node-modules-regexp
944	node-notifier
NA	node-releases
28	nopt
736	normalize-package-data
NA	normalize-path
NA	normalize-range
NA	normalize-url
820	npmlog
32	npm-run-path
24	nth-check
NA	number-is-nan
NA	nwsapi
NA	oauth-sign
NA	object-assign
412	object.assign
196	object-copy
6196	object.entries
5420	object.getownpropertydescriptors
NA	object-inspect
456	object-is
NA	object-keys
32	object.pick
6196	object.values
32	object-visit
28	once
32	onetime
28	on-finished
NA	on-headers
96	open
28	opn
268	optionator
NA	os-browserify
NA	os-homedir
68	os-locale
NA	os-tmpdir
NA	pako
436	parallel-transform
312	param-case
32	parent-module
NA	parse5
1096	parse-asn1
468	parse-json
NA	parseurl
NA	pascalcase
NA	path-browserify
NA	path-dirname
NA	path-exists
NA	path-is-absolute
NA	path-is-inside
NA	path-key
NA	path-parse
NA	path-to-regexp
NA	path-type
352	pbkdf2
NA	p-cancelable
NA	p-each-series
NA	performance-now
NA	p-finally
NA	picomatch
NA	pify
NA	pinkie
32	pinkie-promise
28	pirates
168	pkg-dir
152	pkg-up
32	p-limit
60	p-locate
112	p-map
6148	portfinder
NA	posix-character-classes
988	postcss
1952	postcss-loader
NA	postcss-modules-extract-imports
476	postcss-modules-local-by-default
372	postcss-modules-scope
52	postcss-modules-values
80	postcss-selector-parser
NA	postcss-value-parser
NA	prelude-ls
NA	prepend-http
NA	prettier
2400	pretty-format
NA	process
NA	process-nextick-args
NA	progress
64	promise
NA	promise-inflight
64	prompts
160	prop-types
96	proxy-addr
NA	prr
NA	pseudomap
NA	psl
NA	p-timeout
NA	p-try
1216	public-encrypt
76	pump
520	pumpify
NA	punycode
148	q
596	qs
92	query-string
NA	querystring
NA	querystring-es3
NA	querystringify
NA	queue-microtask
NA	quick-lru
56	randombytes
96	randomfill
NA	range-parser
744	raw-body
196	rc
104	react
312	react-dom
NA	react-is
144	readable-stream
128	readdirp
1700	read-pkg
1848	read-pkg-up
80	redent
NA	regenerate
72	regenerate-unicode-properties
NA	regenerator-runtime
912	regenerator-transform
232	regex-not
NA	regexpp
456	regexp.prototype.flags
2256	regexpu-core
268	registry-auth-token
NA	regjsgen
64	regjsparser
NA	remove-trailing-separator
NA	repeat-element
NA	repeat-string
5244	request
5028	request-promise-core
NA	require-directory
NA	require-from-string
NA	require-main-filename
NA	requires-port
196	resolve
32	resolve-cwd
NA	resolve-from
NA	resolve-url
32	responselike
88	restore-cursor
NA	ret
NA	retry
NA	reusify
372	rimraf
56	ripemd160
NA	rsvp
NA	run-async
36	run-parallel
32	run-queue
80	rxjs
NA	safe-buffer
NA	safer-buffer
520	safe-regex
2288	sane
NA	sax
128	saxes
104	scheduler
2252	schema-utils
76	semver
648	send
96	serialize-javascript
744	serve-static
NA	set-blocking
NA	setimmediate
NA	setprototypeof
80	set-value
80	sha.js
44	shallow-clone
32	shebang-command
NA	shebang-regex
NA	shell-quote
NA	shellwords
536	side-channel
NA	signal-exit
80	simple-swizzle
NA	@sindresorhus_is
60	@sinonjs_commons
296	@sinonjs_fake-timers
NA	sisteransi
NA	slash
64	slice-ansi
1708	snapdragon
NA	snapdragon-node
44	snapdragon-util
1088	sockjs-client
32	sort-keys
NA	source-list-map
NA	source-map
104	source-map-resolve
864	source-map-support
NA	source-map-url
84	spdx-correct
NA	spdx-exceptions
48	spdx-expression-parse
NA	spdx-license-ids
NA	split-string
NA	sprintf-js
696	sshpk
100	ssri
32	stack-utils
228	static-extend
NA	statuses
NA	stealthy-require
344	stream-browserify
96	stream-each
404	stream-http
NA	stream-shift
NA	strict-uri-encode
56	string_decoder
84	string-length
456	string.prototype.trimend
456	string.prototype.trimstart
232	string-width
32	strip-ansi
NA	strip-bom
NA	strip-eof
NA	strip-final-newline
28	strip-indent
NA	strip-json-comments
NA	style-loader
32	supports-color
60	supports-hyperlinks
4680	svgo
NA	symbol-observable
NA	symbol-tree
40	@szmarczak_http-timer
3784	table
NA	tapable
264	tar
700	tar-stream
1416	terser
8008	terser-webpack-plugin
416	test-exclude
NA	text-table
NA	throat
NA	through
344	through2
28	timers-browserify
416	tmp
NA	tmpl
NA	to-arraybuffer
NA	to-fast-properties
NA	toidentifier
64	to-object-path
NA	@tootallnate_once
416	to-regex
32	to-regex-range
532	tough-cookie
60	tr46
NA	trim-newlines
296	tsconfig-paths
NA	tslib
1428	ts-node
96	tsutils
NA	tty-browserify
56	tunnel-agent
NA	tweetnacl
NA	type
76	type-check
NA	typedarray
NA	typedarray-to-buffer
NA	type-detect
NA	type-fest
292	type-is
NA	typescript
NA	uglify-js
772	unbox-primitive
NA	unicode-canonical-property-names-ecmascript
48	unicode-match-property-ecmascript
NA	unicode-match-property-value-ecmascript
NA	unicode-property-aliases-ecmascript
124	union-value
72	unique-filename
36	unique-slug
376	unique-string
NA	universalify
NA	unpipe
188	unset-value
NA	upath
60	uri-js
NA	urix
124	url
60	url-parse
32	url-parse-lax
NA	use
4804	util
NA	util-deprecate
5564	util.promisify
NA	utils-merge
NA	uuid
NA	v8-compile-cache
468	v8-to-istanbul
124	validate-npm-package-license
NA	vary
160	verror
NA	vm-browserify
32	w3c-hr-time
40	w3c-xmlserializer
40	walker
96	watchpack
396	@webassemblyjs_ast
NA	@webassemblyjs_floating-point-hex-parser
NA	@webassemblyjs_helper-api-error
NA	@webassemblyjs_helper-buffer
796	@webassemblyjs_helper-code-frame
NA	@webassemblyjs_helper-fsm
1032	@webassemblyjs_helper-module-context
NA	@webassemblyjs_helper-wasm-bytecode
1060	@webassemblyjs_helper-wasm-section
40	@webassemblyjs_ieee754
228	@webassemblyjs_leb128
NA	@webassemblyjs_utf8
1412	@webassemblyjs_wasm-edit
948	@webassemblyjs_wasm-gen
1236	@webassemblyjs_wasm-opt
948	@webassemblyjs_wasm-parser
864	@webassemblyjs_wast-parser
724	@webassemblyjs_wast-printer
NA	webidl-conversions
NA	webpack
3064	webpack-dev-middleware
NA	webpack-sources
200	websocket-driver
NA	websocket-extensions
532	whatwg-encoding
NA	whatwg-fetch
NA	whatwg-mimetype
336	whatwg-url
52	which
648	which-boxed-primitive
NA	which-module
96	wide-align
260	widest-line
NA	word-wrap
NA	wordwrap
100	worker-farm
292	wrap-ansi
NA	wrappy
128	write-file-atomic
NA	ws
368	xml2js
NA	xmlbuilder
NA	xmlchars
NA	xml-name-validator
NA	xtend
NA	@xtuc_ieee754
NA	@xtuc_long
NA	y18n
NA	yallist
NA	yaml
732	yargs
NA	yargs-parser
NA	yocto-queue


==> figs_and_tables/apr-10-more-combos/sizes/npm_min_oldness.tsv <==
NA	abab
NA	abbrev
316	accepts
NA	acorn
1360	acorn-globals
NA	acorn-jsx
NA	acorn-walk
100	agent-base
84	aggregate-error
816	ajv
NA	ajv-errors
60	ajv-keywords
156	ansi-align
NA	ansi-colors
340	ansi-escapes
NA	ansi-regex
NA	ansi-styles
152	anymatch
NA	aproba
384	are-we-there-yet
NA	argparse
NA	array-flatten
7256	array-includes
7252	array.prototype.flat
NA	array-union
NA	array-uniq
NA	array-unique
NA	arr-diff
NA	arr-flatten
NA	arrify
NA	arr-union
NA	asap
72	asn1
228	asn1.js
8080	assert
NA	assert-plus
NA	assign-symbols
NA	astral-regex
84	ast-types
NA	async
NA	async-each
NA	asynckit
NA	async-limiter
NA	at-least-node
NA	atob
4008	autoprefixer
NA	aws4
NA	aws-sign2
60	axios
344	@babel_code-frame
NA	@babel_compat-data
10160	@babel_core
2364	@babel_generator
1504	@babel_helper-annotate-as-pure
1536	@babel_helper-builder-binary-assignment-operator-visitor
4040	@babel_helper-compilation-targets
5500	@babel_helper-create-class-features-plugin
3848	@babel_helper-create-regexp-features-plugin
10408	@babel_helper-define-polyfill-provider
1504	@babel_helper-explode-assignable-expression
3692	@babel_helper-function-name
1504	@babel_helper-get-function-arity
1504	@babel_helper-hoist-variables
1504	@babel_helper-member-expression-to-functions
1504	@babel_helper-module-imports
5528	@babel_helper-module-transforms
1504	@babel_helper-optimise-call-expression
NA	@babel_helper-plugin-utils
5356	@babel_helper-remap-async-to-generator
5404	@babel_helper-replace-supers
5288	@babel_helpers
1504	@babel_helper-simple-access
1504	@babel_helper-skip-transparent-expression-wrappers
1504	@babel_helper-split-export-declaration
NA	@babel_helper-validator-identifier
NA	@babel_helper-validator-option
5288	@babel_helper-wrap-function
312	@babel_highlight
NA	babel-jest
3228	babel-loader
NA	@babel_parser
604	babel-plugin-dynamic-import-node
NA	babel-plugin-istanbul
3948	babel-plugin-jest-hoist
11436	babel-plugin-polyfill-corejs3
5448	@babel_plugin-proposal-async-generator-functions
5616	@babel_plugin-proposal-class-properties
68	@babel_plugin-proposal-dynamic-import
68	@babel_plugin-proposal-export-namespace-from
68	@babel_plugin-proposal-json-strings
68	@babel_plugin-proposal-logical-assignment-operators
68	@babel_plugin-proposal-nullish-coalescing-operator
68	@babel_plugin-proposal-numeric-separator
4208	@babel_plugin-proposal-object-rest-spread
68	@babel_plugin-proposal-optional-catch-binding
1592	@babel_plugin-proposal-optional-chaining
5616	@babel_plugin-proposal-private-methods
4116	@babel_plugin-proposal-unicode-property-regex
36	@babel_plugin-syntax-async-generators
36	@babel_plugin-syntax-class-properties
36	@babel_plugin-syntax-dynamic-import
36	@babel_plugin-syntax-export-namespace-from
36	@babel_plugin-syntax-json-strings
36	@babel_plugin-syntax-jsx
36	@babel_plugin-syntax-logical-assignment-operators
36	@babel_plugin-syntax-nullish-coalescing-operator
36	@babel_plugin-syntax-numeric-separator
36	@babel_plugin-syntax-object-rest-spread
36	@babel_plugin-syntax-optional-catch-binding
36	@babel_plugin-syntax-optional-chaining
36	@babel_plugin-syntax-top-level-await
36	@babel_plugin-transform-arrow-functions
5508	@babel_plugin-transform-async-to-generator
36	@babel_plugin-transform-block-scoped-functions
36	@babel_plugin-transform-block-scoping
5528	@babel_plugin-transform-classes
36	@babel_plugin-transform-computed-properties
36	@babel_plugin-transform-destructuring
4116	@babel_plugin-transform-dotall-regex
36	@babel_plugin-transform-duplicate-keys
1592	@babel_plugin-transform-exponentiation-operator
36	@babel_plugin-transform-for-of
3720	@babel_plugin-transform-function-name
36	@babel_plugin-transform-literals
36	@babel_plugin-transform-member-expression-literals
6136	@babel_plugin-transform-modules-amd
6136	@babel_plugin-transform-modules-commonjs
6172	@babel_plugin-transform-modules-systemjs
5476	@babel_plugin-transform-modules-umd
4092	@babel_plugin-transform-named-capturing-groups-regex
36	@babel_plugin-transform-new-target
5464	@babel_plugin-transform-object-super
36	@babel_plugin-transform-parameters
36	@babel_plugin-transform-property-literals
36	@babel_plugin-transform-react-display-name
1648	@babel_plugin-transform-react-jsx
1096	@babel_plugin-transform-regenerator
36	@babel_plugin-transform-reserved-words
11816	@babel_plugin-transform-runtime
36	@babel_plugin-transform-shorthand-properties
1560	@babel_plugin-transform-spread
36	@babel_plugin-transform-sticky-regex
36	@babel_plugin-transform-template-literals
36	@babel_plugin-transform-typeof-symbol
36	@babel_plugin-transform-unicode-escapes
4116	@babel_plugin-transform-unicode-regex
NA	@babel_preset-env
4488	babel-preset-jest
4264	@babel_preset-modules
1844	@babel_preset-react
56	@babel_runtime
7456	babel-runtime
3596	@babel_template
4964	@babel_traverse
80	@babel_types
NA	balanced-match
880	base
NA	base64-js
212	bcrypt-pbkdf
NA	big.js
NA	binary-extensions
56	bindings
508	bl
NA	bluebird
NA	bn.js
1540	body-parser
NA	boolbase
792	boxen
36	brace-expansion
104	braces
NA	brorand
668	browserify-aes
940	browserify-cipher
236	browserify-des
216	browserify-rsa
2196	browserify-sign
864	browserify-zlib
NA	browser-process-hrtime
3948	browserslist
40	bser
60	buffer
NA	buffer-crc32
NA	buffer-from
56	buffer-xor
NA	builtin-status-codes
NA	bytes
1952	cacache
472	cacheable-request
588	cache-base
268	call-bind
60	caller-path
NA	callsites
312	camel-case
NA	camelcase
412	camelcase-keys
NA	caniuse-lite
744	capture-exit
NA	caseless
176	chalk
NA	chardet
552	chokidar
NA	chownr
NA	chrome-trace-event
NA	ci-info
80	cipher-base
316	class-utils
844	clean-css
32	clean-stack
NA	cli-boxes
116	cli-cursor
328	cliui
NA	cli-width
NA	clone
124	clone-deep
28	clone-response
NA	co
NA	code-point-at
84	collection-visit
208	color
32	color-convert
NA	colorette
NA	color-name
NA	colors
128	color-string
40	combined-stream
NA	commander
NA	commondir
NA	component-emitter
228	compressible
640	compression
NA	concat-map
432	concat-stream
NA	console-browserify
NA	console-control-strings
NA	constants-browserify
56	content-disposition
NA	content-type
56	convert-source-map
NA	cookie
NA	cookie-signature
NA	copy-concurrently
NA	copy-descriptor
NA	core-js
4052	core-js-compat
NA	core-js-pure
NA	core-util-is
1312	cosmiconfig
588	create-ecdh
560	create-hash
600	create-hmac
164	cross-spawn
NA	crypto-browserify
340	crypto-random-string
1008	css
NA	cssesc
1668	css-loader
2872	csso
NA	cssom
572	css-select
124	cssstyle
1468	css-tree
NA	csstype
NA	css-what
NA	cyclist
NA	@cyf1996..._cq-attribute-import
40	dashdash
564	data-urls
NA	date-fns
28	debug
NA	decamelize
NA	decimal.js
NA	decode-uri-component
32	decompress-response
8176	deep-equal
NA	deep-extend
NA	deep-is
NA	deepmerge
NA	defer-to-connect
72	define-properties
152	define-property
2160	del
NA	delayed-stream
NA	delegates
NA	depd
52	des.js
NA	destroy
NA	detect-newline
NA	detect-node
NA	diff
292	diffie-hellman
NA	diff-sequences
32	dir-glob
84	doctrine
NA	domain-browser
NA	domelementtype
44	domexception
40	domhandler
236	dom-serializer
288	domutils
NA	dotenv
32	dot-prop
NA	duplexer
NA	duplexer3
440	duplexify
80	ecc-jsbn
NA	ee-first
NA	electron-to-chromium
408	elliptic
NA	emoji-regex
NA	emojis-list
NA	encodeurl
52	end-of-stream
172	enhanced-resolve
52	enquirer
NA	entities
44	errno
44	error-ex
6080	es5-ext
6088	es6-symbol
2144	es-abstract
NA	escalade
NA	escape-html
NA	escape-string-regexp
824	escodegen
NA	eslint
NA	@eslint_eslintrc
1012	eslint-import-resolver-node
256	eslint-module-utils
10328	eslint-plugin-import
100	eslint-scope
52	eslint-utils
NA	eslint-visitor-keys
608	espree
NA	esprima
64	esquery
64	esrecurse
360	es-to-primitive
NA	estraverse
NA	esutils
NA	etag
NA	eventemitter3
NA	events
396	evp_bytestokey
524	execa
NA	exec-sh
NA	exit
1968	expand-brackets
3864	expect
2556	express
NA	extend
112	extend-shallow
664	external-editor
2108	extglob
NA	extsprintf
NA	fast-deep-equal
1036	fast-glob
NA	fast-json-stable-stringify
48	fast-levenshtein
56	fastq
336	faye-websocket
72	fb-watchman
NA	figgy-pudding
56	figures
616	file-entry-cache
2924	file-loader
NA	filesize
648	file-type
NA	file-uri-to-path
72	fill-range
316	finalhandler
340	find-cache-dir
140	find-up
552	flat-cache
NA	flatted
344	flush-write-stream
NA	follow-redirects
NA	forever-agent
NA	for-in
428	form-data
NA	forwarded
28	fragment-cache
NA	fresh
404	from2
NA	fsevents
128	fs-extra
100	fs-minipass
NA	fs.realpath
592	fs-write-stream-atomic
NA	functional-red-black-tree
NA	function-bind
280	gauge
NA	gensync
NA	get-caller-file
188	get-intrinsic
40	getpass
NA	get-stdin
NA	get-stream
32	get-value
300	glob
32	global-dirs
176	global-modules
152	global-prefix
244	globals
1492	globby
56	glob-parent
NA	glob-to-regexp
2844	got
NA	graceful-fs
NA	har-schema
2116	har-validator
80	has
32	has-ansi
NA	has-bigints
NA	has-flag
344	hash-base
52	hash.js
NA	has-symbols
NA	has-unicode
128	has-value
44	has-values
NA	he
204	hmac-drbg
64	hoist-non-react-statics
76	hosted-git-info
572	html-encoding-sniffer
NA	html-entities
NA	html-escaper
688	htmlparser2
NA	http-cache-semantics
180	http-errors
NA	http-parser-js
152	http-proxy
208	http-proxy-agent
2712	http-proxy-middleware
NA	https-browserify
888	http-signature
180	https-proxy-agent
NA	human-signals
72	iconv-lite
NA	icss-utils
NA	ieee754
NA	iferr
NA	ignore
76	import-fresh
NA	import-from
NA	import-lazy
228	import-local
NA	imurmurhash
NA	indent-string
NA	infer-owner
52	inflight
NA	inherits
NA	ini
19452	inquirer
596	internal-slot
NA	interpret
84	invariant
NA	ip
NA	ipaddr.js
NA	ip-regex
NA	is-absolute-url
NA	is-accessor-descriptor
400	is-arguments
NA	isarray
NA	is-arrayish
64	is-bigint
40	is-binary-path
400	is-boolean-object
NA	is-buffer
NA	is-callable
48	is-ci
116	is-core-module
44	is-data-descriptor
148	is-date-object
NA	is-descriptor
NA	is-directory
NA	is-docker
NA	isexe
60	is-extendable
NA	is-extglob
NA	is-fullwidth-code-point
NA	is-generator-fn
28	is-glob
84	is-installed-globally
NA	is-negative-zero
NA	is-number
148	is-number-object
NA	is-obj
NA	isobject
NA	is-path-cwd
32	is-path-in-cwd
NA	is-path-inside
NA	is-plain-obj
NA	is-plain-object
NA	is-promise
400	is-regex
NA	is-stream
NA	isstream
148	is-string
80	is-symbol
NA	@istanbuljs_load-nyc-config
NA	@istanbuljs_schema
NA	istanbul-lib-coverage
NA	istanbul-lib-instrument
248	istanbul-lib-report
996	istanbul-lib-source-maps
384	istanbul-reports
NA	is-typedarray
NA	is-windows
40	is-wsl
NA	jest
2932	jest-changed-files
NA	jest-cli
NA	jest-config
3752	@jest_console
NA	@jest_core
612	jest-diff
32	jest-docblock
3004	jest-each
4300	@jest_environment
21208	jest-environment-jsdom
4348	jest-environment-node
NA	@jest_fake-timers
NA	jest-get-type
3532	jest-haste-map
NA	jest-jasmine2
300	jest-leak-detector
772	jest-matcher-utils
3460	jest-message-util
2300	jest-mock
NA	jest-pnp-resolver
NA	jest-regex-util
NA	@jest_reporters
5260	jest-resolve
NA	jest-resolve-dependencies
NA	jest-runner
NA	jest-runtime
1844	jest-serializer
NA	jest-snapshot
924	@jest_source-map
NA	@jest_test-result
NA	@jest_test-sequencer
NA	@jest_transform
2204	@jest_types
2552	jest-util
2636	jest-validate
NA	jest-watcher
1860	jest-worker
NA	jsbn
8320	jsdom
NA	jsesc
116	json5
NA	json-buffer
28	jsonfile
NA	json-parse-better-errors
NA	json-parse-even-better-errors
NA	json-schema
NA	json-schema-traverse
NA	json-stable-stringify-without-jsonify
NA	json-stringify-safe
468	jsprim
NA	js-tokens
200	js-yaml
140	jwa
172	jws
40	keyv
NA	kind-of
NA	kleur
NA	leven
124	levn
NA	lines-and-columns
NA	loader-runner
452	loader-utils
NA	load-json-file
88	locate-path
NA	lodash
NA	lodash.clonedeep
NA	lodash.debounce
NA	lodash.isplainobject
NA	lodash.memoize
NA	lodash.merge
NA	lodash.sortby
NA	lodash.uniq
NA	loglevel
264	log-symbols
40	loose-envify
84	lower-case
NA	lowercase-keys
44	lru-cache
108	make-dir
NA	make-error
32	makeerror
NA	map-cache
NA	map-obj
56	map-visit
368	md5.js
NA	mdn-data
NA	media-typer
496	memory-fs
2596	meow
NA	merge2
NA	merge-descriptors
NA	merge-stream
NA	methods
312	micromatch
148	miller-rabin
NA	mime
NA	mime-db
220	mime-types
NA	mimic-fn
NA	mimic-response
NA	minimalistic-assert
NA	minimalistic-crypto-utils
104	minimatch
NA	minimist
44	minipass
100	minizlib
1216	mississippi
NA	mixin-deep
NA	mkdirp
NA	moment
NA	move-concurrently
NA	ms
NA	mute-stream
NA	nan
NA	nanoid
2612	nanomatch
NA	natural-compare
NA	negotiator
NA	neo-async
NA	next-tick
NA	nice-try
160	no-case
7828	node-fetch
NA	node-forge
NA	node-int64
144	@nodelib_fs.scandir
NA	@nodelib_fs.stat
420	@nodelib_fs.walk
NA	node-libs-browser
NA	node-modules-regexp
944	node-notifier
NA	node-releases
28	nopt
792	normalize-package-data
NA	normalize-path
NA	normalize-range
NA	normalize-url
928	npmlog
32	npm-run-path
24	nth-check
NA	number-is-nan
NA	nwsapi
NA	oauth-sign
NA	object-assign
456	object.assign
196	object-copy
7252	object.entries
7252	object.getownpropertydescriptors
NA	object-inspect
456	object-is
NA	object-keys
32	object.pick
7252	object.values
32	object-visit
28	once
32	onetime
28	on-finished
NA	on-headers
96	open
28	opn
268	optionator
NA	os-browserify
NA	os-homedir
68	os-locale
NA	os-tmpdir
NA	pako
436	parallel-transform
312	param-case
32	parent-module
NA	parse5
1552	parse-asn1
500	parse-json
NA	parseurl
NA	pascalcase
NA	path-browserify
NA	path-dirname
NA	path-exists
NA	path-is-absolute
NA	path-is-inside
NA	path-key
NA	path-parse
NA	path-to-regexp
NA	path-type
636	pbkdf2
NA	p-cancelable
NA	p-each-series
NA	performance-now
NA	p-finally
NA	picomatch
NA	pify
NA	pinkie
32	pinkie-promise
28	pirates
168	pkg-dir
152	pkg-up
32	p-limit
60	p-locate
112	p-map
6148	portfinder
NA	posix-character-classes
988	postcss
1980	postcss-loader
NA	postcss-modules-extract-imports
476	postcss-modules-local-by-default
372	postcss-modules-scope
52	postcss-modules-values
80	postcss-selector-parser
NA	postcss-value-parser
NA	prelude-ls
NA	prepend-http
NA	prettier
2400	pretty-format
NA	process
NA	process-nextick-args
NA	progress
64	promise
NA	promise-inflight
64	prompts
160	prop-types
96	proxy-addr
NA	prr
NA	pseudomap
NA	psl
NA	p-timeout
NA	p-try
1772	public-encrypt
76	pump
520	pumpify
NA	punycode
148	q
596	qs
92	query-string
NA	querystring
NA	querystring-es3
NA	querystringify
NA	queue-microtask
NA	quick-lru
56	randombytes
96	randomfill
NA	range-parser
744	raw-body
196	rc
104	react
312	react-dom
NA	react-is
144	readable-stream
128	readdirp
1780	read-pkg
1928	read-pkg-up
80	redent
NA	regenerate
72	regenerate-unicode-properties
NA	regenerator-runtime
912	regenerator-transform
232	regex-not
NA	regexpp
456	regexp.prototype.flags
2256	regexpu-core
268	registry-auth-token
NA	regjsgen
64	regjsparser
NA	remove-trailing-separator
NA	repeat-element
NA	repeat-string
5068	request
5028	request-promise-core
NA	require-directory
NA	require-from-string
NA	require-main-filename
NA	requires-port
196	resolve
32	resolve-cwd
NA	resolve-from
NA	resolve-url
32	responselike
88	restore-cursor
NA	ret
NA	retry
NA	reusify
372	rimraf
368	ripemd160
NA	rsvp
NA	run-async
36	run-parallel
32	run-queue
80	rxjs
NA	safe-buffer
NA	safer-buffer
520	safe-regex
2316	sane
NA	sax
128	saxes
104	scheduler
2252	schema-utils
76	semver
648	send
96	serialize-javascript
744	serve-static
NA	set-blocking
NA	setimmediate
NA	setprototypeof
80	set-value
80	sha.js
44	shallow-clone
32	shebang-command
NA	shebang-regex
NA	shell-quote
NA	shellwords
536	side-channel
NA	signal-exit
80	simple-swizzle
NA	@sindresorhus_is
60	@sinonjs_commons
296	@sinonjs_fake-timers
NA	sisteransi
NA	slash
64	slice-ansi
1708	snapdragon
NA	snapdragon-node
44	snapdragon-util
1184	sockjs-client
32	sort-keys
NA	source-list-map
NA	source-map
104	source-map-resolve
864	source-map-support
NA	source-map-url
84	spdx-correct
NA	spdx-exceptions
48	spdx-expression-parse
NA	spdx-license-ids
NA	split-string
NA	sprintf-js
696	sshpk
100	ssri
32	stack-utils
288	static-extend
NA	statuses
NA	stealthy-require
344	stream-browserify
104	stream-each
404	stream-http
NA	stream-shift
NA	strict-uri-encode
56	string_decoder
84	string-length
456	string.prototype.trimend
456	string.prototype.trimstart
232	string-width
32	strip-ansi
NA	strip-bom
NA	strip-eof
NA	strip-final-newline
28	strip-indent
NA	strip-json-comments
NA	style-loader
32	supports-color
60	supports-hyperlinks
4680	svgo
NA	symbol-observable
NA	symbol-tree
40	@szmarczak_http-timer
3784	table
NA	tapable
264	tar
700	tar-stream
1416	terser
8508	terser-webpack-plugin
416	test-exclude
NA	text-table
NA	throat
NA	through
344	through2
28	timers-browserify
416	tmp
NA	tmpl
NA	to-arraybuffer
NA	to-fast-properties
NA	toidentifier
64	to-object-path
NA	@tootallnate_once
416	to-regex
32	to-regex-range
532	tough-cookie
60	tr46
NA	trim-newlines
296	tsconfig-paths
NA	tslib
1428	ts-node
96	tsutils
NA	tty-browserify
56	tunnel-agent
NA	tweetnacl
NA	type
76	type-check
NA	typedarray
NA	typedarray-to-buffer
NA	type-detect
NA	type-fest
292	type-is
NA	typescript
NA	uglify-js
860	unbox-primitive
NA	unicode-canonical-property-names-ecmascript
48	unicode-match-property-ecmascript
NA	unicode-match-property-value-ecmascript
NA	unicode-property-aliases-ecmascript
124	union-value
72	unique-filename
36	unique-slug
376	unique-string
NA	universalify
NA	unpipe
188	unset-value
NA	upath
60	uri-js
NA	urix
124	url
60	url-parse
32	url-parse-lax
NA	use
7776	util
NA	util-deprecate
7404	util.promisify
NA	utils-merge
NA	uuid
NA	v8-compile-cache
468	v8-to-istanbul
124	validate-npm-package-license
NA	vary
160	verror
NA	vm-browserify
32	w3c-hr-time
40	w3c-xmlserializer
64	walker
96	watchpack
396	@webassemblyjs_ast
NA	@webassemblyjs_floating-point-hex-parser
NA	@webassemblyjs_helper-api-error
NA	@webassemblyjs_helper-buffer
796	@webassemblyjs_helper-code-frame
NA	@webassemblyjs_helper-fsm
1032	@webassemblyjs_helper-module-context
NA	@webassemblyjs_helper-wasm-bytecode
1060	@webassemblyjs_helper-wasm-section
40	@webassemblyjs_ieee754
228	@webassemblyjs_leb128
NA	@webassemblyjs_utf8
1412	@webassemblyjs_wasm-edit
948	@webassemblyjs_wasm-gen
1236	@webassemblyjs_wasm-opt
948	@webassemblyjs_wasm-parser
864	@webassemblyjs_wast-parser
724	@webassemblyjs_wast-printer
NA	webidl-conversions
NA	webpack
3064	webpack-dev-middleware
NA	webpack-sources
200	websocket-driver
NA	websocket-extensions
532	whatwg-encoding
NA	whatwg-fetch
NA	whatwg-mimetype
336	whatwg-url
52	which
796	which-boxed-primitive
NA	which-module
96	wide-align
260	widest-line
NA	word-wrap
NA	wordwrap
100	worker-farm
292	wrap-ansi
NA	wrappy
128	write-file-atomic
NA	ws
368	xml2js
NA	xmlbuilder
NA	xmlchars
NA	xml-name-validator
NA	xtend
NA	@xtuc_ieee754
NA	@xtuc_long
NA	y18n
NA	yallist
NA	yaml
732	yargs
NA	yargs-parser
NA	yocto-queue


==> figs_and_tables/apr-10-more-combos/sizes/vanilla.tsv <==
NA	abab
8	abbrev
316	accepts
NA	acorn
1360	acorn-globals
8	acorn-jsx
NA	acorn-walk
NA	agent-base
136	aggregate-error
912	ajv
68	ajv-errors
120	ajv-keywords
172	ansi-align
8	ansi-colors
396	ansi-escapes
64	ansi-regex
72	ansi-styles
156	anymatch
12	aproba
NA	are-we-there-yet
36	argparse
52	array-flatten
7172	array-includes
7172	array.prototype.flat
64	array-union
64	array-uniq
8	array-unique
12	arr-diff
12	arr-flatten
64	arrify
12	arr-union
8	asap
72	asn1
228	asn1.js
7876	assert
8	assert-plus
8	assign-symbols
40	astral-regex
96	ast-types
24	async
NA	async-each
8	asynckit
12	async-limiter
32	at-least-node
NA	atob
4004	autoprefixer
8	aws4
NA	aws-sign2
120	axios
336	@babel_code-frame
12	@babel_compat-data
10816	@babel_core
2360	@babel_generator
1496	@babel_helper-annotate-as-pure
1520	@babel_helper-builder-binary-assignment-operator-visitor
4048	@babel_helper-compilation-targets
5348	@babel_helper-create-class-features-plugin
3828	@babel_helper-create-regexp-features-plugin
11760	@babel_helper-define-polyfill-provider
1496	@babel_helper-explode-assignable-expression
3644	@babel_helper-function-name
1496	@babel_helper-get-function-arity
1496	@babel_helper-hoist-variables
1496	@babel_helper-member-expression-to-functions
1496	@babel_helper-module-imports
5388	@babel_helper-module-transforms
1496	@babel_helper-optimise-call-expression
NA	@babel_helper-plugin-utils
5244	@babel_helper-remap-async-to-generator
5284	@babel_helper-replace-supers
5196	@babel_helpers
1496	@babel_helper-simple-access
1496	@babel_helper-skip-transparent-expression-wrappers
1496	@babel_helper-split-export-declaration
12	@babel_helper-validator-identifier
NA	@babel_helper-validator-option
5188	@babel_helper-wrap-function
312	@babel_highlight
NA	babel-jest
NA	babel-loader
12	@babel_parser
600	babel-plugin-dynamic-import-node
12768	babel-plugin-istanbul
3864	babel-plugin-jest-hoist
12764	babel-plugin-polyfill-corejs3
10512	@babel_plugin-proposal-async-generator-functions
10644	@babel_plugin-proposal-class-properties
10436	@babel_plugin-proposal-dynamic-import
10436	@babel_plugin-proposal-export-namespace-from
10436	@babel_plugin-proposal-json-strings
10436	@babel_plugin-proposal-logical-assignment-operators
10436	@babel_plugin-proposal-nullish-coalescing-operator
10436	@babel_plugin-proposal-numeric-separator
13896	@babel_plugin-proposal-object-rest-spread
10436	@babel_plugin-proposal-optional-catch-binding
10460	@babel_plugin-proposal-optional-chaining
10644	@babel_plugin-proposal-private-methods
12968	@babel_plugin-proposal-unicode-property-regex
44	@babel_plugin-syntax-async-generators
36	@babel_plugin-syntax-class-properties
44	@babel_plugin-syntax-dynamic-import
44	@babel_plugin-syntax-export-namespace-from
44	@babel_plugin-syntax-json-strings
36	@babel_plugin-syntax-jsx
44	@babel_plugin-syntax-logical-assignment-operators
44	@babel_plugin-syntax-nullish-coalescing-operator
44	@babel_plugin-syntax-numeric-separator
44	@babel_plugin-syntax-object-rest-spread
44	@babel_plugin-syntax-optional-catch-binding
44	@babel_plugin-syntax-optional-chaining
36	@babel_plugin-syntax-top-level-await
44	@babel_plugin-transform-arrow-functions
5344	@babel_plugin-transform-async-to-generator
44	@babel_plugin-transform-block-scoped-functions
44	@babel_plugin-transform-block-scoping
5380	@babel_plugin-transform-classes
44	@babel_plugin-transform-computed-properties
44	@babel_plugin-transform-destructuring
12968	@babel_plugin-transform-dotall-regex
44	@babel_plugin-transform-duplicate-keys
1576	@babel_plugin-transform-exponentiation-operator
44	@babel_plugin-transform-for-of
3680	@babel_plugin-transform-function-name
44	@babel_plugin-transform-literals
44	@babel_plugin-transform-member-expression-literals
5992	@babel_plugin-transform-modules-amd
5992	@babel_plugin-transform-modules-commonjs
5992	@babel_plugin-transform-modules-systemjs
5360	@babel_plugin-transform-modules-umd
12944	@babel_plugin-transform-named-capturing-groups-regex
44	@babel_plugin-transform-new-target
5344	@babel_plugin-transform-object-super
44	@babel_plugin-transform-parameters
44	@babel_plugin-transform-property-literals
44	@babel_plugin-transform-react-display-name
11040	@babel_plugin-transform-react-jsx
1096	@babel_plugin-transform-regenerator
44	@babel_plugin-transform-reserved-words
25552	@babel_plugin-transform-runtime
44	@babel_plugin-transform-shorthand-properties
1552	@babel_plugin-transform-spread
44	@babel_plugin-transform-sticky-regex
44	@babel_plugin-transform-template-literals
44	@babel_plugin-transform-typeof-symbol
44	@babel_plugin-transform-unicode-escapes
12972	@babel_plugin-transform-unicode-regex
19168	@babel_preset-env
4252	babel-preset-jest
13552	@babel_preset-modules
10588	@babel_preset-react
56	@babel_runtime
7776	babel-runtime
3564	@babel_template
4888	@babel_traverse
80	@babel_types
56	balanced-match
896	base
28	base64-js
212	bcrypt-pbkdf
NA	big.js
40	binary-extensions
56	bindings
508	bl
8	bluebird
24	bn.js
1520	body-parser
NA	boolbase
876	boxen
40	brace-expansion
96	braces
8	brorand
632	browserify-aes
876	browserify-cipher
228	browserify-des
212	browserify-rsa
1900	browserify-sign
844	browserify-zlib
NA	browser-process-hrtime
3948	browserslist
40	bser
76	buffer
8	buffer-crc32
8	buffer-from
68	buffer-xor
8	builtin-status-codes
12	bytes
NA	cacache
472	cacheable-request
640	cache-base
280	call-bind
96	caller-path
64	callsites
340	camel-case
60	camelcase
476	camelcase-keys
NA	caniuse-lite
744	capture-exit
8	caseless
220	chalk
72	chardet
560	chokidar
12	chownr
12	chrome-trace-event
20	ci-info
80	cipher-base
328	class-utils
844	clean-css
88	clean-stack
68	cli-boxes
168	cli-cursor
372	cliui
32	cli-width
8	clone
116	clone-deep
40	clone-response
8	co
12	code-point-at
76	collection-visit
240	color
48	color-convert
20	colorette
NA	color-name
12	colors
124	color-string
40	combined-stream
64	commander
8	commondir
12	component-emitter
244	compressible
628	compression
8	concat-map
424	concat-stream
8	console-browserify
8	console-control-strings
NA	constants-browserify
60	content-disposition
8	content-type
56	convert-source-map
24	cookie
12	cookie-signature
1120	copy-concurrently
8	copy-descriptor
NA	core-js
4048	core-js-compat
NA	core-js-pure
NA	core-util-is
1332	cosmiconfig
576	create-ecdh
524	create-hash
564	create-hmac
204	cross-spawn
2852	crypto-browserify
396	crypto-random-string
1008	css
8	cssesc
1724	css-loader
2892	csso
NA	cssom
608	css-select
148	cssstyle
1480	css-tree
68	csstype
60	css-what
8	cyclist
48	@cyf1996..._cq-attribute-import
52	dashdash
604	data-urls
NA	date-fns
44	debug
48	decamelize
NA	decimal.js
8	decode-uri-component
84	decompress-response
8052	deep-equal
8	deep-extend
8	deep-is
12	deepmerge
56	defer-to-connect
80	define-properties
140	define-property
2124	del
8	delayed-stream
12	delegates
12	depd
52	des.js
8	destroy
40	detect-newline
NA	detect-node
56	diff
284	diffie-hellman
8	diff-sequences
72	dir-glob
84	doctrine
12	domain-browser
32	domelementtype
48	domexception
92	domhandler
288	dom-serializer
336	domutils
28	dotenv
92	dot-prop
8	duplexer
8	duplexer3
424	duplexify
80	ecc-jsbn
8	ee-first
48	electron-to-chromium
416	elliptic
28	emoji-regex
20	emojis-list
8	encodeurl
48	end-of-stream
216	enhanced-resolve
60	enquirer
60	entities
44	errno
44	error-ex
6080	es5-ext
6080	es6-symbol
2088	es-abstract
8	escalade
8	escape-html
64	escape-string-regexp
812	escodegen
14284	eslint
4524	@eslint_eslintrc
996	eslint-import-resolver-node
256	eslint-module-utils
10168	eslint-plugin-import
136	eslint-scope
NA	eslint-utils
40	eslint-visitor-keys
632	espree
8	esprima
88	esquery
72	esrecurse
356	es-to-primitive
8	estraverse
8	esutils
8	etag
32	eventemitter3
12	events
380	evp_bytestokey
572	execa
40	exec-sh
NA	exit
2360	expand-brackets
NA	expect
2504	express
12	extend
104	extend-shallow
664	external-editor
2228	extglob
NA	extsprintf
36	fast-deep-equal
1004	fast-glob
12	fast-json-stable-stringify
48	fast-levenshtein
80	fastq
332	faye-websocket
68	fb-watchman
12	figgy-pudding
116	figures
608	file-entry-cache
2984	file-loader
32	filesize
668	file-type
NA	file-uri-to-path
68	fill-range
312	finalhandler
380	find-cache-dir
184	find-up
544	flat-cache
32	flatted
336	flush-write-stream
12	follow-redirects
NA	forever-agent
8	for-in
428	form-data
36	forwarded
28	fragment-cache
8	fresh
396	from2
NA	fsevents
140	fs-extra
100	fs-minipass
NA	fs.realpath
520	fs-write-stream-atomic
8	functional-red-black-tree
12	function-bind
272	gauge
NA	gensync
12	get-caller-file
204	get-intrinsic
40	getpass
64	get-stdin
48	get-stream
32	get-value
NA	glob
92	global-dirs
168	global-modules
148	global-prefix
304	globals
1488	globby
84	glob-parent
NA	glob-to-regexp
1924	got
12	graceful-fs
24	har-schema
2112	har-validator
84	has
84	has-ansi
28	has-bigints
64	has-flag
352	hash-base
52	hash.js
28	has-symbols
8	has-unicode
120	has-value
44	has-values
8	he
200	hmac-drbg
80	hoist-non-react-statics
88	hosted-git-info
584	html-encoding-sniffer
32	html-entities
24	html-escaper
732	htmlparser2
16	http-cache-semantics
200	http-errors
NA	http-parser-js
156	http-proxy
NA	http-proxy-agent
1912	http-proxy-middleware
8	https-browserify
1264	http-signature
NA	https-proxy-agent
76	human-signals
84	iconv-lite
56	icss-utils
24	ieee754
8	iferr
40	ignore
104	import-fresh
40	import-from
40	import-lazy
264	import-local
NA	imurmurhash
64	indent-string
12	infer-owner
48	inflight
12	inherits
24	ini
19388	inquirer
600	internal-slot
16	interpret
80	invariant
8	ip
20	ipaddr.js
40	ip-regex
64	is-absolute-url
8	is-accessor-descriptor
404	is-arguments
8	isarray
12	is-arrayish
84	is-bigint
72	is-binary-path
404	is-boolean-object
24	is-buffer
28	is-callable
60	is-ci
132	is-core-module
44	is-data-descriptor
164	is-date-object
8	is-descriptor
8	is-directory
68	is-docker
8	isexe
56	is-extendable
8	is-extglob
64	is-fullwidth-code-point
64	is-generator-fn
28	is-glob
140	is-installed-globally
28	is-negative-zero
8	is-number
164	is-number-object
64	is-obj
12	isobject
64	is-path-cwd
88	is-path-in-cwd
64	is-path-inside
64	is-plain-obj
12	is-plain-object
NA	is-promise
404	is-regex
64	is-stream
8	isstream
164	is-string
100	is-symbol
1332	@istanbuljs_load-nyc-config
36	@istanbuljs_schema
24	istanbul-lib-coverage
10928	istanbul-lib-instrument
256	istanbul-lib-report
1008	istanbul-lib-source-maps
404	istanbul-reports
8	is-typedarray
8	is-windows
72	is-wsl
45396	jest
2864	jest-changed-files
NA	jest-cli
42288	jest-config
NA	@jest_console
NA	@jest_core
NA	jest-diff
36	jest-docblock
2952	jest-each
4176	@jest_environment
NA	jest-environment-jsdom
NA	jest-environment-node
4124	@jest_fake-timers
NA	jest-get-type
NA	jest-haste-map
23716	jest-jasmine2
300	jest-leak-detector
NA	jest-matcher-utils
3396	jest-message-util
2252	jest-mock
NA	jest-pnp-resolver
12	jest-regex-util
NA	@jest_reporters
5108	jest-resolve
NA	jest-resolve-dependencies
39520	jest-runner
NA	jest-runtime
1844	jest-serializer
NA	jest-snapshot
928	@jest_source-map
3772	@jest_test-result
22700	@jest_test-sequencer
NA	@jest_transform
2168	@jest_types
2500	jest-util
2592	jest-validate
4192	jest-watcher
1856	jest-worker
NA	jsbn
NA	jsdom
8	jsesc
128	json5
8	json-buffer
44	jsonfile
8	json-parse-better-errors
12	json-parse-even-better-errors
8	json-schema
36	json-schema-traverse
8	json-stable-stringify-without-jsonify
8	json-stringify-safe
464	jsprim
NA	js-tokens
236	js-yaml
136	jwa
164	jws
84	keyv
8	kind-of
8	kleur
64	leven
120	levn
16	lines-and-columns
8	loader-runner
492	loader-utils
64	load-json-file
136	locate-path
NA	lodash
NA	lodash.clonedeep
NA	lodash.debounce
NA	lodash.isplainobject
NA	lodash.memoize
NA	lodash.merge
NA	lodash.sortby
NA	lodash.uniq
16	loglevel
308	log-symbols
40	loose-envify
124	lower-case
40	lowercase-keys
48	lru-cache
156	make-dir
32	make-error
32	makeerror
8	map-cache
48	map-obj
52	map-visit
356	md5.js
12	mdn-data
12	media-typer
540	memory-fs
2560	meow
12	merge2
8	merge-descriptors
8	merge-stream
8	methods
300	micromatch
148	miller-rabin
28	mime
40	mime-db
252	mime-types
64	mimic-fn
64	mimic-response
NA	minimalistic-assert
8	minimalistic-crypto-utils
100	minimatch
8	minimist
NA	minipass
100	minizlib
1748	mississippi
8	mixin-deep
12	mkdirp
36	moment
1164	move-concurrently
8	ms
12	mute-stream
8	nan
NA	nanoid
3376	nanomatch
8	natural-compare
12	negotiator
20	neo-async
8	next-tick
28	nice-try
196	no-case
7888	node-fetch
40	node-forge
8	node-int64
144	@nodelib_fs.scandir
12	@nodelib_fs.stat
404	@nodelib_fs.walk
6576	node-libs-browser
8	node-modules-regexp
976	node-notifier
8	node-releases
32	nopt
NA	normalize-package-data
8	normalize-path
8	normalize-range
76	normalize-url
NA	npmlog
64	npm-run-path
76	nth-check
32	number-is-nan
NA	nwsapi
NA	oauth-sign
8	object-assign
468	object.assign
264	object-copy
7172	object.entries
7172	object.getownpropertydescriptors
28	object-inspect
464	object-is
16	object-keys
32	object.pick
7172	object.values
32	object-visit
28	once
88	onetime
28	on-finished
12	on-headers
144	open
60	opn
260	optionator
NA	os-browserify
12	os-homedir
120	os-locale
12	os-tmpdir
44	pako
428	parallel-transform
340	param-case
64	parent-module
NA	parse5
1140	parse-asn1
508	parse-json
12	parseurl
8	pascalcase
8	path-browserify
NA	path-dirname
64	path-exists
8	path-is-absolute
8	path-is-inside
64	path-key
NA	path-parse
72	path-to-regexp
68	path-type
608	pbkdf2
68	p-cancelable
64	p-each-series
8	performance-now
64	p-finally
24	picomatch
48	pify
12	pinkie
36	pinkie-promise
68	pirates
212	pkg-dir
168	pkg-up
88	p-limit
112	p-locate
160	p-map
6136	portfinder
8	posix-character-classes
988	postcss
2012	postcss-loader
56	postcss-modules-extract-imports
1188	postcss-modules-local-by-default
416	postcss-modules-scope
772	postcss-modules-values
128	postcss-selector-parser
20	postcss-value-parser
12	prelude-ls
64	prepend-http
NA	prettier
2360	pretty-format
8	process
8	process-nextick-args
NA	progress
68	promise
NA	promise-inflight
80	prompts
156	prop-types
124	proxy-addr
NA	prr
8	pseudomap
12	psl
64	p-timeout
40	p-try
1356	public-encrypt
68	pump
496	pumpify
8	punycode
148	q
600	qs
124	query-string
8	querystring
8	querystring-es3
28	querystringify
20	queue-microtask
68	quick-lru
56	randombytes
92	randomfill
12	range-parser
740	raw-body
196	rc
100	react
300	react-dom
NA	react-is
160	readable-stream
164	readdirp
1772	read-pkg
1904	read-pkg-up
132	redent
8	regenerate
100	regenerate-unicode-properties
NA	regenerator-runtime
920	regenerator-transform
216	regex-not
NA	regexpp
464	regexp.prototype.flags
2260	regexpu-core
264	registry-auth-token
28	regjsgen
64	regjsparser
8	remove-trailing-separator
8	repeat-element
12	repeat-string
NA	request
5044	request-promise-core
8	require-directory
12	require-from-string
8	require-main-filename
8	requires-port
208	resolve
64	resolve-cwd
40	resolve-from
8	resolve-url
48	responselike
100	restore-cursor
32	ret
8	retry
8	reusify
356	rimraf
356	ripemd160
16	rsvp
8	run-async
52	run-parallel
44	run-queue
NA	rxjs
20	safe-buffer
8	safer-buffer
544	safe-regex
2268	sane
8	sax
NA	saxes
100	scheduler
2312	schema-utils
76	semver
648	send
112	serialize-javascript
740	serve-static
8	set-blocking
8	setimmediate
12	setprototypeof
80	set-value
80	sha.js
44	shallow-clone
72	shebang-command
64	shebang-regex
8	shell-quote
12	shellwords
544	side-channel
NA	signal-exit
80	simple-swizzle
44	@sindresorhus_is
92	@sinonjs_commons
320	@sinonjs_fake-timers
8	sisteransi
64	slash
120	slice-ansi
1752	snapdragon
12	snapdragon-node
44	snapdragon-util
1184	sockjs-client
88	sort-keys
8	source-list-map
8	source-map
104	source-map-resolve
864	source-map-support
8	source-map-url
80	spdx-correct
NA	spdx-exceptions
52	spdx-expression-parse
16	spdx-license-ids
16	split-string
16	sprintf-js
676	sshpk
112	ssri
NA	stack-utils
264	static-extend
36	statuses
16	stealthy-require
344	stream-browserify
96	stream-each
428	stream-http
8	stream-shift
36	strict-uri-encode
56	string_decoder
136	string-length
464	string.prototype.trimend
464	string.prototype.trimstart
284	string-width
88	strip-ansi
64	strip-bom
36	strip-eof
64	strip-final-newline
84	strip-indent
64	strip-json-comments
100	style-loader
88	supports-color
100	supports-hyperlinks
4704	svgo
8	symbol-observable
16	symbol-tree
108	@szmarczak_http-timer
3820	table
36	tapable
NA	tar
676	tar-stream
1436	terser
8548	terser-webpack-plugin
416	test-exclude
8	text-table
12	throat
8	through
360	through2
28	timers-browserify
400	tmp
12	tmpl
8	to-arraybuffer
20	to-fast-properties
8	toidentifier
64	to-object-path
NA	@tootallnate_once
380	to-regex
32	to-regex-range
536	tough-cookie
76	tr46
64	trim-newlines
300	tsconfig-paths
NA	tslib
NA	ts-node
NA	tsutils
8	tty-browserify
56	tunnel-agent
12	tweetnacl
36	type
76	type-check
8	typedarray
24	typedarray-to-buffer
28	type-detect
56	type-fest
292	type-is
44	typescript
8	uglify-js
840	unbox-primitive
12	unicode-canonical-property-names-ecmascript
52	unicode-match-property-ecmascript
12	unicode-match-property-value-ecmascript
12	unicode-property-aliases-ecmascript
112	union-value
68	unique-filename
40	unique-slug
428	unique-string
24	universalify
8	unpipe
184	unset-value
8	upath
64	uri-js
8	urix
124	url
80	url-parse
84	url-parse-lax
8	use
7596	util
NA	util-deprecate
7296	util.promisify
8	utils-merge
60	uuid
20	v8-compile-cache
NA	v8-to-istanbul
116	validate-npm-package-license
8	vary
160	verror
16	vm-browserify
56	w3c-hr-time
88	w3c-xmlserializer
60	walker
100	watchpack
392	@webassemblyjs_ast
NA	@webassemblyjs_floating-point-hex-parser
NA	@webassemblyjs_helper-api-error
24	@webassemblyjs_helper-buffer
768	@webassemblyjs_helper-code-frame
NA	@webassemblyjs_helper-fsm
984	@webassemblyjs_helper-module-context
NA	@webassemblyjs_helper-wasm-bytecode
1016	@webassemblyjs_helper-wasm-section
40	@webassemblyjs_ieee754
228	@webassemblyjs_leb128
NA	@webassemblyjs_utf8
1328	@webassemblyjs_wasm-edit
916	@webassemblyjs_wasm-gen
1172	@webassemblyjs_wasm-opt
924	@webassemblyjs_wasm-parser
824	@webassemblyjs_wast-parser
704	@webassemblyjs_wast-printer
40	webidl-conversions
NA	webpack
3116	webpack-dev-middleware
60	webpack-sources
200	websocket-driver
8	websocket-extensions
548	whatwg-encoding
NA	whatwg-fetch
56	whatwg-mimetype
392	whatwg-url
56	which
780	which-boxed-primitive
12	which-module
92	wide-align
312	widest-line
8	word-wrap
8	wordwrap
96	worker-farm
340	wrap-ansi
8	wrappy
128	write-file-atomic
36	ws
384	xml2js
28	xmlbuilder
28	xmlchars
28	xml-name-validator
8	xtend
36	@xtuc_ieee754
8	@xtuc_long
72	y18n
12	yallist
60	yaml
772	yargs
84	yargs-parser
64	yocto-queue


==> figs_and_tables/federico-vuln-exp/aug_27_gather.csv <==
name,commit,solver,CVE,NDeps,Status,Time
generator-react,09b724e,vanilla,12.8,357.0,success,
generator-react,09b724e,audit fix,12.8,357.0,success,
generator-react,09b724e,audit fix force,0.0,157.0,success,
generator-react,09b724e,maxnpm_cve_oldness,,,missing,
generator-react,09b724e,maxnpm_cve_oldness_pip_else_npm,,,missing,
JsSIP,9cdeaa0,vanilla,17.45,8.0,success,
JsSIP,9cdeaa0,audit fix,17.45,8.0,success,
JsSIP,9cdeaa0,audit fix force,0.0,4.0,success,
JsSIP,9cdeaa0,maxnpm_cve_oldness,0.0,4.0,success,
JsSIP,9cdeaa0,maxnpm_cve_oldness_pip_else_npm,17.45,8.0,success,
umi-plugin-datahub,0a4a4f9,vanilla,33.1,673.0,success,
umi-plugin-datahub,0a4a4f9,audit fix,33.1,673.0,success,
umi-plugin-datahub,0a4a4f9,audit fix force,202.5,792.0,success,
umi-plugin-datahub,0a4a4f9,maxnpm_cve_oldness,,,missing,
umi-plugin-datahub,0a4a4f9,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-assets-webpack-plugin,90b69bb,vanilla,0.0,14.0,success,
postcss-assets-webpack-plugin,90b69bb,audit fix,0.0,14.0,success,
postcss-assets-webpack-plugin,90b69bb,audit fix force,0.0,14.0,success,
postcss-assets-webpack-plugin,90b69bb,maxnpm_cve_oldness,0.0,14.0,success,
postcss-assets-webpack-plugin,90b69bb,maxnpm_cve_oldness_pip_else_npm,0.0,14.0,success,
accord,262e693,vanilla,0.0,47.0,success,
accord,262e693,audit fix,0.0,47.0,success,
accord,262e693,audit fix force,0.0,47.0,success,
accord,262e693,maxnpm_cve_oldness,0.0,46.0,success,
accord,262e693,maxnpm_cve_oldness_pip_else_npm,0.0,46.0,success,
asl-validator,88949ae,vanilla,0.0,22.0,success,
asl-validator,88949ae,audit fix,0.0,22.0,success,
asl-validator,88949ae,audit fix force,0.0,22.0,success,
asl-validator,88949ae,maxnpm_cve_oldness,0.0,22.0,success,
asl-validator,88949ae,maxnpm_cve_oldness_pip_else_npm,0.0,22.0,success,
lz,126e910,vanilla,0.0,46.0,success,
lz,126e910,audit fix,0.0,46.0,success,
lz,126e910,audit fix force,0.0,46.0,success,
lz,126e910,maxnpm_cve_oldness,0.0,45.0,success,
lz,126e910,maxnpm_cve_oldness_pip_else_npm,0.0,45.0,success,
microservice-call,33daf19,vanilla,0.0,63.0,success,
microservice-call,33daf19,audit fix,0.0,63.0,success,
microservice-call,33daf19,audit fix force,0.0,63.0,success,
microservice-call,33daf19,maxnpm_cve_oldness,0.0,63.0,success,
microservice-call,33daf19,maxnpm_cve_oldness_pip_else_npm,0.0,63.0,success,
WebSocket-Node,19108bb,vanilla,,,missing,
WebSocket-Node,19108bb,audit fix,,,missing,
WebSocket-Node,19108bb,audit fix force,,,missing,
WebSocket-Node,19108bb,maxnpm_cve_oldness,,,missing,
WebSocket-Node,19108bb,maxnpm_cve_oldness_pip_else_npm,2.0,6.0,success,
connect-mongo,663980a,vanilla,23.150000000000002,13.0,success,
connect-mongo,663980a,audit fix,23.150000000000002,13.0,success,
connect-mongo,663980a,audit fix force,0.0,21.0,success,
connect-mongo,663980a,maxnpm_cve_oldness,0.0,21.0,success,
connect-mongo,663980a,maxnpm_cve_oldness_pip_else_npm,23.150000000000002,6.0,success,
node-mailchimp,cbbab51,vanilla,0.0,55.0,success,
node-mailchimp,cbbab51,audit fix,0.0,55.0,success,
node-mailchimp,cbbab51,audit fix force,0.0,55.0,success,
node-mailchimp,cbbab51,maxnpm_cve_oldness,0.0,9.0,success,
node-mailchimp,cbbab51,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
cabin,9a3b169,vanilla,0.0,3.0,success,
cabin,9a3b169,audit fix,0.0,3.0,success,
cabin,9a3b169,audit fix force,0.0,3.0,success,
cabin,9a3b169,maxnpm_cve_oldness,0.0,3.0,success,
cabin,9a3b169,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
license-checker,315de0b,vanilla,0.0,62.0,success,
license-checker,315de0b,audit fix,0.0,62.0,success,
license-checker,315de0b,audit fix force,0.0,62.0,success,
license-checker,315de0b,maxnpm_cve_oldness,0.0,54.0,success,
license-checker,315de0b,maxnpm_cve_oldness_pip_else_npm,0.0,54.0,success,
stryker-js,1a5968c,vanilla,19.8,69.0,success,
stryker-js,1a5968c,audit fix,19.8,69.0,success,
stryker-js,1a5968c,audit fix force,0.0,72.0,success,
stryker-js,1a5968c,maxnpm_cve_oldness,,,missing,
stryker-js,1a5968c,maxnpm_cve_oldness_pip_else_npm,,,missing,
loopback-next,02ba54b,vanilla,0.0,3.0,success,
loopback-next,02ba54b,audit fix,0.0,3.0,success,
loopback-next,02ba54b,audit fix force,0.0,3.0,success,
loopback-next,02ba54b,maxnpm_cve_oldness,0.0,3.0,success,
loopback-next,02ba54b,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
bit,5be971e,vanilla,41.6,804.0,success,
bit,5be971e,audit fix,41.6,804.0,success,
bit,5be971e,audit fix force,415.09999999999997,955.0,success,
bit,5be971e,maxnpm_cve_oldness,,,missing,
bit,5be971e,maxnpm_cve_oldness_pip_else_npm,,,missing,
bullmq,0e0540e,vanilla,0.0,32.0,success,
bullmq,0e0540e,audit fix,0.0,32.0,success,
bullmq,0e0540e,audit fix force,0.0,32.0,success,
bullmq,0e0540e,maxnpm_cve_oldness,0.0,30.0,success,
bullmq,0e0540e,maxnpm_cve_oldness_pip_else_npm,0.0,30.0,success,
broccoli-filter,5763ad6,vanilla,7.5,33.0,success,
broccoli-filter,5763ad6,audit fix,7.5,33.0,success,
broccoli-filter,5763ad6,audit fix force,0.0,33.0,success,
broccoli-filter,5763ad6,maxnpm_cve_oldness,0.0,31.0,success,
broccoli-filter,5763ad6,maxnpm_cve_oldness_pip_else_npm,0.0,31.0,success,
loopback-datasource-juggler,393db58,vanilla,0.0,129.0,success,
loopback-datasource-juggler,393db58,audit fix,0.0,129.0,success,
loopback-datasource-juggler,393db58,audit fix force,0.0,129.0,success,
loopback-datasource-juggler,393db58,maxnpm_cve_oldness,,,missing,
loopback-datasource-juggler,393db58,maxnpm_cve_oldness_pip_else_npm,,,missing,
css-modules-typings-loader,478cf63,vanilla,0.0,3.0,success,
css-modules-typings-loader,478cf63,audit fix,0.0,3.0,success,
css-modules-typings-loader,478cf63,audit fix force,0.0,3.0,success,
css-modules-typings-loader,478cf63,maxnpm_cve_oldness,0.0,3.0,success,
css-modules-typings-loader,478cf63,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
kafka-node,6d58279,vanilla,0.0,31.0,success,
kafka-node,6d58279,audit fix,0.0,31.0,success,
kafka-node,6d58279,audit fix force,0.0,31.0,success,
kafka-node,6d58279,maxnpm_cve_oldness,0.0,29.0,success,
kafka-node,6d58279,maxnpm_cve_oldness_pip_else_npm,0.0,29.0,success,
broccoli-postcss-single,0a96a8b,vanilla,0.0,40.0,success,
broccoli-postcss-single,0a96a8b,audit fix,0.0,40.0,success,
broccoli-postcss-single,0a96a8b,audit fix force,0.0,40.0,success,
broccoli-postcss-single,0a96a8b,maxnpm_cve_oldness,0.0,38.0,success,
broccoli-postcss-single,0a96a8b,maxnpm_cve_oldness_pip_else_npm,0.0,38.0,success,
react-data-report,c483770,vanilla,,,missing,
react-data-report,c483770,audit fix,,,missing,
react-data-report,c483770,audit fix force,,,missing,
react-data-report,c483770,maxnpm_cve_oldness,,,missing,
react-data-report,c483770,maxnpm_cve_oldness_pip_else_npm,,,missing,
webapi-parser,197ff9d,vanilla,5.6,8.0,success,
webapi-parser,197ff9d,audit fix,5.6,8.0,success,
webapi-parser,197ff9d,audit fix force,5.6,8.0,success,
webapi-parser,197ff9d,maxnpm_cve_oldness,5.6,8.0,success,
webapi-parser,197ff9d,maxnpm_cve_oldness_pip_else_npm,5.6,8.0,success,
malagu,0edc93b,vanilla,0.0,270.0,success,
malagu,0edc93b,audit fix,0.0,270.0,success,
malagu,0edc93b,audit fix force,0.0,270.0,success,
malagu,0edc93b,maxnpm_cve_oldness,,,missing,
malagu,0edc93b,maxnpm_cve_oldness_pip_else_npm,0.0,242.0,success,
iconfont-webpack-plugin,14b6bc0,vanilla,13.8,49.0,success,
iconfont-webpack-plugin,14b6bc0,audit fix,13.8,49.0,success,
iconfont-webpack-plugin,14b6bc0,audit fix force,0.0,42.0,success,
iconfont-webpack-plugin,14b6bc0,maxnpm_cve_oldness,,,missing,
iconfont-webpack-plugin,14b6bc0,maxnpm_cve_oldness_pip_else_npm,,,missing,
cnn-health,99c668a,vanilla,13.4,10.0,success,
cnn-health,99c668a,audit fix,13.4,10.0,success,
cnn-health,99c668a,audit fix force,0.0,10.0,success,
cnn-health,99c668a,maxnpm_cve_oldness,0.0,10.0,success,
cnn-health,99c668a,maxnpm_cve_oldness_pip_else_npm,13.4,9.0,success,
frisbee,dab1175,vanilla,5.45,30.0,success,
frisbee,dab1175,audit fix,5.45,30.0,success,
frisbee,dab1175,audit fix force,5.45,30.0,success,
frisbee,dab1175,maxnpm_cve_oldness,5.45,30.0,success,
frisbee,dab1175,maxnpm_cve_oldness_pip_else_npm,5.45,30.0,success,
postcss-modules-resolve-path,9436aba,vanilla,5.3,6.0,success,
postcss-modules-resolve-path,9436aba,audit fix,5.3,6.0,success,
postcss-modules-resolve-path,9436aba,audit fix force,0.0,4.0,success,
postcss-modules-resolve-path,9436aba,maxnpm_cve_oldness,0.0,4.0,success,
postcss-modules-resolve-path,9436aba,maxnpm_cve_oldness_pip_else_npm,5.3,6.0,success,
httpx,25963d1,vanilla,0.0,2.0,success,
httpx,25963d1,audit fix,0.0,2.0,success,
httpx,25963d1,audit fix force,0.0,2.0,success,
httpx,25963d1,maxnpm_cve_oldness,0.0,2.0,success,
httpx,25963d1,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
grunt-release,058885f,vanilla,32.95,25.0,success,
grunt-release,058885f,audit fix,32.95,25.0,success,
grunt-release,058885f,audit fix force,0.0,55.0,success,
grunt-release,058885f,maxnpm_cve_oldness,0.0,54.0,success,
grunt-release,058885f,maxnpm_cve_oldness_pip_else_npm,32.95,25.0,success,
miniprogram-simulate,1844e50,vanilla,0.0,29.0,success,
miniprogram-simulate,1844e50,audit fix,0.0,29.0,success,
miniprogram-simulate,1844e50,audit fix force,0.0,29.0,success,
miniprogram-simulate,1844e50,maxnpm_cve_oldness,,,missing,
miniprogram-simulate,1844e50,maxnpm_cve_oldness_pip_else_npm,,,missing,
last-release-git,3338d94,vanilla,0.0,1.0,success,
last-release-git,3338d94,audit fix,0.0,1.0,success,
last-release-git,3338d94,audit fix force,0.0,1.0,success,
last-release-git,3338d94,maxnpm_cve_oldness,0.0,1.0,success,
last-release-git,3338d94,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
node-newrelic,1c1081d,vanilla,9.1,21.0,success,
node-newrelic,1c1081d,audit fix,9.1,21.0,success,
node-newrelic,1c1081d,audit fix force,0.0,22.0,success,
node-newrelic,1c1081d,maxnpm_cve_oldness,0.0,19.0,success,
node-newrelic,1c1081d,maxnpm_cve_oldness_pip_else_npm,9.1,20.0,success,
umi-webpack-bundle-analyzer,2a53af3,vanilla,9.8,75.0,success,
umi-webpack-bundle-analyzer,2a53af3,audit fix,9.8,75.0,success,
umi-webpack-bundle-analyzer,2a53af3,audit fix force,0.0,90.0,success,
umi-webpack-bundle-analyzer,2a53af3,maxnpm_cve_oldness,0.0,89.0,success,
umi-webpack-bundle-analyzer,2a53af3,maxnpm_cve_oldness_pip_else_npm,9.8,65.0,success,
postcss-responsive-type,7cde196,vanilla,5.3,13.0,success,
postcss-responsive-type,7cde196,audit fix,5.3,13.0,success,
postcss-responsive-type,7cde196,audit fix force,0.0,5.0,success,
postcss-responsive-type,7cde196,maxnpm_cve_oldness,0.0,5.0,success,
postcss-responsive-type,7cde196,maxnpm_cve_oldness_pip_else_npm,5.3,6.0,success,
egg-bin,b6592e5,vanilla,345.6500000000001,868.0,success,
egg-bin,b6592e5,audit fix,345.6500000000001,854.0,success,
egg-bin,b6592e5,audit fix force,292.00000000000006,854.0,success,
egg-bin,b6592e5,maxnpm_cve_oldness,,,missing,
egg-bin,b6592e5,maxnpm_cve_oldness_pip_else_npm,,,missing,
xen-orchestra,64cbe3d,vanilla,,,missing,
xen-orchestra,64cbe3d,audit fix,,,missing,
xen-orchestra,64cbe3d,audit fix force,,,missing,
xen-orchestra,64cbe3d,maxnpm_cve_oldness,,,missing,
xen-orchestra,64cbe3d,maxnpm_cve_oldness_pip_else_npm,,,missing,
curl-generator,194acbb,vanilla,0.0,1.0,success,
curl-generator,194acbb,audit fix,0.0,1.0,success,
curl-generator,194acbb,audit fix force,0.0,1.0,success,
curl-generator,194acbb,maxnpm_cve_oldness,0.0,1.0,success,
curl-generator,194acbb,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
postcss-conditionals,52af192,vanilla,,,missing,
postcss-conditionals,52af192,audit fix,,,missing,
postcss-conditionals,52af192,audit fix force,,,missing,
postcss-conditionals,52af192,maxnpm_cve_oldness,,,missing,
postcss-conditionals,52af192,maxnpm_cve_oldness_pip_else_npm,5.3,12.0,success,
postcss-cssnext,1c2dc2e,vanilla,47.699999999999996,96.0,success,
postcss-cssnext,1c2dc2e,audit fix,47.699999999999996,96.0,success,
postcss-cssnext,1c2dc2e,audit fix force,37.1,123.0,success,
postcss-cssnext,1c2dc2e,maxnpm_cve_oldness,,,missing,
postcss-cssnext,1c2dc2e,maxnpm_cve_oldness_pip_else_npm,17.9,67.0,success,
easy-scripts,1499a9f,vanilla,245.45000000000002,2125.0,success,
easy-scripts,1499a9f,audit fix,245.45000000000002,2120.0,success,
easy-scripts,1499a9f,audit fix force,19.45,2256.0,success,
easy-scripts,1499a9f,maxnpm_cve_oldness,,,missing,
easy-scripts,1499a9f,maxnpm_cve_oldness_pip_else_npm,,,missing,
api-javascript,0ad3124,vanilla,50.050000000000004,104.0,success,
api-javascript,0ad3124,audit fix,50.050000000000004,104.0,success,
api-javascript,0ad3124,audit fix force,30.3,240.0,success,
api-javascript,0ad3124,maxnpm_cve_oldness,30.3,176.0,success,
api-javascript,0ad3124,maxnpm_cve_oldness_pip_else_npm,,,missing,
codsen,6b75b97,vanilla,0.0,0.0,success,
codsen,6b75b97,audit fix,0.0,0.0,success,
codsen,6b75b97,audit fix force,0.0,0.0,success,
codsen,6b75b97,maxnpm_cve_oldness,,,missing,
codsen,6b75b97,maxnpm_cve_oldness_pip_else_npm,,,missing,
docket-parser,8c94592,vanilla,9.8,5.0,success,
docket-parser,8c94592,audit fix,9.8,5.0,success,
docket-parser,8c94592,audit fix force,0.0,20.0,success,
docket-parser,8c94592,maxnpm_cve_oldness,0.0,20.0,success,
docket-parser,8c94592,maxnpm_cve_oldness_pip_else_npm,9.8,5.0,success,
mnemonic-lib,0bf9937,vanilla,14.5,19.0,success,
mnemonic-lib,0bf9937,audit fix,14.5,19.0,success,
mnemonic-lib,0bf9937,audit fix force,14.5,19.0,success,
mnemonic-lib,0bf9937,maxnpm_cve_oldness,14.5,19.0,success,
mnemonic-lib,0bf9937,maxnpm_cve_oldness_pip_else_npm,14.5,19.0,success,
kbone,9294424,vanilla,0.0,0.0,success,
kbone,9294424,audit fix,0.0,0.0,success,
kbone,9294424,audit fix force,0.0,0.0,success,
kbone,9294424,maxnpm_cve_oldness,,,missing,
kbone,9294424,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-scopify,09949fc,vanilla,5.3,15.0,success,
postcss-scopify,09949fc,audit fix,5.3,15.0,success,
postcss-scopify,09949fc,audit fix force,0.0,7.0,success,
postcss-scopify,09949fc,maxnpm_cve_oldness,0.0,7.0,success,
postcss-scopify,09949fc,maxnpm_cve_oldness_pip_else_npm,5.3,8.0,success,
bip21,270a168,vanilla,0.0,22.0,success,
bip21,270a168,audit fix,0.0,22.0,success,
bip21,270a168,audit fix force,0.0,22.0,success,
bip21,270a168,maxnpm_cve_oldness,0.0,21.0,success,
bip21,270a168,maxnpm_cve_oldness_pip_else_npm,0.0,21.0,success,
postcss-image-set-polyfill,68fbdd3,vanilla,,,missing,
postcss-image-set-polyfill,68fbdd3,audit fix,,,missing,
postcss-image-set-polyfill,68fbdd3,audit fix force,,,missing,
postcss-image-set-polyfill,68fbdd3,maxnpm_cve_oldness,,,missing,
postcss-image-set-polyfill,68fbdd3,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
swagger-express-validator,48bda9c,vanilla,10.899999999999999,10.0,success,
swagger-express-validator,48bda9c,audit fix,10.899999999999999,10.0,success,
swagger-express-validator,48bda9c,audit fix force,0.0,12.0,success,
swagger-express-validator,48bda9c,maxnpm_cve_oldness,0.0,12.0,success,
swagger-express-validator,48bda9c,maxnpm_cve_oldness_pip_else_npm,10.899999999999999,10.0,success,
react-native-datalogic-module,c33b33f,vanilla,,,missing,
react-native-datalogic-module,c33b33f,audit fix,,,missing,
react-native-datalogic-module,c33b33f,audit fix force,,,missing,
react-native-datalogic-module,c33b33f,maxnpm_cve_oldness,,,missing,
react-native-datalogic-module,c33b33f,maxnpm_cve_oldness_pip_else_npm,,,missing,
mediasoup-client,17cb048,vanilla,,,missing,
mediasoup-client,17cb048,audit fix,,,missing,
mediasoup-client,17cb048,audit fix force,,,missing,
mediasoup-client,17cb048,maxnpm_cve_oldness,,,missing,
mediasoup-client,17cb048,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
with-query,26964e6,vanilla,0.0,9.0,success,
with-query,26964e6,audit fix,0.0,9.0,success,
with-query,26964e6,audit fix force,0.0,9.0,success,
with-query,26964e6,maxnpm_cve_oldness,0.0,9.0,success,
with-query,26964e6,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
vueify-sync,b9e0bfe,vanilla,41.45,158.0,success,
vueify-sync,b9e0bfe,audit fix,41.45,158.0,success,
vueify-sync,b9e0bfe,audit fix force,0.0,108.0,success,
vueify-sync,b9e0bfe,maxnpm_cve_oldness,,,missing,
vueify-sync,b9e0bfe,maxnpm_cve_oldness_pip_else_npm,,,missing,
strong-arc,86e5f5d,vanilla,1051.2499999999995,1131.0,success,
strong-arc,86e5f5d,audit fix,1051.2499999999995,1127.0,success,
strong-arc,86e5f5d,audit fix force,1051.2499999999995,1131.0,success,
strong-arc,86e5f5d,maxnpm_cve_oldness,,,missing,
strong-arc,86e5f5d,maxnpm_cve_oldness_pip_else_npm,,,missing,
cli,00227de,vanilla,145.05,102.0,success,
cli,00227de,audit fix,145.05,102.0,success,
cli,00227de,audit fix force,145.05,102.0,success,
cli,00227de,maxnpm_cve_oldness,,,missing,
cli,00227de,maxnpm_cve_oldness_pip_else_npm,137.55,65.0,success,
axon,1e9a6bc,vanilla,0.0,2.0,success,
axon,1e9a6bc,audit fix,0.0,2.0,success,
axon,1e9a6bc,audit fix force,0.0,2.0,success,
axon,1e9a6bc,maxnpm_cve_oldness,0.0,2.0,success,
axon,1e9a6bc,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
yaml-language-server,10d1d22,vanilla,0.0,44.0,success,
yaml-language-server,10d1d22,audit fix,0.0,44.0,success,
yaml-language-server,10d1d22,audit fix force,0.0,44.0,success,
yaml-language-server,10d1d22,maxnpm_cve_oldness,,,missing,
yaml-language-server,10d1d22,maxnpm_cve_oldness_pip_else_npm,,,missing,
npm,00227de,vanilla,145.05,102.0,success,
npm,00227de,audit fix,145.05,102.0,success,
npm,00227de,audit fix force,145.05,102.0,success,
npm,00227de,maxnpm_cve_oldness,,,missing,
npm,00227de,maxnpm_cve_oldness_pip_else_npm,137.55,65.0,success,
broccoli-stew,01ec03f,vanilla,7.5,81.0,success,
broccoli-stew,01ec03f,audit fix,7.5,81.0,success,
broccoli-stew,01ec03f,audit fix force,0.0,106.0,success,
broccoli-stew,01ec03f,maxnpm_cve_oldness,0.0,84.0,success,
broccoli-stew,01ec03f,maxnpm_cve_oldness_pip_else_npm,,,missing,
matrix-js-sdk,5d95398,vanilla,0.0,69.0,success,
matrix-js-sdk,5d95398,audit fix,0.0,69.0,success,
matrix-js-sdk,5d95398,audit fix force,0.0,69.0,success,
matrix-js-sdk,5d95398,maxnpm_cve_oldness,0.0,65.0,success,
matrix-js-sdk,5d95398,maxnpm_cve_oldness_pip_else_npm,0.0,56.0,success,
pa11y,4b64858,vanilla,6.5,56.0,success,
pa11y,4b64858,audit fix,6.5,56.0,success,
pa11y,4b64858,audit fix force,0.0,75.0,success,
pa11y,4b64858,maxnpm_cve_oldness,0.0,68.0,success,
pa11y,4b64858,maxnpm_cve_oldness_pip_else_npm,6.5,56.0,success,
script-ext-html-webpack-plugin,33406ad,vanilla,0.0,2.0,success,
script-ext-html-webpack-plugin,33406ad,audit fix,0.0,2.0,success,
script-ext-html-webpack-plugin,33406ad,audit fix force,0.0,2.0,success,
script-ext-html-webpack-plugin,33406ad,maxnpm_cve_oldness,0.0,2.0,success,
script-ext-html-webpack-plugin,33406ad,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
wrap-words,9904ddd,vanilla,0.0,2.0,success,
wrap-words,9904ddd,audit fix,0.0,2.0,success,
wrap-words,9904ddd,audit fix force,0.0,2.0,success,
wrap-words,9904ddd,maxnpm_cve_oldness,0.0,2.0,success,
wrap-words,9904ddd,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
nst,00227de,vanilla,145.05,102.0,success,
nst,00227de,audit fix,145.05,102.0,success,
nst,00227de,audit fix force,145.05,102.0,success,
nst,00227de,maxnpm_cve_oldness,,,missing,
nst,00227de,maxnpm_cve_oldness_pip_else_npm,137.55,65.0,success,
api-schema-builder,03de0f8,vanilla,5.3,81.0,success,
api-schema-builder,03de0f8,audit fix,5.3,81.0,success,
api-schema-builder,03de0f8,audit fix force,0.0,80.0,success,
api-schema-builder,03de0f8,maxnpm_cve_oldness,,,missing,
api-schema-builder,03de0f8,maxnpm_cve_oldness_pip_else_npm,,,missing,
koa-views,0d60757,vanilla,0.0,14.0,success,
koa-views,0d60757,audit fix,0.0,14.0,success,
koa-views,0d60757,audit fix force,0.0,14.0,success,
koa-views,0d60757,maxnpm_cve_oldness,0.0,14.0,success,
koa-views,0d60757,maxnpm_cve_oldness_pip_else_npm,0.0,14.0,success,
lasso,0566213,vanilla,,,missing,
lasso,0566213,audit fix,,,missing,
lasso,0566213,audit fix force,,,missing,
lasso,0566213,maxnpm_cve_oldness,,,missing,
lasso,0566213,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-googlemaps,acf0f74,vanilla,32.4,17.0,success,
node-googlemaps,acf0f74,audit fix,32.4,17.0,success,
node-googlemaps,acf0f74,audit fix force,0.0,57.0,success,
node-googlemaps,acf0f74,maxnpm_cve_oldness,0.0,53.0,success,
node-googlemaps,acf0f74,maxnpm_cve_oldness_pip_else_npm,32.4,14.0,success,
nodecg-io,0447129,vanilla,0.0,8.0,success,
nodecg-io,0447129,audit fix,0.0,8.0,success,
nodecg-io,0447129,audit fix force,0.0,8.0,success,
nodecg-io,0447129,maxnpm_cve_oldness,0.0,8.0,success,
nodecg-io,0447129,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
postman-request,03d903b,vanilla,86.25,52.0,success,
postman-request,03d903b,audit fix,86.25,52.0,success,
postman-request,03d903b,audit fix force,0.0,63.0,success,
postman-request,03d903b,maxnpm_cve_oldness,0.0,63.0,success,
postman-request,03d903b,maxnpm_cve_oldness_pip_else_npm,86.25,50.0,success,
react-popover,0521902,vanilla,0.0,2.0,success,
react-popover,0521902,audit fix,0.0,2.0,success,
react-popover,0521902,audit fix force,0.0,2.0,success,
react-popover,0521902,maxnpm_cve_oldness,0.0,2.0,success,
react-popover,0521902,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
create-kry-umi,00353d0,vanilla,33.2,481.0,success,
create-kry-umi,00353d0,audit fix,33.2,481.0,success,
create-kry-umi,00353d0,audit fix force,0.0,167.0,success,
create-kry-umi,00353d0,maxnpm_cve_oldness,,,missing,
create-kry-umi,00353d0,maxnpm_cve_oldness_pip_else_npm,,,missing,
ansi-slice,6867f8a,vanilla,44.400000000000006,4.0,success,
ansi-slice,6867f8a,audit fix,44.400000000000006,4.0,success,
ansi-slice,6867f8a,audit fix force,0.0,4.0,success,
ansi-slice,6867f8a,maxnpm_cve_oldness,0.0,4.0,success,
ansi-slice,6867f8a,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,4.0,success,
postcss-lh,0d1c1d2,vanilla,5.3,12.0,success,
postcss-lh,0d1c1d2,audit fix,5.3,12.0,success,
postcss-lh,0d1c1d2,audit fix force,0.0,4.0,success,
postcss-lh,0d1c1d2,maxnpm_cve_oldness,0.0,4.0,success,
postcss-lh,0d1c1d2,maxnpm_cve_oldness_pip_else_npm,5.3,12.0,success,
hyper-client-superagent,4c1c7c2,vanilla,29.9,28.0,success,
hyper-client-superagent,4c1c7c2,audit fix,29.9,28.0,success,
hyper-client-superagent,4c1c7c2,audit fix force,29.9,28.0,success,
hyper-client-superagent,4c1c7c2,maxnpm_cve_oldness,,,missing,
hyper-client-superagent,4c1c7c2,maxnpm_cve_oldness_pip_else_npm,,,missing,
blockexplorer-rpc,6844ef3,vanilla,21.45,95.0,success,
blockexplorer-rpc,6844ef3,audit fix,21.45,95.0,success,
blockexplorer-rpc,6844ef3,audit fix force,0.0,71.0,success,
blockexplorer-rpc,6844ef3,maxnpm_cve_oldness,0.0,56.0,success,
blockexplorer-rpc,6844ef3,maxnpm_cve_oldness_pip_else_npm,19.45,89.0,success,
webpack-hot-server-middleware,0c08f55,vanilla,0.0,7.0,success,
webpack-hot-server-middleware,0c08f55,audit fix,0.0,7.0,success,
webpack-hot-server-middleware,0c08f55,audit fix force,0.0,7.0,success,
webpack-hot-server-middleware,0c08f55,maxnpm_cve_oldness,,,missing,
webpack-hot-server-middleware,0c08f55,maxnpm_cve_oldness_pip_else_npm,,,missing,
cliss,92c3d73,vanilla,5.3,27.0,success,
cliss,92c3d73,audit fix,5.3,27.0,success,
cliss,92c3d73,audit fix force,0.0,26.0,success,
cliss,92c3d73,maxnpm_cve_oldness,5.3,25.0,success,
cliss,92c3d73,maxnpm_cve_oldness_pip_else_npm,5.3,25.0,success,
egg,02b02e0,vanilla,7.5,310.0,success,
egg,02b02e0,audit fix,7.5,310.0,success,
egg,02b02e0,audit fix force,0.0,302.0,success,
egg,02b02e0,maxnpm_cve_oldness,,,missing,
egg,02b02e0,maxnpm_cve_oldness_pip_else_npm,7.5,206.0,success,
3Dmol.js,1cc27de,vanilla,0.0,285.0,success,
3Dmol.js,1cc27de,audit fix,0.0,285.0,success,
3Dmol.js,1cc27de,audit fix force,0.0,285.0,success,
3Dmol.js,1cc27de,maxnpm_cve_oldness,0.0,211.0,success,
3Dmol.js,1cc27de,maxnpm_cve_oldness_pip_else_npm,0.0,211.0,success,
vanilla-extract,03ba653,vanilla,20.3,1058.0,success,
vanilla-extract,03ba653,audit fix,20.3,1058.0,success,
vanilla-extract,03ba653,audit fix force,27.8,1059.0,success,
vanilla-extract,03ba653,maxnpm_cve_oldness,,,missing,
vanilla-extract,03ba653,maxnpm_cve_oldness_pip_else_npm,,,missing,
ergo,54e3af2,vanilla,10.399999999999999,87.0,success,
ergo,54e3af2,audit fix,10.399999999999999,87.0,success,
ergo,54e3af2,audit fix force,10.399999999999999,87.0,success,
ergo,54e3af2,maxnpm_cve_oldness,10.399999999999999,74.0,success,
ergo,54e3af2,maxnpm_cve_oldness_pip_else_npm,10.399999999999999,74.0,success,
buildhelper,031b729,vanilla,0.0,131.0,success,
buildhelper,031b729,audit fix,0.0,131.0,success,
buildhelper,031b729,audit fix force,0.0,131.0,success,
buildhelper,031b729,maxnpm_cve_oldness,0.0,132.0,success,
buildhelper,031b729,maxnpm_cve_oldness_pip_else_npm,0.0,132.0,success,
create-iamturns-app,1fc245c,vanilla,20.400000000000002,115.0,success,
create-iamturns-app,1fc245c,audit fix,20.400000000000002,115.0,success,
create-iamturns-app,1fc245c,audit fix force,0.0,101.0,success,
create-iamturns-app,1fc245c,maxnpm_cve_oldness,0.0,94.0,success,
create-iamturns-app,1fc245c,maxnpm_cve_oldness_pip_else_npm,20.400000000000002,118.0,success,
postcssify,02d5da4,vanilla,5.3,118.0,success,
postcssify,02d5da4,audit fix,5.3,118.0,success,
postcssify,02d5da4,audit fix force,0.0,118.0,success,
postcssify,02d5da4,maxnpm_cve_oldness,,,missing,
postcssify,02d5da4,maxnpm_cve_oldness_pip_else_npm,5.3,24.0,success,
youtube-player,5c084d8,vanilla,0.0,5.0,success,
youtube-player,5c084d8,audit fix,0.0,5.0,success,
youtube-player,5c084d8,audit fix force,0.0,5.0,success,
youtube-player,5c084d8,maxnpm_cve_oldness,0.0,5.0,success,
youtube-player,5c084d8,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
locally,b0e88e9,vanilla,0.0,1.0,success,
locally,b0e88e9,audit fix,0.0,1.0,success,
locally,b0e88e9,audit fix force,0.0,1.0,success,
locally,b0e88e9,maxnpm_cve_oldness,0.0,1.0,success,
locally,b0e88e9,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
node-css-mqpacker,f3d286e,vanilla,0.0,4.0,success,
node-css-mqpacker,f3d286e,audit fix,0.0,4.0,success,
node-css-mqpacker,f3d286e,audit fix force,0.0,4.0,success,
node-css-mqpacker,f3d286e,maxnpm_cve_oldness,0.0,4.0,success,
node-css-mqpacker,f3d286e,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
dozer-client,2ce6462,vanilla,44.400000000000006,50.0,success,
dozer-client,2ce6462,audit fix,44.400000000000006,50.0,success,
dozer-client,2ce6462,audit fix force,44.400000000000006,50.0,success,
dozer-client,2ce6462,maxnpm_cve_oldness,0.0,48.0,success,
dozer-client,2ce6462,maxnpm_cve_oldness_pip_else_npm,2.0,47.0,success,
webiny-js,4281032,vanilla,,,missing,
webiny-js,4281032,audit fix,,,missing,
webiny-js,4281032,audit fix force,,,missing,
webiny-js,4281032,maxnpm_cve_oldness,,,missing,
webiny-js,4281032,maxnpm_cve_oldness_pip_else_npm,,,missing,
lesshint,0d38e62,vanilla,5.3,42.0,success,
lesshint,0d38e62,audit fix,5.3,42.0,success,
lesshint,0d38e62,audit fix force,0.0,41.0,success,
lesshint,0d38e62,maxnpm_cve_oldness,0.0,39.0,success,
lesshint,0d38e62,maxnpm_cve_oldness_pip_else_npm,5.3,38.0,success,
caliper,277d130,vanilla,98.6,310.0,success,
caliper,277d130,audit fix,98.6,310.0,success,
caliper,277d130,audit fix force,7.5,303.0,success,
caliper,277d130,maxnpm_cve_oldness,,,missing,
caliper,277d130,maxnpm_cve_oldness_pip_else_npm,,,missing,
rpi-gpio.js,2977e2c,vanilla,0.0,10.0,success,
rpi-gpio.js,2977e2c,audit fix,0.0,10.0,success,
rpi-gpio.js,2977e2c,audit fix force,0.0,10.0,success,
rpi-gpio.js,2977e2c,maxnpm_cve_oldness,0.0,9.0,success,
rpi-gpio.js,2977e2c,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
tabtab,4295864,vanilla,0.0,57.0,success,
tabtab,4295864,audit fix,0.0,57.0,success,
tabtab,4295864,audit fix force,0.0,57.0,success,
tabtab,4295864,maxnpm_cve_oldness,0.0,44.0,success,
tabtab,4295864,maxnpm_cve_oldness_pip_else_npm,0.0,44.0,success,
wix-restaurants-js-sdk,288d549,vanilla,36.85,22.0,success,
wix-restaurants-js-sdk,288d549,audit fix,36.85,22.0,success,
wix-restaurants-js-sdk,288d549,audit fix force,0.0,26.0,success,
wix-restaurants-js-sdk,288d549,maxnpm_cve_oldness,36.85,22.0,success,
wix-restaurants-js-sdk,288d549,maxnpm_cve_oldness_pip_else_npm,36.85,22.0,success,
appium-support,04416e3,vanilla,7.5,197.0,success,
appium-support,04416e3,audit fix,7.5,197.0,success,
appium-support,04416e3,audit fix force,7.5,197.0,success,
appium-support,04416e3,maxnpm_cve_oldness,,,missing,
appium-support,04416e3,maxnpm_cve_oldness_pip_else_npm,,,missing,
authy-client,0a0f7a9,vanilla,5.3,71.0,success,
authy-client,0a0f7a9,audit fix,5.3,71.0,success,
authy-client,0a0f7a9,audit fix force,0.0,71.0,success,
authy-client,0a0f7a9,maxnpm_cve_oldness,0.0,67.0,success,
authy-client,0a0f7a9,maxnpm_cve_oldness_pip_else_npm,5.3,66.0,success,
mock-express-response,4951940,vanilla,22.9,42.0,success,
mock-express-response,4951940,audit fix,22.9,42.0,success,
mock-express-response,4951940,audit fix force,22.9,42.0,success,
mock-express-response,4951940,maxnpm_cve_oldness,22.9,38.0,success,
mock-express-response,4951940,maxnpm_cve_oldness_pip_else_npm,22.9,38.0,success,
eslint-config-kentcdodds,00ede68,vanilla,0.0,307.0,success,
eslint-config-kentcdodds,00ede68,audit fix,0.0,307.0,success,
eslint-config-kentcdodds,00ede68,audit fix force,0.0,307.0,success,
eslint-config-kentcdodds,00ede68,maxnpm_cve_oldness,,,missing,
eslint-config-kentcdodds,00ede68,maxnpm_cve_oldness_pip_else_npm,,,missing,
embark,2613e6d,vanilla,,,missing,
embark,2613e6d,audit fix,,,missing,
embark,2613e6d,audit fix force,,,missing,
embark,2613e6d,maxnpm_cve_oldness,,,missing,
embark,2613e6d,maxnpm_cve_oldness_pip_else_npm,,,missing,
cli,c0e5d415,vanilla,133.64999999999998,240.0,success,
cli,c0e5d415,audit fix,133.64999999999998,240.0,success,
cli,c0e5d415,audit fix force,0.0,308.0,success,
cli,c0e5d415,maxnpm_cve_oldness,,,missing,
cli,c0e5d415,maxnpm_cve_oldness_pip_else_npm,65.8,200.0,success,
snowflake-connector-nodejs,e319bf4,vanilla,7.5,112.0,success,
snowflake-connector-nodejs,e319bf4,audit fix,7.5,112.0,success,
snowflake-connector-nodejs,e319bf4,audit fix force,0.0,111.0,success,
snowflake-connector-nodejs,e319bf4,maxnpm_cve_oldness,7.5,107.0,success,
snowflake-connector-nodejs,e319bf4,maxnpm_cve_oldness_pip_else_npm,7.5,108.0,success,
ketcher,eeac2c7,vanilla,110.65,253.0,success,
ketcher,eeac2c7,audit fix,110.65,253.0,success,
ketcher,eeac2c7,audit fix force,0.0,303.0,success,
ketcher,eeac2c7,maxnpm_cve_oldness,,,missing,
ketcher,eeac2c7,maxnpm_cve_oldness_pip_else_npm,150.20000000000005,207.0,success,
quantlab,1169cfe,vanilla,108.85,52.0,success,
quantlab,1169cfe,audit fix,108.85,52.0,success,
quantlab,1169cfe,audit fix force,0.0,53.0,success,
quantlab,1169cfe,maxnpm_cve_oldness,,,missing,
quantlab,1169cfe,maxnpm_cve_oldness_pip_else_npm,103.55,48.0,success,
ant-design-pro-cli,0113298,vanilla,34.0,784.0,success,
ant-design-pro-cli,0113298,audit fix,34.0,784.0,success,
ant-design-pro-cli,0113298,audit fix force,34.0,784.0,success,
ant-design-pro-cli,0113298,maxnpm_cve_oldness,,,missing,
ant-design-pro-cli,0113298,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-c-parser,03240fc,vanilla,5.6,25.0,success,
node-c-parser,03240fc,audit fix,5.6,25.0,success,
node-c-parser,03240fc,audit fix force,0.0,27.0,success,
node-c-parser,03240fc,maxnpm_cve_oldness,5.6,25.0,success,
node-c-parser,03240fc,maxnpm_cve_oldness_pip_else_npm,5.6,25.0,success,
tar-pack,217ed0b,vanilla,73.0,21.0,success,
tar-pack,217ed0b,audit fix,73.0,21.0,success,
tar-pack,217ed0b,audit fix force,0.0,26.0,success,
tar-pack,217ed0b,maxnpm_cve_oldness,0.0,24.0,success,
tar-pack,217ed0b,maxnpm_cve_oldness_pip_else_npm,73.0,18.0,success,
keystone,6cba6ba2a,vanilla,107.2,1732.0,success,
keystone,6cba6ba2a,audit fix,107.2,1732.0,success,
keystone,6cba6ba2a,audit fix force,27.8,1703.0,success,
keystone,6cba6ba2a,maxnpm_cve_oldness,,,missing,
keystone,6cba6ba2a,maxnpm_cve_oldness_pip_else_npm,,,missing,
pmx,b0f43aa,vanilla,0.0,3.0,success,
pmx,b0f43aa,audit fix,0.0,3.0,success,
pmx,b0f43aa,audit fix force,0.0,3.0,success,
pmx,b0f43aa,maxnpm_cve_oldness,0.0,3.0,success,
pmx,b0f43aa,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
alpaca,129d9c4,vanilla,0.0,25.0,success,
alpaca,129d9c4,audit fix,0.0,25.0,success,
alpaca,129d9c4,audit fix force,0.0,25.0,success,
alpaca,129d9c4,maxnpm_cve_oldness,0.0,25.0,success,
alpaca,129d9c4,maxnpm_cve_oldness_pip_else_npm,0.0,25.0,success,
loopback-connector-rest,52c7c6a,vanilla,5.1,150.0,success,
loopback-connector-rest,52c7c6a,audit fix,5.1,150.0,success,
loopback-connector-rest,52c7c6a,audit fix force,5.1,150.0,success,
loopback-connector-rest,52c7c6a,maxnpm_cve_oldness,,,missing,
loopback-connector-rest,52c7c6a,maxnpm_cve_oldness_pip_else_npm,,,missing,
rollup-plugin-closure-compiler,05f098a,vanilla,7.5,41.0,success,
rollup-plugin-closure-compiler,05f098a,audit fix,7.5,41.0,success,
rollup-plugin-closure-compiler,05f098a,audit fix force,0.0,41.0,success,
rollup-plugin-closure-compiler,05f098a,maxnpm_cve_oldness,0.0,32.0,success,
rollup-plugin-closure-compiler,05f098a,maxnpm_cve_oldness_pip_else_npm,7.5,32.0,success,
help-gen,5dd289c,vanilla,,,missing,
help-gen,5dd289c,audit fix,,,missing,
help-gen,5dd289c,audit fix force,,,missing,
help-gen,5dd289c,maxnpm_cve_oldness,,,missing,
help-gen,5dd289c,maxnpm_cve_oldness_pip_else_npm,,,missing,
pancake,07cb88f,vanilla,66.6,282.0,success,
pancake,07cb88f,audit fix,66.6,282.0,success,
pancake,07cb88f,audit fix force,7.5,355.0,success,
pancake,07cb88f,maxnpm_cve_oldness,7.5,303.0,success,
pancake,07cb88f,maxnpm_cve_oldness_pip_else_npm,57.5,192.0,success,
neon,0f4677d,vanilla,115.4,152.0,success,
neon,0f4677d,audit fix,115.4,152.0,success,
neon,0f4677d,audit fix force,115.4,152.0,success,
neon,0f4677d,maxnpm_cve_oldness,,,missing,
neon,0f4677d,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-inline-comment,147e77b,vanilla,5.3,5.0,success,
postcss-inline-comment,147e77b,audit fix,5.3,5.0,success,
postcss-inline-comment,147e77b,audit fix force,0.0,4.0,success,
postcss-inline-comment,147e77b,maxnpm_cve_oldness,0.0,4.0,success,
postcss-inline-comment,147e77b,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
receptacle,14bfa6e,vanilla,0.0,1.0,success,
receptacle,14bfa6e,audit fix,0.0,1.0,success,
receptacle,14bfa6e,audit fix force,0.0,1.0,success,
receptacle,14bfa6e,maxnpm_cve_oldness,0.0,1.0,success,
receptacle,14bfa6e,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
windicss-webpack-plugin,005a841,vanilla,0.0,33.0,success,
windicss-webpack-plugin,005a841,audit fix,0.0,33.0,success,
windicss-webpack-plugin,005a841,audit fix force,0.0,33.0,success,
windicss-webpack-plugin,005a841,maxnpm_cve_oldness,0.0,32.0,success,
windicss-webpack-plugin,005a841,maxnpm_cve_oldness_pip_else_npm,0.0,32.0,success,
contentful-sdk-core,117ed09,vanilla,36.85,14.0,success,
contentful-sdk-core,117ed09,audit fix,36.85,14.0,success,
contentful-sdk-core,117ed09,audit fix force,0.0,18.0,success,
contentful-sdk-core,117ed09,maxnpm_cve_oldness,0.0,18.0,success,
contentful-sdk-core,117ed09,maxnpm_cve_oldness_pip_else_npm,36.85,14.0,success,
i18n-node,6942515,vanilla,0.0,47.0,success,
i18n-node,6942515,audit fix,0.0,47.0,success,
i18n-node,6942515,audit fix force,0.0,47.0,success,
i18n-node,6942515,maxnpm_cve_oldness,,,missing,
i18n-node,6942515,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-putasset,07a9431,vanilla,23.0,19.0,success,
node-putasset,07a9431,audit fix,23.0,19.0,success,
node-putasset,07a9431,audit fix force,0.0,10.0,success,
node-putasset,07a9431,maxnpm_cve_oldness,0.0,9.0,success,
node-putasset,07a9431,maxnpm_cve_oldness_pip_else_npm,23.0,18.0,success,
js-libp2p-tcp,0a46164,vanilla,0.0,67.0,success,
js-libp2p-tcp,0a46164,audit fix,0.0,68.0,success,
js-libp2p-tcp,0a46164,audit fix force,0.0,68.0,success,
js-libp2p-tcp,0a46164,maxnpm_cve_oldness,0.0,37.0,success,
js-libp2p-tcp,0a46164,maxnpm_cve_oldness_pip_else_npm,0.0,37.0,success,
traceur-compiler,078637e,vanilla,7.5,24.0,success,
traceur-compiler,078637e,audit fix,7.5,24.0,success,
traceur-compiler,078637e,audit fix force,0.0,24.0,success,
traceur-compiler,078637e,maxnpm_cve_oldness,0.0,24.0,success,
traceur-compiler,078637e,maxnpm_cve_oldness_pip_else_npm,7.5,24.0,success,
nodent-compiler,155e0ef,vanilla,0.0,4.0,success,
nodent-compiler,155e0ef,audit fix,0.0,4.0,success,
nodent-compiler,155e0ef,audit fix force,0.0,4.0,success,
nodent-compiler,155e0ef,maxnpm_cve_oldness,0.0,4.0,success,
nodent-compiler,155e0ef,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
presets,217dcff,vanilla,11.2,775.0,success,
presets,217dcff,audit fix,11.2,775.0,success,
presets,217dcff,audit fix force,0.0,684.0,success,
presets,217dcff,maxnpm_cve_oldness,,,missing,
presets,217dcff,maxnpm_cve_oldness_pip_else_npm,,,missing,
purest,1f25989,vanilla,53.00000000000001,61.0,success,
purest,1f25989,audit fix,53.00000000000001,61.0,success,
purest,1f25989,audit fix force,0.0,53.0,success,
purest,1f25989,maxnpm_cve_oldness,0.0,45.0,success,
purest,1f25989,maxnpm_cve_oldness_pip_else_npm,53.0,55.0,success,
appc-install,0dff5f9,vanilla,63.5,78.0,success,
appc-install,0dff5f9,audit fix,63.5,78.0,success,
appc-install,0dff5f9,audit fix force,0.0,68.0,success,
appc-install,0dff5f9,maxnpm_cve_oldness,63.5,64.0,success,
appc-install,0dff5f9,maxnpm_cve_oldness_pip_else_npm,63.5,64.0,success,
tersify,1bc29d3,vanilla,0.0,4.0,success,
tersify,1bc29d3,audit fix,0.0,4.0,success,
tersify,1bc29d3,audit fix force,0.0,4.0,success,
tersify,1bc29d3,maxnpm_cve_oldness,0.0,4.0,success,
tersify,1bc29d3,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
bud,015bb06,vanilla,193.60000000000002,2043.0,success,
bud,015bb06,audit fix,193.60000000000002,2043.0,success,
bud,015bb06,audit fix force,56.699999999999996,2011.0,success,
bud,015bb06,maxnpm_cve_oldness,,,missing,
bud,015bb06,maxnpm_cve_oldness_pip_else_npm,,,missing,
github-label-sync,491de37,vanilla,15.100000000000001,84.0,success,
github-label-sync,491de37,audit fix,15.100000000000001,84.0,success,
github-label-sync,491de37,audit fix force,9.8,100.0,success,
github-label-sync,491de37,maxnpm_cve_oldness,0.0,92.0,success,
github-label-sync,491de37,maxnpm_cve_oldness_pip_else_npm,15.100000000000001,73.0,success,
node-coap,2e350cd,vanilla,11.95,9.0,success,
node-coap,2e350cd,audit fix,11.95,9.0,success,
node-coap,2e350cd,audit fix force,0.0,12.0,success,
node-coap,2e350cd,maxnpm_cve_oldness,0.0,12.0,success,
node-coap,2e350cd,maxnpm_cve_oldness_pip_else_npm,11.95,5.0,success,
cls-hooked,0099561,vanilla,0.0,3.0,success,
cls-hooked,0099561,audit fix,0.0,3.0,success,
cls-hooked,0099561,audit fix force,0.0,3.0,success,
cls-hooked,0099561,maxnpm_cve_oldness,0.0,3.0,success,
cls-hooked,0099561,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
secjs-devp2p,617d463,vanilla,0.0,52.0,success,
secjs-devp2p,617d463,audit fix,0.0,52.0,success,
secjs-devp2p,617d463,audit fix force,0.0,52.0,success,
secjs-devp2p,617d463,maxnpm_cve_oldness,0.0,51.0,success,
secjs-devp2p,617d463,maxnpm_cve_oldness_pip_else_npm,2.0,47.0,success,
ampersand-sync,9b03855,vanilla,0.0,73.0,success,
ampersand-sync,9b03855,audit fix,0.0,73.0,success,
ampersand-sync,9b03855,audit fix force,0.0,73.0,success,
ampersand-sync,9b03855,maxnpm_cve_oldness,0.0,70.0,success,
ampersand-sync,9b03855,maxnpm_cve_oldness_pip_else_npm,0.0,60.0,success,
node-apn,121c63d,vanilla,31.75,8.0,success,
node-apn,121c63d,audit fix,31.75,8.0,success,
node-apn,121c63d,audit fix force,0.0,8.0,success,
node-apn,121c63d,maxnpm_cve_oldness,,,missing,
node-apn,121c63d,maxnpm_cve_oldness_pip_else_npm,,,missing,
openapi-diff,0a34bca,vanilla,0.0,161.0,success,
openapi-diff,0a34bca,audit fix,0.0,161.0,success,
openapi-diff,0a34bca,audit fix force,0.0,161.0,success,
openapi-diff,0a34bca,maxnpm_cve_oldness,,,missing,
openapi-diff,0a34bca,maxnpm_cve_oldness_pip_else_npm,,,missing,
coinmarketcap-api,145b532,vanilla,0.0,12.0,success,
coinmarketcap-api,145b532,audit fix,0.0,12.0,success,
coinmarketcap-api,145b532,audit fix force,0.0,12.0,success,
coinmarketcap-api,145b532,maxnpm_cve_oldness,0.0,12.0,success,
coinmarketcap-api,145b532,maxnpm_cve_oldness_pip_else_npm,0.0,12.0,success,
abac,429f598,vanilla,0.0,12.0,success,
abac,429f598,audit fix,0.0,12.0,success,
abac,429f598,audit fix force,0.0,12.0,success,
abac,429f598,maxnpm_cve_oldness,0.0,12.0,success,
abac,429f598,maxnpm_cve_oldness_pip_else_npm,0.0,12.0,success,
node-telegram-bot-api,3096966,vanilla,0.0,109.0,success,
node-telegram-bot-api,3096966,audit fix,0.0,109.0,success,
node-telegram-bot-api,3096966,audit fix force,0.0,109.0,success,
node-telegram-bot-api,3096966,maxnpm_cve_oldness,0.0,103.0,success,
node-telegram-bot-api,3096966,maxnpm_cve_oldness_pip_else_npm,0.0,102.0,success,
ipywidgets,b91dea5,vanilla,33.5,7.0,success,
ipywidgets,b91dea5,audit fix,33.5,7.0,success,
ipywidgets,b91dea5,audit fix force,0.0,7.0,success,
ipywidgets,b91dea5,maxnpm_cve_oldness,,,missing,
ipywidgets,b91dea5,maxnpm_cve_oldness_pip_else_npm,,,missing,
react-jade,5e59366,vanilla,70.9,66.0,success,
react-jade,5e59366,audit fix,70.9,66.0,success,
react-jade,5e59366,audit fix force,70.9,66.0,success,
react-jade,5e59366,maxnpm_cve_oldness,70.9,62.0,success,
react-jade,5e59366,maxnpm_cve_oldness_pip_else_npm,70.9,62.0,success,
gatsby-source-apiserver,5d4d6ed,vanilla,29.35,90.0,success,
gatsby-source-apiserver,5d4d6ed,audit fix,29.35,90.0,success,
gatsby-source-apiserver,5d4d6ed,audit fix force,0.0,94.0,success,
gatsby-source-apiserver,5d4d6ed,maxnpm_cve_oldness,22.95,88.0,success,
gatsby-source-apiserver,5d4d6ed,maxnpm_cve_oldness_pip_else_npm,22.95,88.0,success,
monkey-hot-loader,32c3806,vanilla,0.0,3.0,success,
monkey-hot-loader,32c3806,audit fix,0.0,3.0,success,
monkey-hot-loader,32c3806,audit fix force,0.0,3.0,success,
monkey-hot-loader,32c3806,maxnpm_cve_oldness,0.0,3.0,success,
monkey-hot-loader,32c3806,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
card,64fc1eb,vanilla,0.0,1.0,success,
card,64fc1eb,audit fix,0.0,1.0,success,
card,64fc1eb,audit fix force,0.0,1.0,success,
card,64fc1eb,maxnpm_cve_oldness,0.0,1.0,success,
card,64fc1eb,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
gavel.js,72b874f,vanilla,39.1,70.0,success,
gavel.js,72b874f,audit fix,39.1,70.0,success,
gavel.js,72b874f,audit fix force,0.0,70.0,success,
gavel.js,72b874f,maxnpm_cve_oldness,0.0,70.0,success,
gavel.js,72b874f,maxnpm_cve_oldness_pip_else_npm,39.1,70.0,success,
NetModular.UI,08b0ccb,vanilla,35.550000000000004,52.0,success,
NetModular.UI,08b0ccb,audit fix,35.550000000000004,52.0,success,
NetModular.UI,08b0ccb,audit fix force,0.0,58.0,success,
NetModular.UI,08b0ccb,maxnpm_cve_oldness,,,missing,
NetModular.UI,08b0ccb,maxnpm_cve_oldness_pip_else_npm,,,missing,
eslint-plugin-tailwindcss,01ada99,vanilla,0.0,130.0,success,
eslint-plugin-tailwindcss,01ada99,audit fix,0.0,130.0,success,
eslint-plugin-tailwindcss,01ada99,audit fix force,0.0,130.0,success,
eslint-plugin-tailwindcss,01ada99,maxnpm_cve_oldness,0.0,120.0,success,
eslint-plugin-tailwindcss,01ada99,maxnpm_cve_oldness_pip_else_npm,0.0,120.0,success,
mocha-junit-reporter,297bdd9,vanilla,42.65,24.0,success,
mocha-junit-reporter,297bdd9,audit fix,42.65,24.0,success,
mocha-junit-reporter,297bdd9,audit fix force,0.0,83.0,success,
mocha-junit-reporter,297bdd9,maxnpm_cve_oldness,0.0,83.0,success,
mocha-junit-reporter,297bdd9,maxnpm_cve_oldness_pip_else_npm,42.64999999999999,20.0,success,
keystone,11c372f,vanilla,316.20000000000005,2776.0,success,
keystone,11c372f,audit fix,316.20000000000005,2776.0,success,
keystone,11c372f,audit fix force,186.00000000000003,2549.0,success,
keystone,11c372f,maxnpm_cve_oldness,,,missing,
keystone,11c372f,maxnpm_cve_oldness_pip_else_npm,,,missing,
prism,1f0d5af,vanilla,0.0,4.0,success,
prism,1f0d5af,audit fix,0.0,4.0,success,
prism,1f0d5af,audit fix force,0.0,4.0,success,
prism,1f0d5af,maxnpm_cve_oldness,,,missing,
prism,1f0d5af,maxnpm_cve_oldness_pip_else_npm,,,missing,
npm-check,9e1a586,vanilla,409.04999999999995,247.0,success,
npm-check,9e1a586,audit fix,355.19999999999993,224.0,success,
npm-check,9e1a586,audit fix force,87.70000000000002,470.0,success,
npm-check,9e1a586,maxnpm_cve_oldness,,,missing,
npm-check,9e1a586,maxnpm_cve_oldness_pip_else_npm,,,missing,
connect-assets,2dce3fb,vanilla,176.50000000000006,51.0,success,
connect-assets,2dce3fb,audit fix,176.50000000000006,51.0,success,
connect-assets,2dce3fb,audit fix force,176.50000000000006,51.0,success,
connect-assets,2dce3fb,maxnpm_cve_oldness,132.10000000000002,38.0,success,
connect-assets,2dce3fb,maxnpm_cve_oldness_pip_else_npm,132.10000000000002,38.0,success,
dgeni-packages,3c75243,vanilla,201.89999999999998,120.0,success,
dgeni-packages,3c75243,audit fix,201.89999999999998,120.0,success,
dgeni-packages,3c75243,audit fix force,7.5,134.0,success,
dgeni-packages,3c75243,maxnpm_cve_oldness,7.5,128.0,success,
dgeni-packages,3c75243,maxnpm_cve_oldness_pip_else_npm,185.70000000000002,112.0,success,
le_node,06b59df,vanilla,44.400000000000006,6.0,success,
le_node,06b59df,audit fix,44.400000000000006,7.0,success,
le_node,06b59df,audit fix force,0.0,6.0,success,
le_node,06b59df,maxnpm_cve_oldness,0.0,6.0,success,
le_node,06b59df,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,6.0,success,
passport-saml,050ed13,vanilla,94.7,18.0,success,
passport-saml,050ed13,audit fix,94.7,18.0,success,
passport-saml,050ed13,audit fix force,6.5,15.0,success,
passport-saml,050ed13,maxnpm_cve_oldness,6.5,15.0,success,
passport-saml,050ed13,maxnpm_cve_oldness_pip_else_npm,86.2,16.0,success,
enzyme,09c074a,vanilla,7.5,56.0,success,
enzyme,09c074a,audit fix,7.5,56.0,success,
enzyme,09c074a,audit fix force,0.0,67.0,success,
enzyme,09c074a,maxnpm_cve_oldness,0.0,53.0,success,
enzyme,09c074a,maxnpm_cve_oldness_pip_else_npm,7.5,53.0,success,
npm-package-arg,1dc802d,vanilla,5.3,2.0,success,
npm-package-arg,1dc802d,audit fix,5.3,2.0,success,
npm-package-arg,1dc802d,audit fix force,0.0,3.0,success,
npm-package-arg,1dc802d,maxnpm_cve_oldness,0.0,3.0,success,
npm-package-arg,1dc802d,maxnpm_cve_oldness_pip_else_npm,5.3,2.0,success,
code-coverage,00fff2b,vanilla,65.1,464.0,success,
code-coverage,00fff2b,audit fix,65.1,464.0,success,
code-coverage,00fff2b,audit fix force,15.4,393.0,success,
code-coverage,00fff2b,maxnpm_cve_oldness,,,missing,
code-coverage,00fff2b,maxnpm_cve_oldness_pip_else_npm,,,missing,
json-client,ec2d956,vanilla,18.9,13.0,success,
json-client,ec2d956,audit fix,18.9,13.0,success,
json-client,ec2d956,audit fix force,0.0,21.0,success,
json-client,ec2d956,maxnpm_cve_oldness,0.0,21.0,success,
json-client,ec2d956,maxnpm_cve_oldness_pip_else_npm,18.9,12.0,success,
mapkitjs-token,b166f91,vanilla,0.0,44.0,success,
mapkitjs-token,b166f91,audit fix,0.0,44.0,success,
mapkitjs-token,b166f91,audit fix force,0.0,44.0,success,
mapkitjs-token,b166f91,maxnpm_cve_oldness,0.0,44.0,success,
mapkitjs-token,b166f91,maxnpm_cve_oldness_pip_else_npm,0.0,44.0,success,
expo-cli,285efe2,vanilla,162.95,2347.0,success,
expo-cli,285efe2,audit fix,162.95,2347.0,success,
expo-cli,285efe2,audit fix force,110.64999999999999,2229.0,success,
expo-cli,285efe2,maxnpm_cve_oldness,,,missing,
expo-cli,285efe2,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-sdk-core,257dc92,vanilla,29.35,34.0,success,
node-sdk-core,257dc92,audit fix,29.35,34.0,success,
node-sdk-core,257dc92,audit fix force,0.0,32.0,success,
node-sdk-core,257dc92,maxnpm_cve_oldness,0.0,32.0,success,
node-sdk-core,257dc92,maxnpm_cve_oldness_pip_else_npm,22.95,31.0,success,
helix-shared,34d0b49,vanilla,5.6,46.0,success,
helix-shared,34d0b49,audit fix,5.6,46.0,success,
helix-shared,34d0b49,audit fix force,0.0,46.0,success,
helix-shared,34d0b49,maxnpm_cve_oldness,0.0,45.0,success,
helix-shared,34d0b49,maxnpm_cve_oldness_pip_else_npm,5.6,45.0,success,
loopback-connector-postgresql,125ba44,vanilla,5.1,129.0,success,
loopback-connector-postgresql,125ba44,audit fix,5.1,129.0,success,
loopback-connector-postgresql,125ba44,audit fix force,5.1,129.0,success,
loopback-connector-postgresql,125ba44,maxnpm_cve_oldness,,,missing,
loopback-connector-postgresql,125ba44,maxnpm_cve_oldness_pip_else_npm,,,missing,
express-interceptor,51e7cb4,vanilla,0.0,2.0,success,
express-interceptor,51e7cb4,audit fix,0.0,2.0,success,
express-interceptor,51e7cb4,audit fix force,0.0,2.0,success,
express-interceptor,51e7cb4,maxnpm_cve_oldness,0.0,2.0,success,
express-interceptor,51e7cb4,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
html-validate,5561f26,vanilla,0.0,124.0,success,
html-validate,5561f26,audit fix,0.0,124.0,success,
html-validate,5561f26,audit fix force,0.0,124.0,success,
html-validate,5561f26,maxnpm_cve_oldness,,,missing,
html-validate,5561f26,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-soap,2a44d2a,vanilla,96.05000000000001,72.0,success,
node-soap,2a44d2a,audit fix,96.05000000000001,72.0,success,
node-soap,2a44d2a,audit fix force,9.8,73.0,success,
node-soap,2a44d2a,maxnpm_cve_oldness,9.8,70.0,success,
node-soap,2a44d2a,maxnpm_cve_oldness_pip_else_npm,96.05000000000001,66.0,success,
github-directory-downloader,6825811,vanilla,0.0,9.0,success,
github-directory-downloader,6825811,audit fix,0.0,9.0,success,
github-directory-downloader,6825811,audit fix force,0.0,9.0,success,
github-directory-downloader,6825811,maxnpm_cve_oldness,0.0,9.0,success,
github-directory-downloader,6825811,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
union,0259158,vanilla,23.4,2.0,success,
union,0259158,audit fix,23.4,2.0,success,
union,0259158,audit fix force,0.0,9.0,success,
union,0259158,maxnpm_cve_oldness,23.4,2.0,success,
union,0259158,maxnpm_cve_oldness_pip_else_npm,23.4,2.0,success,
simple-json-scheme-validator,4a07dd6,vanilla,0.0,1.0,success,
simple-json-scheme-validator,4a07dd6,audit fix,0.0,1.0,success,
simple-json-scheme-validator,4a07dd6,audit fix force,0.0,1.0,success,
simple-json-scheme-validator,4a07dd6,maxnpm_cve_oldness,0.0,1.0,success,
simple-json-scheme-validator,4a07dd6,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
js-client,407d78b,vanilla,0.0,68.0,success,
js-client,407d78b,audit fix,0.0,68.0,success,
js-client,407d78b,audit fix force,0.0,68.0,success,
js-client,407d78b,maxnpm_cve_oldness,,,missing,
js-client,407d78b,maxnpm_cve_oldness_pip_else_npm,,,missing,
wnpm-ci,45e5d14,vanilla,12.55,3.0,success,
wnpm-ci,45e5d14,audit fix,12.55,3.0,success,
wnpm-ci,45e5d14,audit fix force,0.0,22.0,success,
wnpm-ci,45e5d14,maxnpm_cve_oldness,0.0,22.0,success,
wnpm-ci,45e5d14,maxnpm_cve_oldness_pip_else_npm,12.55,3.0,success,
typescript-poor-man-reflection,09adfc2,vanilla,7.5,183.0,success,
typescript-poor-man-reflection,09adfc2,audit fix,7.5,183.0,success,
typescript-poor-man-reflection,09adfc2,audit fix force,0.0,38.0,success,
typescript-poor-man-reflection,09adfc2,maxnpm_cve_oldness,0.0,43.0,success,
typescript-poor-man-reflection,09adfc2,maxnpm_cve_oldness_pip_else_npm,7.5,137.0,success,
postcss-position,1d5cdc9,vanilla,5.3,5.0,success,
postcss-position,1d5cdc9,audit fix,5.3,5.0,success,
postcss-position,1d5cdc9,audit fix force,0.0,4.0,success,
postcss-position,1d5cdc9,maxnpm_cve_oldness,0.0,4.0,success,
postcss-position,1d5cdc9,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
vscode-extension-vscode,1cb1b05,vanilla,71.85,217.0,success,
vscode-extension-vscode,1cb1b05,audit fix,71.85,217.0,success,
vscode-extension-vscode,1cb1b05,audit fix force,105.25,393.0,success,
vscode-extension-vscode,1cb1b05,maxnpm_cve_oldness,,,missing,
vscode-extension-vscode,1cb1b05,maxnpm_cve_oldness_pip_else_npm,71.85,200.0,success,
engine.io-client,11ae0ff,vanilla,46.6,23.0,success,
engine.io-client,11ae0ff,audit fix,46.6,23.0,success,
engine.io-client,11ae0ff,audit fix force,7.95,21.0,success,
engine.io-client,11ae0ff,maxnpm_cve_oldness,7.95,21.0,success,
engine.io-client,11ae0ff,maxnpm_cve_oldness_pip_else_npm,46.6,23.0,success,
grunt-notify,033e1ad,vanilla,17.3,4.0,success,
grunt-notify,033e1ad,audit fix,17.3,4.0,success,
grunt-notify,033e1ad,audit fix force,0.0,6.0,success,
grunt-notify,033e1ad,maxnpm_cve_oldness,0.0,6.0,success,
grunt-notify,033e1ad,maxnpm_cve_oldness_pip_else_npm,17.3,4.0,success,
inertia,171cf3e,vanilla,29.35,8.0,success,
inertia,171cf3e,audit fix,29.35,8.0,success,
inertia,171cf3e,audit fix force,0.0,11.0,success,
inertia,171cf3e,maxnpm_cve_oldness,22.95,6.0,success,
inertia,171cf3e,maxnpm_cve_oldness_pip_else_npm,22.95,6.0,success,
happn-3,0b13107,vanilla,249.24999999999997,224.0,success,
happn-3,0b13107,audit fix,249.24999999999997,224.0,success,
happn-3,0b13107,audit fix force,17.1,265.0,success,
happn-3,0b13107,maxnpm_cve_oldness,,,missing,
happn-3,0b13107,maxnpm_cve_oldness_pip_else_npm,,,missing,
protoculture,02c93d5,vanilla,9.8,25.0,success,
protoculture,02c93d5,audit fix,9.8,25.0,success,
protoculture,02c93d5,audit fix force,0.0,25.0,success,
protoculture,02c93d5,maxnpm_cve_oldness,0.0,25.0,success,
protoculture,02c93d5,maxnpm_cve_oldness_pip_else_npm,9.8,25.0,success,
koa-router-cache,5137cd4,vanilla,44.400000000000006,12.0,success,
koa-router-cache,5137cd4,audit fix,44.400000000000006,12.0,success,
koa-router-cache,5137cd4,audit fix force,0.0,18.0,success,
koa-router-cache,5137cd4,maxnpm_cve_oldness,0.0,18.0,success,
koa-router-cache,5137cd4,maxnpm_cve_oldness_pip_else_npm,46.400000000000006,11.0,success,
kcd-scripts,5ac721f,vanilla,58.599999999999994,865.0,success,
kcd-scripts,5ac721f,audit fix,58.599999999999994,865.0,success,
kcd-scripts,5ac721f,audit fix force,10.399999999999999,1061.0,success,
kcd-scripts,5ac721f,maxnpm_cve_oldness,,,missing,
kcd-scripts,5ac721f,maxnpm_cve_oldness_pip_else_npm,,,missing,
jsonwebtoken-ed25519-tn,597750b,vanilla,35.65,4.0,success,
jsonwebtoken-ed25519-tn,597750b,audit fix,35.65,4.0,success,
jsonwebtoken-ed25519-tn,597750b,audit fix force,0.0,6.0,success,
jsonwebtoken-ed25519-tn,597750b,maxnpm_cve_oldness,0.0,6.0,success,
jsonwebtoken-ed25519-tn,597750b,maxnpm_cve_oldness_pip_else_npm,35.65,4.0,success,
zmi-nerd,0cec356,vanilla,7.5,926.0,success,
zmi-nerd,0cec356,audit fix,7.5,926.0,success,
zmi-nerd,0cec356,audit fix force,16.6,960.0,success,
zmi-nerd,0cec356,maxnpm_cve_oldness,,,missing,
zmi-nerd,0cec356,maxnpm_cve_oldness_pip_else_npm,,,missing,
typescript-plugin-css-modules,3834d0d,vanilla,5.3,46.0,success,
typescript-plugin-css-modules,3834d0d,audit fix,5.3,46.0,success,
typescript-plugin-css-modules,3834d0d,audit fix force,5.3,46.0,success,
typescript-plugin-css-modules,3834d0d,maxnpm_cve_oldness,5.3,44.0,success,
typescript-plugin-css-modules,3834d0d,maxnpm_cve_oldness_pip_else_npm,5.3,44.0,success,
node-exif,7dbb55f,vanilla,2.0,2.0,success,
node-exif,7dbb55f,audit fix,2.0,2.0,success,
node-exif,7dbb55f,audit fix force,0.0,2.0,success,
node-exif,7dbb55f,maxnpm_cve_oldness,0.0,2.0,success,
node-exif,7dbb55f,maxnpm_cve_oldness_pip_else_npm,2.0,2.0,success,
oidc-client-js,5f61ac8,vanilla,23.15,1.0,success,
oidc-client-js,5f61ac8,audit fix,23.15,1.0,success,
oidc-client-js,5f61ac8,audit fix force,0.0,1.0,success,
oidc-client-js,5f61ac8,maxnpm_cve_oldness,0.0,1.0,success,
oidc-client-js,5f61ac8,maxnpm_cve_oldness_pip_else_npm,23.15,1.0,success,
akaya,1863a5f,vanilla,0.0,15.0,success,
akaya,1863a5f,audit fix,0.0,15.0,success,
akaya,1863a5f,audit fix force,0.0,15.0,success,
akaya,1863a5f,maxnpm_cve_oldness,0.0,15.0,success,
akaya,1863a5f,maxnpm_cve_oldness_pip_else_npm,0.0,15.0,success,
projen,06d1fd3,vanilla,0.0,64.0,success,
projen,06d1fd3,audit fix,0.0,64.0,success,
projen,06d1fd3,audit fix force,0.0,64.0,success,
projen,06d1fd3,maxnpm_cve_oldness,,,missing,
projen,06d1fd3,maxnpm_cve_oldness_pip_else_npm,,,missing,
noble,3de0a7c,vanilla,19.45,6.0,success,
noble,3de0a7c,audit fix,19.45,6.0,success,
noble,3de0a7c,audit fix force,0.0,3.0,success,
noble,3de0a7c,maxnpm_cve_oldness,0.0,3.0,success,
noble,3de0a7c,maxnpm_cve_oldness_pip_else_npm,19.45,6.0,success,
egg-logger,08f255e,vanilla,0.0,25.0,success,
egg-logger,08f255e,audit fix,0.0,25.0,success,
egg-logger,08f255e,audit fix force,0.0,25.0,success,
egg-logger,08f255e,maxnpm_cve_oldness,0.0,22.0,success,
egg-logger,08f255e,maxnpm_cve_oldness_pip_else_npm,0.0,22.0,success,
libamd,26b1815,vanilla,15.0,2.0,success,
libamd,26b1815,audit fix,15.0,2.0,success,
libamd,26b1815,audit fix force,15.0,2.0,success,
libamd,26b1815,maxnpm_cve_oldness,15.0,2.0,success,
libamd,26b1815,maxnpm_cve_oldness_pip_else_npm,15.0,2.0,success,
postcss-gradientfixer,559f638,vanilla,5.3,12.0,success,
postcss-gradientfixer,559f638,audit fix,5.3,12.0,success,
postcss-gradientfixer,559f638,audit fix force,0.0,4.0,success,
postcss-gradientfixer,559f638,maxnpm_cve_oldness,0.0,4.0,success,
postcss-gradientfixer,559f638,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
assert-timeout,0d3b630,vanilla,7.5,2.0,success,
assert-timeout,0d3b630,audit fix,7.5,2.0,success,
assert-timeout,0d3b630,audit fix force,0.0,2.0,success,
assert-timeout,0d3b630,maxnpm_cve_oldness,0.0,2.0,success,
assert-timeout,0d3b630,maxnpm_cve_oldness_pip_else_npm,7.5,2.0,success,
eggtended-js,1bfbe0d,vanilla,0.0,9.0,success,
eggtended-js,1bfbe0d,audit fix,0.0,9.0,success,
eggtended-js,1bfbe0d,audit fix force,0.0,9.0,success,
eggtended-js,1bfbe0d,maxnpm_cve_oldness,0.0,9.0,success,
eggtended-js,1bfbe0d,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
css-node-extract,1afc251,vanilla,5.3,12.0,success,
css-node-extract,1afc251,audit fix,5.3,12.0,success,
css-node-extract,1afc251,audit fix force,0.0,4.0,success,
css-node-extract,1afc251,maxnpm_cve_oldness,0.0,4.0,success,
css-node-extract,1afc251,maxnpm_cve_oldness_pip_else_npm,5.3,12.0,success,
botkit,0281ceb,vanilla,109.5,368.0,success,
botkit,0281ceb,audit fix,109.5,369.0,success,
botkit,0281ceb,audit fix force,76.2,464.0,success,
botkit,0281ceb,maxnpm_cve_oldness,,,missing,
botkit,0281ceb,maxnpm_cve_oldness_pip_else_npm,67.05000000000001,319.0,success,
es-dev-server-rollup,9a1bab8,vanilla,0.0,410.0,success,
es-dev-server-rollup,9a1bab8,audit fix,0.0,410.0,success,
es-dev-server-rollup,9a1bab8,audit fix force,0.0,410.0,success,
es-dev-server-rollup,9a1bab8,maxnpm_cve_oldness,,,missing,
es-dev-server-rollup,9a1bab8,maxnpm_cve_oldness_pip_else_npm,,,missing,
acady,067cd9a,vanilla,38.8,926.0,success,
acady,067cd9a,audit fix,38.8,926.0,success,
acady,067cd9a,audit fix force,68.5,791.0,success,
acady,067cd9a,maxnpm_cve_oldness,,,missing,
acady,067cd9a,maxnpm_cve_oldness_pip_else_npm,,,missing,
san-ssr,1522cdf,vanilla,0.0,76.0,success,
san-ssr,1522cdf,audit fix,0.0,76.0,success,
san-ssr,1522cdf,audit fix force,0.0,76.0,success,
san-ssr,1522cdf,maxnpm_cve_oldness,0.0,76.0,success,
san-ssr,1522cdf,maxnpm_cve_oldness_pip_else_npm,0.0,76.0,success,
orval,0826931,vanilla,63.2,482.0,success,
orval,0826931,audit fix,63.2,482.0,success,
orval,0826931,audit fix force,0.0,343.0,success,
orval,0826931,maxnpm_cve_oldness,,,missing,
orval,0826931,maxnpm_cve_oldness_pip_else_npm,,,missing,
lighthouse-ci,69c14fa,vanilla,114.59999999999998,350.0,success,
lighthouse-ci,69c14fa,audit fix,114.59999999999998,350.0,success,
lighthouse-ci,69c14fa,audit fix force,0.0,257.0,success,
lighthouse-ci,69c14fa,maxnpm_cve_oldness,0.0,231.0,success,
lighthouse-ci,69c14fa,maxnpm_cve_oldness_pip_else_npm,99.19999999999999,325.0,success,
babel,5b09114b8,vanilla,59.400000000000006,80.0,success,
babel,5b09114b8,audit fix,59.400000000000006,80.0,success,
babel,5b09114b8,audit fix force,7.5,83.0,success,
babel,5b09114b8,maxnpm_cve_oldness,0.0,78.0,success,
babel,5b09114b8,maxnpm_cve_oldness_pip_else_npm,51.900000000000006,73.0,success,
ggit,7759063,vanilla,67.30000000000001,23.0,success,
ggit,7759063,audit fix,67.30000000000001,23.0,success,
ggit,7759063,audit fix force,0.0,22.0,success,
ggit,7759063,maxnpm_cve_oldness,,,missing,
ggit,7759063,maxnpm_cve_oldness_pip_else_npm,,,missing,
bb-dic,256e9bb,vanilla,0.0,28.0,success,
bb-dic,256e9bb,audit fix,0.0,28.0,success,
bb-dic,256e9bb,audit fix force,0.0,28.0,success,
bb-dic,256e9bb,maxnpm_cve_oldness,0.0,28.0,success,
bb-dic,256e9bb,maxnpm_cve_oldness_pip_else_npm,0.0,28.0,success,
xmind-sdk-js,5ea51e0,vanilla,0.0,23.0,success,
xmind-sdk-js,5ea51e0,audit fix,0.0,23.0,success,
xmind-sdk-js,5ea51e0,audit fix force,0.0,23.0,success,
xmind-sdk-js,5ea51e0,maxnpm_cve_oldness,0.0,23.0,success,
xmind-sdk-js,5ea51e0,maxnpm_cve_oldness_pip_else_npm,0.0,23.0,success,
strong-soap,2e557dd,vanilla,96.05000000000001,64.0,success,
strong-soap,2e557dd,audit fix,96.05000000000001,64.0,success,
strong-soap,2e557dd,audit fix force,9.8,65.0,success,
strong-soap,2e557dd,maxnpm_cve_oldness,9.8,60.0,success,
strong-soap,2e557dd,maxnpm_cve_oldness_pip_else_npm,96.05000000000001,59.0,success,
bolt,0d53d1b,vanilla,,,missing,
bolt,0d53d1b,audit fix,,,missing,
bolt,0d53d1b,audit fix force,,,missing,
bolt,0d53d1b,maxnpm_cve_oldness,,,missing,
bolt,0d53d1b,maxnpm_cve_oldness_pip_else_npm,,,missing,
HAP-NodeJS,16829b4,vanilla,99.50000000000001,172.0,success,
HAP-NodeJS,16829b4,audit fix,99.50000000000001,172.0,success,
HAP-NodeJS,16829b4,audit fix force,115.65,192.0,success,
HAP-NodeJS,16829b4,maxnpm_cve_oldness,,,missing,
HAP-NodeJS,16829b4,maxnpm_cve_oldness_pip_else_npm,,,missing,
cli-table2,0f3cb7f,vanilla,155.55,378.0,success,
cli-table2,0f3cb7f,audit fix,155.55,378.0,success,
cli-table2,0f3cb7f,audit fix force,13.0,541.0,success,
cli-table2,0f3cb7f,maxnpm_cve_oldness,,,missing,
cli-table2,0f3cb7f,maxnpm_cve_oldness_pip_else_npm,,,missing,
derequire,1eb43a8,vanilla,0.0,18.0,success,
derequire,1eb43a8,audit fix,0.0,18.0,success,
derequire,1eb43a8,audit fix force,0.0,18.0,success,
derequire,1eb43a8,maxnpm_cve_oldness,0.0,12.0,success,
derequire,1eb43a8,maxnpm_cve_oldness_pip_else_npm,0.0,12.0,success,
node-svn-ultimate,5b23909,vanilla,0.0,21.0,success,
node-svn-ultimate,5b23909,audit fix,0.0,21.0,success,
node-svn-ultimate,5b23909,audit fix force,0.0,21.0,success,
node-svn-ultimate,5b23909,maxnpm_cve_oldness,0.0,10.0,success,
node-svn-ultimate,5b23909,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
hard-source-webpack-plugin,1aab5ae,vanilla,0.0,93.0,success,
hard-source-webpack-plugin,1aab5ae,audit fix,0.0,93.0,success,
hard-source-webpack-plugin,1aab5ae,audit fix force,0.0,93.0,success,
hard-source-webpack-plugin,1aab5ae,maxnpm_cve_oldness,,,missing,
hard-source-webpack-plugin,1aab5ae,maxnpm_cve_oldness_pip_else_npm,0.0,82.0,success,
key-lib,5111b78,vanilla,14.5,34.0,success,
key-lib,5111b78,audit fix,14.5,34.0,success,
key-lib,5111b78,audit fix force,0.0,38.0,success,
key-lib,5111b78,maxnpm_cve_oldness,0.0,33.0,success,
key-lib,5111b78,maxnpm_cve_oldness_pip_else_npm,14.5,25.0,success,
parallel-webpack,0a6836a,vanilla,73.00000000000001,270.0,success,
parallel-webpack,0a6836a,audit fix,73.00000000000001,270.0,success,
parallel-webpack,0a6836a,audit fix force,0.0,92.0,success,
parallel-webpack,0a6836a,maxnpm_cve_oldness,,,missing,
parallel-webpack,0a6836a,maxnpm_cve_oldness_pip_else_npm,,,missing,
webpack,f7d7d30e,vanilla,36.1,251.0,success,
webpack,f7d7d30e,audit fix,36.1,251.0,success,
webpack,f7d7d30e,audit fix force,13.2,254.0,success,
webpack,f7d7d30e,maxnpm_cve_oldness,,,missing,
webpack,f7d7d30e,maxnpm_cve_oldness_pip_else_npm,,,missing,
common-bin,02f8910,vanilla,10.399999999999999,111.0,success,
common-bin,02f8910,audit fix,10.399999999999999,111.0,success,
common-bin,02f8910,audit fix force,0.0,51.0,success,
common-bin,02f8910,maxnpm_cve_oldness,0.0,50.0,success,
common-bin,02f8910,maxnpm_cve_oldness_pip_else_npm,10.399999999999999,96.0,success,
hydrolysis,5a93ac9,vanilla,271.9,629.0,success,
hydrolysis,5a93ac9,audit fix,271.9,630.0,success,
hydrolysis,5a93ac9,audit fix force,143.0,684.0,success,
hydrolysis,5a93ac9,maxnpm_cve_oldness,,,missing,
hydrolysis,5a93ac9,maxnpm_cve_oldness_pip_else_npm,,,missing,
cans,0d7fe89,vanilla,32.3,581.0,success,
cans,0d7fe89,audit fix,32.3,578.0,success,
cans,0d7fe89,audit fix force,0.0,528.0,success,
cans,0d7fe89,maxnpm_cve_oldness,,,missing,
cans,0d7fe89,maxnpm_cve_oldness_pip_else_npm,,,missing,
appium,37b0064,vanilla,869.2500000000002,935.0,success,
appium,37b0064,audit fix,869.2500000000002,935.0,success,
appium,37b0064,audit fix force,869.2500000000002,935.0,success,
appium,37b0064,maxnpm_cve_oldness,,,missing,
appium,37b0064,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-convict,2bdfa24,vanilla,80.10000000000001,6.0,success,
node-convict,2bdfa24,audit fix,80.10000000000001,6.0,success,
node-convict,2bdfa24,audit fix force,0.0,6.0,success,
node-convict,2bdfa24,maxnpm_cve_oldness,0.0,6.0,success,
node-convict,2bdfa24,maxnpm_cve_oldness_pip_else_npm,80.10000000000001,6.0,success,
PayPal-node-SDK,06b6ba4,vanilla,0.0,1.0,success,
PayPal-node-SDK,06b6ba4,audit fix,0.0,1.0,success,
PayPal-node-SDK,06b6ba4,audit fix force,0.0,1.0,success,
PayPal-node-SDK,06b6ba4,maxnpm_cve_oldness,0.0,1.0,success,
PayPal-node-SDK,06b6ba4,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
external-ip,47d6249,vanilla,5.6,12.0,success,
external-ip,47d6249,audit fix,5.6,12.0,success,
external-ip,47d6249,audit fix force,0.0,13.0,success,
external-ip,47d6249,maxnpm_cve_oldness,0.0,13.0,success,
external-ip,47d6249,maxnpm_cve_oldness_pip_else_npm,5.6,12.0,success,
paraswap-sdk,00d0219,vanilla,67.55,354.0,success,
paraswap-sdk,00d0219,audit fix,67.55,354.0,success,
paraswap-sdk,00d0219,audit fix force,5.3,408.0,success,
paraswap-sdk,00d0219,maxnpm_cve_oldness,,,missing,
paraswap-sdk,00d0219,maxnpm_cve_oldness_pip_else_npm,,,missing,
eslint-watch,6669791,vanilla,12.8,188.0,success,
eslint-watch,6669791,audit fix,12.8,188.0,success,
eslint-watch,6669791,audit fix force,0.0,50.0,success,
eslint-watch,6669791,maxnpm_cve_oldness,0.0,50.0,success,
eslint-watch,6669791,maxnpm_cve_oldness_pip_else_npm,12.8,136.0,success,
restful.js,eea59ff,vanilla,299.34999999999997,229.0,success,
restful.js,eea59ff,audit fix,299.34999999999997,229.0,success,
restful.js,eea59ff,audit fix force,83.2,240.0,success,
restful.js,eea59ff,maxnpm_cve_oldness,,,missing,
restful.js,eea59ff,maxnpm_cve_oldness_pip_else_npm,,,missing,
create-oss-app,fa218f9,vanilla,12.8,307.0,success,
create-oss-app,fa218f9,audit fix,12.8,307.0,success,
create-oss-app,fa218f9,audit fix force,0.0,112.0,success,
create-oss-app,fa218f9,maxnpm_cve_oldness,,,missing,
create-oss-app,fa218f9,maxnpm_cve_oldness_pip_else_npm,,,missing,
open-attestation,5a4e091,vanilla,44.8,887.0,success,
open-attestation,5a4e091,audit fix,44.8,887.0,success,
open-attestation,5a4e091,audit fix force,44.8,887.0,success,
open-attestation,5a4e091,maxnpm_cve_oldness,,,missing,
open-attestation,5a4e091,maxnpm_cve_oldness_pip_else_npm,,,missing,
base-api-client,14ec77c,vanilla,7.5,5.0,success,
base-api-client,14ec77c,audit fix,7.5,5.0,success,
base-api-client,14ec77c,audit fix force,0.0,5.0,success,
base-api-client,14ec77c,maxnpm_cve_oldness,0.0,5.0,success,
base-api-client,14ec77c,maxnpm_cve_oldness_pip_else_npm,7.5,5.0,success,
type-graphql,1b0ae90,vanilla,20.400000000000002,21.0,success,
type-graphql,1b0ae90,audit fix,20.400000000000002,21.0,success,
type-graphql,1b0ae90,audit fix force,0.0,22.0,success,
type-graphql,1b0ae90,maxnpm_cve_oldness,0.0,22.0,success,
type-graphql,1b0ae90,maxnpm_cve_oldness_pip_else_npm,20.400000000000002,21.0,success,
rabbi,0e66a3b,vanilla,52.55,360.0,success,
rabbi,0e66a3b,audit fix,52.55,360.0,success,
rabbi,0e66a3b,audit fix force,39.75,374.0,success,
rabbi,0e66a3b,maxnpm_cve_oldness,,,missing,
rabbi,0e66a3b,maxnpm_cve_oldness_pip_else_npm,,,missing,
write-file-webpack-plugin,59accf6,vanilla,0.0,12.0,success,
write-file-webpack-plugin,59accf6,audit fix,0.0,12.0,success,
write-file-webpack-plugin,59accf6,audit fix force,0.0,12.0,success,
write-file-webpack-plugin,59accf6,maxnpm_cve_oldness,0.0,10.0,success,
write-file-webpack-plugin,59accf6,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
lockit-signup,145b255,vanilla,33.400000000000006,23.0,success,
lockit-signup,145b255,audit fix,33.400000000000006,23.0,success,
lockit-signup,145b255,audit fix force,33.400000000000006,23.0,success,
lockit-signup,145b255,maxnpm_cve_oldness,33.400000000000006,22.0,success,
lockit-signup,145b255,maxnpm_cve_oldness_pip_else_npm,56.800000000000004,20.0,success,
adbkit,0adc637,vanilla,31.75,10.0,success,
adbkit,0adc637,audit fix,31.75,10.0,success,
adbkit,0adc637,audit fix force,0.0,10.0,success,
adbkit,0adc637,maxnpm_cve_oldness,0.0,10.0,success,
adbkit,0adc637,maxnpm_cve_oldness_pip_else_npm,31.75,10.0,success,
rollup-plugin-dev,565e89d,vanilla,28.4,111.0,success,
rollup-plugin-dev,565e89d,audit fix,28.4,111.0,success,
rollup-plugin-dev,565e89d,audit fix force,28.4,111.0,success,
rollup-plugin-dev,565e89d,maxnpm_cve_oldness,20.7,105.0,success,
rollup-plugin-dev,565e89d,maxnpm_cve_oldness_pip_else_npm,20.7,105.0,success,
ironium,14b7c9d,vanilla,140.80000000000004,14.0,success,
ironium,14b7c9d,audit fix,140.80000000000004,14.0,success,
ironium,14b7c9d,audit fix force,15.4,10.0,success,
ironium,14b7c9d,maxnpm_cve_oldness,140.8,14.0,success,
ironium,14b7c9d,maxnpm_cve_oldness_pip_else_npm,140.8,14.0,success,
arrest,158cdd1,vanilla,38.45,85.0,success,
arrest,158cdd1,audit fix,38.45,85.0,success,
arrest,158cdd1,audit fix force,0.0,111.0,success,
arrest,158cdd1,maxnpm_cve_oldness,0.0,108.0,success,
arrest,158cdd1,maxnpm_cve_oldness_pip_else_npm,38.45,81.0,success,
analytics.js-integration,5ef00d5,vanilla,5.45,27.0,success,
analytics.js-integration,5ef00d5,audit fix,5.45,27.0,success,
analytics.js-integration,5ef00d5,audit fix force,0.0,27.0,success,
analytics.js-integration,5ef00d5,maxnpm_cve_oldness,0.0,27.0,success,
analytics.js-integration,5ef00d5,maxnpm_cve_oldness_pip_else_npm,5.45,27.0,success,
eyeglass,36f32eb,vanilla,111.60000000000001,201.0,success,
eyeglass,36f32eb,audit fix,111.60000000000001,201.0,success,
eyeglass,36f32eb,audit fix force,7.5,296.0,success,
eyeglass,36f32eb,maxnpm_cve_oldness,7.5,238.0,success,
eyeglass,36f32eb,maxnpm_cve_oldness_pip_else_npm,,,missing,
arquero,39cf949,vanilla,0.0,35.0,success,
arquero,39cf949,audit fix,0.0,35.0,success,
arquero,39cf949,audit fix force,0.0,35.0,success,
arquero,39cf949,maxnpm_cve_oldness,0.0,35.0,success,
arquero,39cf949,maxnpm_cve_oldness_pip_else_npm,0.0,35.0,success,
rhea,b51e8fe,vanilla,0.0,2.0,success,
rhea,b51e8fe,audit fix,0.0,2.0,success,
rhea,b51e8fe,audit fix force,0.0,2.0,success,
rhea,b51e8fe,maxnpm_cve_oldness,0.0,2.0,success,
rhea,b51e8fe,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
mendel,7465e39,vanilla,0.0,1.0,success,
mendel,7465e39,audit fix,0.0,1.0,success,
mendel,7465e39,audit fix force,0.0,1.0,success,
mendel,7465e39,maxnpm_cve_oldness,0.0,1.0,success,
mendel,7465e39,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
talkback,0d84ba3,vanilla,0.0,9.0,success,
talkback,0d84ba3,audit fix,0.0,9.0,success,
talkback,0d84ba3,audit fix force,0.0,9.0,success,
talkback,0d84ba3,maxnpm_cve_oldness,0.0,9.0,success,
talkback,0d84ba3,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
ionic-cli,b62ba16,vanilla,388.74999999999994,645.0,success,
ionic-cli,b62ba16,audit fix,388.74999999999994,640.0,success,
ionic-cli,b62ba16,audit fix force,0.0,270.0,success,
ionic-cli,b62ba16,maxnpm_cve_oldness,,,missing,
ionic-cli,b62ba16,maxnpm_cve_oldness_pip_else_npm,,,missing,
tpa-style-webpack-plugin,13a9e7a,vanilla,5.3,359.0,success,
tpa-style-webpack-plugin,13a9e7a,audit fix,5.3,359.0,success,
tpa-style-webpack-plugin,13a9e7a,audit fix force,5.3,359.0,success,
tpa-style-webpack-plugin,13a9e7a,maxnpm_cve_oldness,,,missing,
tpa-style-webpack-plugin,13a9e7a,maxnpm_cve_oldness_pip_else_npm,,,missing,
schema-magic,88b29b3,vanilla,30.400000000000002,34.0,success,
schema-magic,88b29b3,audit fix,30.400000000000002,34.0,success,
schema-magic,88b29b3,audit fix force,15.0,34.0,success,
schema-magic,88b29b3,maxnpm_cve_oldness,15.0,36.0,success,
schema-magic,88b29b3,maxnpm_cve_oldness_pip_else_npm,30.400000000000002,34.0,success,
jsonp,6b60064,vanilla,0.0,2.0,success,
jsonp,6b60064,audit fix,0.0,2.0,success,
jsonp,6b60064,audit fix force,0.0,2.0,success,
jsonp,6b60064,maxnpm_cve_oldness,0.0,2.0,success,
jsonp,6b60064,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
ember-component-css,1d35f3d,vanilla,5.3,368.0,success,
ember-component-css,1d35f3d,audit fix,5.3,368.0,success,
ember-component-css,1d35f3d,audit fix force,0.0,360.0,success,
ember-component-css,1d35f3d,maxnpm_cve_oldness,,,missing,
ember-component-css,1d35f3d,maxnpm_cve_oldness_pip_else_npm,,,missing,
a11yjson,67282f9,vanilla,17.0,21.0,success,
a11yjson,67282f9,audit fix,17.0,21.0,success,
a11yjson,67282f9,audit fix force,0.0,21.0,success,
a11yjson,67282f9,maxnpm_cve_oldness,0.0,21.0,success,
a11yjson,67282f9,maxnpm_cve_oldness_pip_else_npm,,,missing,
list-selectors,15d06bc,vanilla,57.2,108.0,success,
list-selectors,15d06bc,audit fix,57.2,108.0,success,
list-selectors,15d06bc,audit fix force,7.5,81.0,success,
list-selectors,15d06bc,maxnpm_cve_oldness,,,missing,
list-selectors,15d06bc,maxnpm_cve_oldness_pip_else_npm,49.7,59.0,success,
validation,297e557,vanilla,0.0,10.0,success,
validation,297e557,audit fix,0.0,10.0,success,
validation,297e557,audit fix force,0.0,10.0,success,
validation,297e557,maxnpm_cve_oldness,0.0,10.0,success,
validation,297e557,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
smartcli,0897874,vanilla,49.7,156.0,success,
smartcli,0897874,audit fix,49.7,156.0,success,
smartcli,0897874,audit fix force,0.0,93.0,success,
smartcli,0897874,maxnpm_cve_oldness,0.0,92.0,success,
smartcli,0897874,maxnpm_cve_oldness_pip_else_npm,49.7,146.0,success,
bodiless-js,03d52f9,vanilla,83.89999999999999,337.0,success,
bodiless-js,03d52f9,audit fix,83.89999999999999,337.0,success,
bodiless-js,03d52f9,audit fix force,10.399999999999999,323.0,success,
bodiless-js,03d52f9,maxnpm_cve_oldness,10.399999999999999,273.0,success,
bodiless-js,03d52f9,maxnpm_cve_oldness_pip_else_npm,83.89999999999999,293.0,success,
request-sync,4f1acaf,vanilla,35.95,14.0,success,
request-sync,4f1acaf,audit fix,35.95,14.0,success,
request-sync,4f1acaf,audit fix force,12.55,21.0,success,
request-sync,4f1acaf,maxnpm_cve_oldness,12.55,19.0,success,
request-sync,4f1acaf,maxnpm_cve_oldness_pip_else_npm,35.95,12.0,success,
zlb-is-truthy,e768a98,vanilla,0.0,1.0,success,
zlb-is-truthy,e768a98,audit fix,0.0,1.0,success,
zlb-is-truthy,e768a98,audit fix force,0.0,1.0,success,
zlb-is-truthy,e768a98,maxnpm_cve_oldness,0.0,1.0,success,
zlb-is-truthy,e768a98,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
blint,1d48e0b,vanilla,9.8,7.0,success,
blint,1d48e0b,audit fix,9.8,7.0,success,
blint,1d48e0b,audit fix force,0.0,4.0,success,
blint,1d48e0b,maxnpm_cve_oldness,0.0,4.0,success,
blint,1d48e0b,maxnpm_cve_oldness_pip_else_npm,9.8,7.0,success,
then-request,3327a72,vanilla,23.4,16.0,success,
then-request,3327a72,audit fix,23.4,16.0,success,
then-request,3327a72,audit fix force,0.0,23.0,success,
then-request,3327a72,maxnpm_cve_oldness,0.0,17.0,success,
then-request,3327a72,maxnpm_cve_oldness_pip_else_npm,23.4,10.0,success,
parcel,0f2da65,vanilla,0.0,75.0,success,
parcel,0f2da65,audit fix,0.0,75.0,success,
parcel,0f2da65,audit fix force,0.0,75.0,success,
parcel,0f2da65,maxnpm_cve_oldness,,,missing,
parcel,0f2da65,maxnpm_cve_oldness_pip_else_npm,0.0,63.0,success,
loopback4-authentication,07363de,vanilla,4.8,73.0,success,
loopback4-authentication,07363de,audit fix,4.8,73.0,success,
loopback4-authentication,07363de,audit fix force,0.0,72.0,success,
loopback4-authentication,07363de,maxnpm_cve_oldness,0.0,72.0,success,
loopback4-authentication,07363de,maxnpm_cve_oldness_pip_else_npm,4.8,72.0,success,
javascript-sdk,1193155,vanilla,,,missing,
javascript-sdk,1193155,audit fix,,,missing,
javascript-sdk,1193155,audit fix force,,,missing,
javascript-sdk,1193155,maxnpm_cve_oldness,,,missing,
javascript-sdk,1193155,maxnpm_cve_oldness_pip_else_npm,17.25,11.0,success,
karmic,1d5d7a7,vanilla,0.0,1.0,success,
karmic,1d5d7a7,audit fix,0.0,1.0,success,
karmic,1d5d7a7,audit fix force,0.0,1.0,success,
karmic,1d5d7a7,maxnpm_cve_oldness,0.0,1.0,success,
karmic,1d5d7a7,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
cloud-base-cli,168338a,vanilla,12.8,379.0,success,
cloud-base-cli,168338a,audit fix,12.8,379.0,success,
cloud-base-cli,168338a,audit fix force,0.0,382.0,success,
cloud-base-cli,168338a,maxnpm_cve_oldness,,,missing,
cloud-base-cli,168338a,maxnpm_cve_oldness_pip_else_npm,,,missing,
npm-package-json-lint,634a192,vanilla,23.400000000000002,88.0,success,
npm-package-json-lint,634a192,audit fix,23.400000000000002,88.0,success,
npm-package-json-lint,634a192,audit fix force,10.6,91.0,success,
npm-package-json-lint,634a192,maxnpm_cve_oldness,5.3,88.0,success,
npm-package-json-lint,634a192,maxnpm_cve_oldness_pip_else_npm,18.1,80.0,success,
electron-squirrel-startup,9089db2,vanilla,0.0,2.0,success,
electron-squirrel-startup,9089db2,audit fix,0.0,2.0,success,
electron-squirrel-startup,9089db2,audit fix force,0.0,2.0,success,
electron-squirrel-startup,9089db2,maxnpm_cve_oldness,0.0,2.0,success,
electron-squirrel-startup,9089db2,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
eccrypto,07fb766,vanilla,22.0,9.0,success,
eccrypto,07fb766,audit fix,22.0,9.0,success,
eccrypto,07fb766,audit fix force,0.0,11.0,success,
eccrypto,07fb766,maxnpm_cve_oldness,0.0,11.0,success,
eccrypto,07fb766,maxnpm_cve_oldness_pip_else_npm,22.0,9.0,success,
puzzle-warden,23904c5,vanilla,7.5,147.0,success,
puzzle-warden,23904c5,audit fix,7.5,147.0,success,
puzzle-warden,23904c5,audit fix force,0.0,153.0,success,
puzzle-warden,23904c5,maxnpm_cve_oldness,0.0,142.0,success,
puzzle-warden,23904c5,maxnpm_cve_oldness_pip_else_npm,7.5,138.0,success,
commitlint,05c1f61,vanilla,69.0,100.0,success,
commitlint,05c1f61,audit fix,69.0,100.0,success,
commitlint,05c1f61,audit fix force,0.0,128.0,success,
commitlint,05c1f61,maxnpm_cve_oldness,0.0,118.0,success,
commitlint,05c1f61,maxnpm_cve_oldness_pip_else_npm,61.7,91.0,success,
swagger-node-runner,0a5807c,vanilla,182.79999999999998,183.0,success,
swagger-node-runner,0a5807c,audit fix,182.79999999999998,183.0,success,
swagger-node-runner,0a5807c,audit fix force,28.2,175.0,success,
swagger-node-runner,0a5807c,maxnpm_cve_oldness,,,missing,
swagger-node-runner,0a5807c,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-ffi-napi,0575cdf,vanilla,0.0,8.0,success,
node-ffi-napi,0575cdf,audit fix,0.0,8.0,success,
node-ffi-napi,0575cdf,audit fix force,0.0,8.0,success,
node-ffi-napi,0575cdf,maxnpm_cve_oldness,0.0,5.0,success,
node-ffi-napi,0575cdf,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
postcss-flexboxfixer,40711d2,vanilla,5.3,12.0,success,
postcss-flexboxfixer,40711d2,audit fix,5.3,12.0,success,
postcss-flexboxfixer,40711d2,audit fix force,0.0,4.0,success,
postcss-flexboxfixer,40711d2,maxnpm_cve_oldness,0.0,4.0,success,
postcss-flexboxfixer,40711d2,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
buddy.js,38c66da,vanilla,0.0,4.0,success,
buddy.js,38c66da,audit fix,0.0,4.0,success,
buddy.js,38c66da,audit fix force,0.0,4.0,success,
buddy.js,38c66da,maxnpm_cve_oldness,0.0,4.0,success,
buddy.js,38c66da,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
less-plugin-css-modules,85c17ab,vanilla,21.2,85.0,success,
less-plugin-css-modules,85c17ab,audit fix,21.2,85.0,success,
less-plugin-css-modules,85c17ab,audit fix force,0.0,41.0,success,
less-plugin-css-modules,85c17ab,maxnpm_cve_oldness,0.0,33.0,success,
less-plugin-css-modules,85c17ab,maxnpm_cve_oldness_pip_else_npm,10.6,70.0,success,
sfdx-core,d71bf2d,vanilla,100.50000000000001,155.0,success,
sfdx-core,d71bf2d,audit fix,100.50000000000001,155.0,success,
sfdx-core,d71bf2d,audit fix force,100.50000000000001,155.0,success,
sfdx-core,d71bf2d,maxnpm_cve_oldness,,,missing,
sfdx-core,d71bf2d,maxnpm_cve_oldness_pip_else_npm,,,missing,
vueify,2c8878c,vanilla,24.3,75.0,success,
vueify,2c8878c,audit fix,24.3,75.0,success,
vueify,2c8878c,audit fix force,0.0,28.0,success,
vueify,2c8878c,maxnpm_cve_oldness,0.0,27.0,success,
vueify,2c8878c,maxnpm_cve_oldness_pip_else_npm,16.8,68.0,success,
drakov,3b3852a,vanilla,47.8,339.0,success,
drakov,3b3852a,audit fix,47.8,339.0,success,
drakov,3b3852a,audit fix force,27.3,132.0,success,
drakov,3b3852a,maxnpm_cve_oldness,27.3,126.0,success,
drakov,3b3852a,maxnpm_cve_oldness_pip_else_npm,,,missing,
css-diff,379147a,vanilla,5.3,13.0,success,
css-diff,379147a,audit fix,5.3,13.0,success,
css-diff,379147a,audit fix force,0.0,5.0,success,
css-diff,379147a,maxnpm_cve_oldness,0.0,5.0,success,
css-diff,379147a,maxnpm_cve_oldness_pip_else_npm,5.3,6.0,success,
standard-log,0c769f8,vanilla,0.0,0.0,success,
standard-log,0c769f8,audit fix,0.0,0.0,success,
standard-log,0c769f8,audit fix force,0.0,0.0,success,
standard-log,0c769f8,maxnpm_cve_oldness,,,missing,
standard-log,0c769f8,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-simple-argparse,0b29331,vanilla,15.4,1.0,success,
node-simple-argparse,0b29331,audit fix,15.4,1.0,success,
node-simple-argparse,0b29331,audit fix force,0.0,1.0,success,
node-simple-argparse,0b29331,maxnpm_cve_oldness,0.0,1.0,success,
node-simple-argparse,0b29331,maxnpm_cve_oldness_pip_else_npm,15.4,1.0,success,
lockit-login-auth,42c5bd0,vanilla,7.5,63.0,success,
lockit-login-auth,42c5bd0,audit fix,7.5,63.0,success,
lockit-login-auth,42c5bd0,audit fix force,0.0,62.0,success,
lockit-login-auth,42c5bd0,maxnpm_cve_oldness,0.0,62.0,success,
lockit-login-auth,42c5bd0,maxnpm_cve_oldness_pip_else_npm,43.65,40.0,success,
sveld,0c2ce8a,vanilla,0.0,71.0,success,
sveld,0c2ce8a,audit fix,0.0,71.0,success,
sveld,0c2ce8a,audit fix force,0.0,71.0,success,
sveld,0c2ce8a,maxnpm_cve_oldness,0.0,71.0,success,
sveld,0c2ce8a,maxnpm_cve_oldness_pip_else_npm,0.0,71.0,success,
start-server-and-test,007c565,vanilla,0.0,2.0,success,
start-server-and-test,007c565,audit fix,0.0,2.0,success,
start-server-and-test,007c565,audit fix force,0.0,2.0,success,
start-server-and-test,007c565,maxnpm_cve_oldness,0.0,2.0,success,
start-server-and-test,007c565,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
truffle,02a514d,vanilla,30.1,378.0,success,
truffle,02a514d,audit fix,30.1,378.0,success,
truffle,02a514d,audit fix force,20.7,537.0,success,
truffle,02a514d,maxnpm_cve_oldness,,,missing,
truffle,02a514d,maxnpm_cve_oldness_pip_else_npm,,,missing,
storybook-addon-sass-postcss,0164352,vanilla,0.0,113.0,success,
storybook-addon-sass-postcss,0164352,audit fix,0.0,113.0,success,
storybook-addon-sass-postcss,0164352,audit fix force,0.0,113.0,success,
storybook-addon-sass-postcss,0164352,maxnpm_cve_oldness,0.0,110.0,success,
storybook-addon-sass-postcss,0164352,maxnpm_cve_oldness_pip_else_npm,0.0,110.0,success,
node-cli-base,a9e05c9,vanilla,5.3,49.0,success,
node-cli-base,a9e05c9,audit fix,5.3,49.0,success,
node-cli-base,a9e05c9,audit fix force,0.0,47.0,success,
node-cli-base,a9e05c9,maxnpm_cve_oldness,0.0,47.0,success,
node-cli-base,a9e05c9,maxnpm_cve_oldness_pip_else_npm,5.3,49.0,success,
acorn-node,099c3c5,vanilla,0.0,2.0,success,
acorn-node,099c3c5,audit fix,0.0,2.0,success,
acorn-node,099c3c5,audit fix force,0.0,2.0,success,
acorn-node,099c3c5,maxnpm_cve_oldness,0.0,2.0,success,
acorn-node,099c3c5,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
angular-cli,1572270,vanilla,1589.2499999999998,2025.0,success,
angular-cli,1572270,audit fix,1589.2499999999998,2017.0,success,
angular-cli,1572270,audit fix force,135.5,1755.0,success,
angular-cli,1572270,maxnpm_cve_oldness,,,missing,
angular-cli,1572270,maxnpm_cve_oldness_pip_else_npm,,,missing,
neurons,018786e,vanilla,0.0,15.0,success,
neurons,018786e,audit fix,0.0,15.0,success,
neurons,018786e,audit fix force,0.0,15.0,success,
neurons,018786e,maxnpm_cve_oldness,0.0,14.0,success,
neurons,018786e,maxnpm_cve_oldness_pip_else_npm,0.0,13.0,success,
vite-plugin-externals,b62149a,vanilla,0.0,8.0,success,
vite-plugin-externals,b62149a,audit fix,0.0,8.0,success,
vite-plugin-externals,b62149a,audit fix force,0.0,8.0,success,
vite-plugin-externals,b62149a,maxnpm_cve_oldness,0.0,8.0,success,
vite-plugin-externals,b62149a,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
purifycss-webpack,408dfb0,vanilla,5.6,7.0,success,
purifycss-webpack,408dfb0,audit fix,5.6,7.0,success,
purifycss-webpack,408dfb0,audit fix force,0.0,9.0,success,
purifycss-webpack,408dfb0,maxnpm_cve_oldness,0.0,9.0,success,
purifycss-webpack,408dfb0,maxnpm_cve_oldness_pip_else_npm,5.6,7.0,success,
rollup-plugin-ascii,ed5ae71,vanilla,0.0,10.0,success,
rollup-plugin-ascii,ed5ae71,audit fix,0.0,10.0,success,
rollup-plugin-ascii,ed5ae71,audit fix force,0.0,10.0,success,
rollup-plugin-ascii,ed5ae71,maxnpm_cve_oldness,0.0,10.0,success,
rollup-plugin-ascii,ed5ae71,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
nodejs-runtime-agent,2f59979,vanilla,0.0,26.0,success,
nodejs-runtime-agent,2f59979,audit fix,0.0,26.0,success,
nodejs-runtime-agent,2f59979,audit fix force,0.0,26.0,success,
nodejs-runtime-agent,2f59979,maxnpm_cve_oldness,0.0,22.0,success,
nodejs-runtime-agent,2f59979,maxnpm_cve_oldness_pip_else_npm,0.0,22.0,success,
inline-critical,0668d89,vanilla,105.80000000000001,104.0,success,
inline-critical,0668d89,audit fix,105.80000000000001,104.0,success,
inline-critical,0668d89,audit fix force,7.5,109.0,success,
inline-critical,0668d89,maxnpm_cve_oldness,0.0,58.0,success,
inline-critical,0668d89,maxnpm_cve_oldness_pip_else_npm,98.30000000000001,62.0,success,
hertzscript-compiler,2a5800c,vanilla,0.0,68.0,success,
hertzscript-compiler,2a5800c,audit fix,0.0,68.0,success,
hertzscript-compiler,2a5800c,audit fix force,0.0,68.0,success,
hertzscript-compiler,2a5800c,maxnpm_cve_oldness,0.0,67.0,success,
hertzscript-compiler,2a5800c,maxnpm_cve_oldness_pip_else_npm,0.0,67.0,success,
postcss-inherit,1d82c2f,vanilla,18.5,186.0,success,
postcss-inherit,1d82c2f,audit fix,18.5,186.0,success,
postcss-inherit,1d82c2f,audit fix force,18.5,186.0,success,
postcss-inherit,1d82c2f,maxnpm_cve_oldness,,,missing,
postcss-inherit,1d82c2f,maxnpm_cve_oldness_pip_else_npm,,,missing,
karma-typescript,9721828,vanilla,13.0,224.0,success,
karma-typescript,9721828,audit fix,13.0,224.0,success,
karma-typescript,9721828,audit fix force,7.5,226.0,success,
karma-typescript,9721828,maxnpm_cve_oldness,,,missing,
karma-typescript,9721828,maxnpm_cve_oldness_pip_else_npm,,,missing,
grant,762badb,vanilla,259.59999999999997,173.0,success,
grant,762badb,audit fix,259.59999999999997,173.0,success,
grant,762badb,audit fix force,94.30000000000001,215.0,success,
grant,762badb,maxnpm_cve_oldness,81.35000000000001,179.0,success,
grant,762badb,maxnpm_cve_oldness_pip_else_npm,204.24999999999997,148.0,success,
react-native-code-push,02d8677,vanilla,83.10000000000001,74.0,success,
react-native-code-push,02d8677,audit fix,83.10000000000001,74.0,success,
react-native-code-push,02d8677,audit fix force,0.0,165.0,success,
react-native-code-push,02d8677,maxnpm_cve_oldness,0.0,135.0,success,
react-native-code-push,02d8677,maxnpm_cve_oldness_pip_else_npm,83.10000000000001,66.0,success,
zombie,004ae36,vanilla,89.55000000000001,100.0,success,
zombie,004ae36,audit fix,89.55000000000001,100.0,success,
zombie,004ae36,audit fix force,0.0,115.0,success,
zombie,004ae36,maxnpm_cve_oldness,0.0,69.0,success,
zombie,004ae36,maxnpm_cve_oldness_pip_else_npm,89.55000000000001,94.0,success,
ip-address-utils,e85226c,vanilla,0.0,1.0,success,
ip-address-utils,e85226c,audit fix,0.0,1.0,success,
ip-address-utils,e85226c,audit fix force,0.0,1.0,success,
ip-address-utils,e85226c,maxnpm_cve_oldness,0.0,1.0,success,
ip-address-utils,e85226c,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
create-react-app,0182546,vanilla,176.60000000000002,1113.0,success,
create-react-app,0182546,audit fix,176.60000000000002,1113.0,success,
create-react-app,0182546,audit fix force,0.0,1057.0,success,
create-react-app,0182546,maxnpm_cve_oldness,,,missing,
create-react-app,0182546,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-modules-analyzer,711e2bf,vanilla,0.0,6.0,success,
node-modules-analyzer,711e2bf,audit fix,0.0,6.0,success,
node-modules-analyzer,711e2bf,audit fix force,0.0,6.0,success,
node-modules-analyzer,711e2bf,maxnpm_cve_oldness,0.0,6.0,success,
node-modules-analyzer,711e2bf,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
mxcins-library,03931ce,vanilla,0.0,63.0,success,
mxcins-library,03931ce,audit fix,0.0,63.0,success,
mxcins-library,03931ce,audit fix force,0.0,63.0,success,
mxcins-library,03931ce,maxnpm_cve_oldness,0.0,53.0,success,
mxcins-library,03931ce,maxnpm_cve_oldness_pip_else_npm,0.0,53.0,success,
pack,3949579,vanilla,0.0,96.0,success,
pack,3949579,audit fix,0.0,96.0,success,
pack,3949579,audit fix force,0.0,96.0,success,
pack,3949579,maxnpm_cve_oldness,0.0,96.0,success,
pack,3949579,maxnpm_cve_oldness_pip_else_npm,0.0,96.0,success,
ideal-postcodes-node,3b5f154,vanilla,113.55000000000001,48.0,success,
ideal-postcodes-node,3b5f154,audit fix,113.55000000000001,48.0,success,
ideal-postcodes-node,3b5f154,audit fix force,0.0,31.0,success,
ideal-postcodes-node,3b5f154,maxnpm_cve_oldness,,,missing,
ideal-postcodes-node,3b5f154,maxnpm_cve_oldness_pip_else_npm,,,missing,
releaser-tools,9c294ca,vanilla,0.0,0.0,success,
releaser-tools,9c294ca,audit fix,0.0,0.0,success,
releaser-tools,9c294ca,audit fix force,0.0,0.0,success,
releaser-tools,9c294ca,maxnpm_cve_oldness,,,missing,
releaser-tools,9c294ca,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-rest-client,082c3ff,vanilla,2.0,6.0,success,
node-rest-client,082c3ff,audit fix,2.0,6.0,success,
node-rest-client,082c3ff,audit fix force,0.0,6.0,success,
node-rest-client,082c3ff,maxnpm_cve_oldness,0.0,6.0,success,
node-rest-client,082c3ff,maxnpm_cve_oldness_pip_else_npm,2.0,6.0,success,
che-workspace-client,0210577,vanilla,22.95,12.0,success,
che-workspace-client,0210577,audit fix,22.95,12.0,success,
che-workspace-client,0210577,audit fix force,0.0,17.0,success,
che-workspace-client,0210577,maxnpm_cve_oldness,,,missing,
che-workspace-client,0210577,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-icss-selectors,9666373,vanilla,,,missing,
postcss-icss-selectors,9666373,audit fix,,,missing,
postcss-icss-selectors,9666373,audit fix force,,,missing,
postcss-icss-selectors,9666373,maxnpm_cve_oldness,,,missing,
postcss-icss-selectors,9666373,maxnpm_cve_oldness_pip_else_npm,5.3,20.0,success,
bitcoin-core,504afda,vanilla,7.5,57.0,success,
bitcoin-core,504afda,audit fix,7.5,57.0,success,
bitcoin-core,504afda,audit fix force,0.0,57.0,success,
bitcoin-core,504afda,maxnpm_cve_oldness,0.0,54.0,success,
bitcoin-core,504afda,maxnpm_cve_oldness_pip_else_npm,7.5,53.0,success,
putio.js,4b47027,vanilla,29.35,16.0,success,
putio.js,4b47027,audit fix,29.35,16.0,success,
putio.js,4b47027,audit fix force,0.0,19.0,success,
putio.js,4b47027,maxnpm_cve_oldness,0.0,19.0,success,
putio.js,4b47027,maxnpm_cve_oldness_pip_else_npm,22.95,11.0,success,
stylelint-no-indistinguishable-colors,1243702,vanilla,21.2,39.0,success,
stylelint-no-indistinguishable-colors,1243702,audit fix,21.2,39.0,success,
stylelint-no-indistinguishable-colors,1243702,audit fix force,10.75,27.0,success,
stylelint-no-indistinguishable-colors,1243702,maxnpm_cve_oldness,10.75,22.0,success,
stylelint-no-indistinguishable-colors,1243702,maxnpm_cve_oldness_pip_else_npm,15.899999999999999,28.0,success,
bit-bundler,0829ae5,vanilla,15.0,235.0,success,
bit-bundler,0829ae5,audit fix,15.0,235.0,success,
bit-bundler,0829ae5,audit fix force,7.5,118.0,success,
bit-bundler,0829ae5,maxnpm_cve_oldness,0.0,114.0,success,
bit-bundler,0829ae5,maxnpm_cve_oldness_pip_else_npm,7.5,189.0,success,
pg,6fa3172,vanilla,0.0,19.0,success,
pg,6fa3172,audit fix,0.0,19.0,success,
pg,6fa3172,audit fix force,0.0,19.0,success,
pg,6fa3172,maxnpm_cve_oldness,0.0,13.0,success,
pg,6fa3172,maxnpm_cve_oldness_pip_else_npm,0.0,13.0,success,
nest-console,3ab5d94,vanilla,0.0,61.0,success,
nest-console,3ab5d94,audit fix,0.0,61.0,success,
nest-console,3ab5d94,audit fix force,0.0,61.0,success,
nest-console,3ab5d94,maxnpm_cve_oldness,0.0,57.0,success,
nest-console,3ab5d94,maxnpm_cve_oldness_pip_else_npm,0.0,57.0,success,
vercel,4bdaa3f,vanilla,16.7,296.0,success,
vercel,4bdaa3f,audit fix,16.7,296.0,success,
vercel,4bdaa3f,audit fix force,112.60000000000001,472.0,success,
vercel,4bdaa3f,maxnpm_cve_oldness,,,missing,
vercel,4bdaa3f,maxnpm_cve_oldness_pip_else_npm,,,missing,
ltc-lib,476f009,vanilla,,,missing,
ltc-lib,476f009,audit fix,,,missing,
ltc-lib,476f009,audit fix force,,,missing,
ltc-lib,476f009,maxnpm_cve_oldness,,,missing,
ltc-lib,476f009,maxnpm_cve_oldness_pip_else_npm,,,missing,
gitlab,04b8b47,vanilla,7.3,93.0,success,
gitlab,04b8b47,audit fix,7.3,93.0,success,
gitlab,04b8b47,audit fix force,0.0,78.0,success,
gitlab,04b8b47,maxnpm_cve_oldness,0.0,78.0,success,
gitlab,04b8b47,maxnpm_cve_oldness_pip_else_npm,7.3,80.0,success,
faster-schema,abb9d00,vanilla,0.0,2.0,success,
faster-schema,abb9d00,audit fix,0.0,2.0,success,
faster-schema,abb9d00,audit fix force,0.0,2.0,success,
faster-schema,abb9d00,maxnpm_cve_oldness,0.0,2.0,success,
faster-schema,abb9d00,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
evaldown,7989226,vanilla,20.3,78.0,success,
evaldown,7989226,audit fix,20.3,78.0,success,
evaldown,7989226,audit fix force,0.0,78.0,success,
evaldown,7989226,maxnpm_cve_oldness,0.0,74.0,success,
evaldown,7989226,maxnpm_cve_oldness_pip_else_npm,15.0,74.0,success,
yaml-import,14884ed,vanilla,10.399999999999999,56.0,success,
yaml-import,14884ed,audit fix,10.399999999999999,56.0,success,
yaml-import,14884ed,audit fix force,0.0,31.0,success,
yaml-import,14884ed,maxnpm_cve_oldness,,,missing,
yaml-import,14884ed,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-initial,f930ed6,vanilla,0.0,6.0,success,
postcss-initial,f930ed6,audit fix,0.0,6.0,success,
postcss-initial,f930ed6,audit fix force,0.0,6.0,success,
postcss-initial,f930ed6,maxnpm_cve_oldness,0.0,6.0,success,
postcss-initial,f930ed6,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
serverless-esbuild,10f7b99,vanilla,0.0,139.0,success,
serverless-esbuild,10f7b99,audit fix,0.0,139.0,success,
serverless-esbuild,10f7b99,audit fix force,0.0,139.0,success,
serverless-esbuild,10f7b99,maxnpm_cve_oldness,0.0,137.0,success,
serverless-esbuild,10f7b99,maxnpm_cve_oldness_pip_else_npm,0.0,135.0,success,
maf,7ce13d7,vanilla,75.75,104.0,success,
maf,7ce13d7,audit fix,75.75,104.0,success,
maf,7ce13d7,audit fix force,0.0,118.0,success,
maf,7ce13d7,maxnpm_cve_oldness,75.75000000000001,102.0,success,
maf,7ce13d7,maxnpm_cve_oldness_pip_else_npm,75.75000000000001,102.0,success,
mongoose-bcrypt,82adfbf,vanilla,0.0,29.0,success,
mongoose-bcrypt,82adfbf,audit fix,0.0,29.0,success,
mongoose-bcrypt,82adfbf,audit fix force,0.0,29.0,success,
mongoose-bcrypt,82adfbf,maxnpm_cve_oldness,,,missing,
mongoose-bcrypt,82adfbf,maxnpm_cve_oldness_pip_else_npm,,,missing,
xazure-builder-common,20750bb,vanilla,10.6,221.0,success,
xazure-builder-common,20750bb,audit fix,10.6,221.0,success,
xazure-builder-common,20750bb,audit fix force,10.6,222.0,success,
xazure-builder-common,20750bb,maxnpm_cve_oldness,,,missing,
xazure-builder-common,20750bb,maxnpm_cve_oldness_pip_else_npm,,,missing,
electron-compile,f40b301,vanilla,147.35000000000002,320.0,success,
electron-compile,f40b301,audit fix,147.35000000000002,320.0,success,
electron-compile,f40b301,audit fix force,7.5,345.0,success,
electron-compile,f40b301,maxnpm_cve_oldness,,,missing,
electron-compile,f40b301,maxnpm_cve_oldness_pip_else_npm,,,missing,
npm-install-checks,056ade7,vanilla,7.5,3.0,success,
npm-install-checks,056ade7,audit fix,7.5,3.0,success,
npm-install-checks,056ade7,audit fix force,0.0,5.0,success,
npm-install-checks,056ade7,maxnpm_cve_oldness,0.0,5.0,success,
npm-install-checks,056ade7,maxnpm_cve_oldness_pip_else_npm,7.5,3.0,success,
sdm,11c2c58,vanilla,,,missing,
sdm,11c2c58,audit fix,,,missing,
sdm,11c2c58,audit fix force,,,missing,
sdm,11c2c58,maxnpm_cve_oldness,,,missing,
sdm,11c2c58,maxnpm_cve_oldness_pip_else_npm,,,missing,
conventional-changelog,4c7ec38,vanilla,67.30000000000001,62.0,success,
conventional-changelog,4c7ec38,audit fix,67.30000000000001,62.0,success,
conventional-changelog,4c7ec38,audit fix force,22.9,62.0,success,
conventional-changelog,4c7ec38,maxnpm_cve_oldness,0.0,24.0,success,
conventional-changelog,4c7ec38,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,24.0,success,
postcss-colors-only,2d77d5d,vanilla,5.3,19.0,success,
postcss-colors-only,2d77d5d,audit fix,5.3,19.0,success,
postcss-colors-only,2d77d5d,audit fix force,0.0,11.0,success,
postcss-colors-only,2d77d5d,maxnpm_cve_oldness,0.0,11.0,success,
postcss-colors-only,2d77d5d,maxnpm_cve_oldness_pip_else_npm,5.3,12.0,success,
NativeScript,191e54a,vanilla,,,missing,
NativeScript,191e54a,audit fix,,,missing,
NativeScript,191e54a,audit fix force,,,missing,
NativeScript,191e54a,maxnpm_cve_oldness,,,missing,
NativeScript,191e54a,maxnpm_cve_oldness_pip_else_npm,,,missing,
spreadable,0803fae,vanilla,28.5,136.0,success,
spreadable,0803fae,audit fix,28.5,136.0,success,
spreadable,0803fae,audit fix force,13.1,128.0,success,
spreadable,0803fae,maxnpm_cve_oldness,94.8,236.0,success,
spreadable,0803fae,maxnpm_cve_oldness_pip_else_npm,110.2,237.0,success,
release-notes-generator,602a366,vanilla,37.7,122.0,success,
release-notes-generator,602a366,audit fix,37.7,122.0,success,
release-notes-generator,602a366,audit fix force,22.9,149.0,success,
release-notes-generator,602a366,maxnpm_cve_oldness,0.0,123.0,success,
release-notes-generator,602a366,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-input-style,24d86ef,vanilla,5.3,12.0,success,
postcss-input-style,24d86ef,audit fix,5.3,12.0,success,
postcss-input-style,24d86ef,audit fix force,0.0,4.0,success,
postcss-input-style,24d86ef,maxnpm_cve_oldness,0.0,4.0,success,
postcss-input-style,24d86ef,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
moleculer-web,0ef0e5c,vanilla,61.80000000000001,128.0,success,
moleculer-web,0ef0e5c,audit fix,61.80000000000001,128.0,success,
moleculer-web,0ef0e5c,audit fix force,2.0,148.0,success,
moleculer-web,0ef0e5c,maxnpm_cve_oldness,0.0,106.0,success,
moleculer-web,0ef0e5c,maxnpm_cve_oldness_pip_else_npm,61.80000000000001,99.0,success,
confi-helpers,24134f5,vanilla,0.0,1.0,success,
confi-helpers,24134f5,audit fix,0.0,1.0,success,
confi-helpers,24134f5,audit fix force,0.0,1.0,success,
confi-helpers,24134f5,maxnpm_cve_oldness,0.0,1.0,success,
confi-helpers,24134f5,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
prepare-response,532cf2d,vanilla,12.95,2.0,success,
prepare-response,532cf2d,audit fix,12.95,2.0,success,
prepare-response,532cf2d,audit fix force,0.0,2.0,success,
prepare-response,532cf2d,maxnpm_cve_oldness,0.0,2.0,success,
prepare-response,532cf2d,maxnpm_cve_oldness_pip_else_npm,12.95,2.0,success,
reg-cli,01ff98d,vanilla,7.5,99.0,success,
reg-cli,01ff98d,audit fix,7.5,99.0,success,
reg-cli,01ff98d,audit fix force,0.0,109.0,success,
reg-cli,01ff98d,maxnpm_cve_oldness,0.0,106.0,success,
reg-cli,01ff98d,maxnpm_cve_oldness_pip_else_npm,7.5,92.0,success,
jupyterlab-cognos-dashboard-embedded,2ef647f,vanilla,69.69999999999999,149.0,success,
jupyterlab-cognos-dashboard-embedded,2ef647f,audit fix,69.69999999999999,149.0,success,
jupyterlab-cognos-dashboard-embedded,2ef647f,audit fix force,0.0,179.0,success,
jupyterlab-cognos-dashboard-embedded,2ef647f,maxnpm_cve_oldness,0.0,156.0,success,
jupyterlab-cognos-dashboard-embedded,2ef647f,maxnpm_cve_oldness_pip_else_npm,69.7,126.0,success,
opensource,c5b6a64,vanilla,0.0,186.0,success,
opensource,c5b6a64,audit fix,0.0,186.0,success,
opensource,c5b6a64,audit fix force,0.0,186.0,success,
opensource,c5b6a64,maxnpm_cve_oldness,0.0,177.0,success,
opensource,c5b6a64,maxnpm_cve_oldness_pip_else_npm,0.0,178.0,success,
blade-formatter,0612d4e,vanilla,0.0,73.0,success,
blade-formatter,0612d4e,audit fix,0.0,73.0,success,
blade-formatter,0612d4e,audit fix force,0.0,73.0,success,
blade-formatter,0612d4e,maxnpm_cve_oldness,,,missing,
blade-formatter,0612d4e,maxnpm_cve_oldness_pip_else_npm,,,missing,
metalsmith,cd3e6d4,vanilla,43.2,27.0,success,
metalsmith,cd3e6d4,audit fix,43.2,27.0,success,
metalsmith,cd3e6d4,audit fix force,0.0,16.0,success,
metalsmith,cd3e6d4,maxnpm_cve_oldness,0.0,16.0,success,
metalsmith,cd3e6d4,maxnpm_cve_oldness_pip_else_npm,37.9,26.0,success,
better-wait,7d3fd19,vanilla,0.0,1.0,success,
better-wait,7d3fd19,audit fix,0.0,1.0,success,
better-wait,7d3fd19,audit fix force,0.0,1.0,success,
better-wait,7d3fd19,maxnpm_cve_oldness,0.0,1.0,success,
better-wait,7d3fd19,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
postcss-opacity,3dae717,vanilla,5.3,9.0,success,
postcss-opacity,3dae717,audit fix,5.3,9.0,success,
postcss-opacity,3dae717,audit fix force,0.0,4.0,success,
postcss-opacity,3dae717,maxnpm_cve_oldness,0.0,4.0,success,
postcss-opacity,3dae717,maxnpm_cve_oldness_pip_else_npm,5.3,9.0,success,
deepstream.io,8196512,vanilla,48.3,26.0,success,
deepstream.io,8196512,audit fix,48.3,26.0,success,
deepstream.io,8196512,audit fix force,0.0,24.0,success,
deepstream.io,8196512,maxnpm_cve_oldness,,,missing,
deepstream.io,8196512,maxnpm_cve_oldness_pip_else_npm,,,missing,
kubernetes-models-ts,29ec0f1,vanilla,0.0,10.0,success,
kubernetes-models-ts,29ec0f1,audit fix,0.0,10.0,success,
kubernetes-models-ts,29ec0f1,audit fix force,0.0,10.0,success,
kubernetes-models-ts,29ec0f1,maxnpm_cve_oldness,0.0,10.0,success,
kubernetes-models-ts,29ec0f1,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
simplyimport,15ae35e,vanilla,13.2,226.0,success,
simplyimport,15ae35e,audit fix,13.2,226.0,success,
simplyimport,15ae35e,audit fix force,0.0,196.0,success,
simplyimport,15ae35e,maxnpm_cve_oldness,,,missing,
simplyimport,15ae35e,maxnpm_cve_oldness_pip_else_npm,,,missing,
Detox,05b94e2,vanilla,42.65,21.0,success,
Detox,05b94e2,audit fix,42.65,21.0,success,
Detox,05b94e2,audit fix force,0.0,85.0,success,
Detox,05b94e2,maxnpm_cve_oldness,0.0,80.0,success,
Detox,05b94e2,maxnpm_cve_oldness_pip_else_npm,42.65,21.0,success,
instagram-private-api,e82974b,vanilla,223.50000000000003,223.0,success,
instagram-private-api,e82974b,audit fix,223.50000000000003,223.0,success,
instagram-private-api,e82974b,audit fix force,47.2,216.0,success,
instagram-private-api,e82974b,maxnpm_cve_oldness,,,missing,
instagram-private-api,e82974b,maxnpm_cve_oldness_pip_else_npm,161.3,192.0,success,
request-oauth,395ea11,vanilla,0.0,10.0,success,
request-oauth,395ea11,audit fix,0.0,10.0,success,
request-oauth,395ea11,audit fix force,0.0,10.0,success,
request-oauth,395ea11,maxnpm_cve_oldness,0.0,10.0,success,
request-oauth,395ea11,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
jest-ratchet,4afc61c,vanilla,5.3,5.0,success,
jest-ratchet,4afc61c,audit fix,5.3,5.0,success,
jest-ratchet,4afc61c,audit fix force,0.0,3.0,success,
jest-ratchet,4afc61c,maxnpm_cve_oldness,0.0,3.0,success,
jest-ratchet,4afc61c,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
pdf-parse,17da510,vanilla,0.0,3.0,success,
pdf-parse,17da510,audit fix,0.0,3.0,success,
pdf-parse,17da510,audit fix force,0.0,3.0,success,
pdf-parse,17da510,maxnpm_cve_oldness,0.0,3.0,success,
pdf-parse,17da510,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
node-onezip,e8dbb7e,vanilla,0.0,23.0,success,
node-onezip,e8dbb7e,audit fix,0.0,23.0,success,
node-onezip,e8dbb7e,audit fix force,0.0,23.0,success,
node-onezip,e8dbb7e,maxnpm_cve_oldness,0.0,22.0,success,
node-onezip,e8dbb7e,maxnpm_cve_oldness_pip_else_npm,0.0,22.0,success,
rxjs-tslint-rules,020c57d,vanilla,0.0,38.0,success,
rxjs-tslint-rules,020c57d,audit fix,0.0,38.0,success,
rxjs-tslint-rules,020c57d,audit fix force,0.0,38.0,success,
rxjs-tslint-rules,020c57d,maxnpm_cve_oldness,0.0,19.0,success,
rxjs-tslint-rules,020c57d,maxnpm_cve_oldness_pip_else_npm,0.0,19.0,success,
higlass,0b2cac5,vanilla,0.0,191.0,success,
higlass,0b2cac5,audit fix,0.0,191.0,success,
higlass,0b2cac5,audit fix force,0.0,191.0,success,
higlass,0b2cac5,maxnpm_cve_oldness,,,missing,
higlass,0b2cac5,maxnpm_cve_oldness_pip_else_npm,,,missing,
cabbie,3b9a4b7,vanilla,83.0,29.0,success,
cabbie,3b9a4b7,audit fix,83.0,29.0,success,
cabbie,3b9a4b7,audit fix force,12.55,108.0,success,
cabbie,3b9a4b7,maxnpm_cve_oldness,12.55,101.0,success,
cabbie,3b9a4b7,maxnpm_cve_oldness_pip_else_npm,83.0,29.0,success,
koa-cache-responses,0637c9c,vanilla,0.0,3.0,success,
koa-cache-responses,0637c9c,audit fix,0.0,3.0,success,
koa-cache-responses,0637c9c,audit fix force,0.0,3.0,success,
koa-cache-responses,0637c9c,maxnpm_cve_oldness,0.0,3.0,success,
koa-cache-responses,0637c9c,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
node-url-assembler,78bc926,vanilla,7.5,2.0,success,
node-url-assembler,78bc926,audit fix,7.5,2.0,success,
node-url-assembler,78bc926,audit fix force,0.0,9.0,success,
node-url-assembler,78bc926,maxnpm_cve_oldness,0.0,9.0,success,
node-url-assembler,78bc926,maxnpm_cve_oldness_pip_else_npm,7.5,2.0,success,
saladcss-bem,280fcc4,vanilla,5.3,5.0,success,
saladcss-bem,280fcc4,audit fix,5.3,5.0,success,
saladcss-bem,280fcc4,audit fix force,0.0,4.0,success,
saladcss-bem,280fcc4,maxnpm_cve_oldness,0.0,4.0,success,
saladcss-bem,280fcc4,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
contentstack-management-javascript,0232586,vanilla,29.35,23.0,success,
contentstack-management-javascript,0232586,audit fix,29.35,23.0,success,
contentstack-management-javascript,0232586,audit fix force,0.0,22.0,success,
contentstack-management-javascript,0232586,maxnpm_cve_oldness,0.0,22.0,success,
contentstack-management-javascript,0232586,maxnpm_cve_oldness_pip_else_npm,29.35,23.0,success,
vue-loader,108c1c1,vanilla,0.0,6.0,success,
vue-loader,108c1c1,audit fix,0.0,6.0,success,
vue-loader,108c1c1,audit fix force,0.0,6.0,success,
vue-loader,108c1c1,maxnpm_cve_oldness,0.0,6.0,success,
vue-loader,108c1c1,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
innet-jsx,578f9d0,vanilla,0.0,9.0,success,
innet-jsx,578f9d0,audit fix,0.0,9.0,success,
innet-jsx,578f9d0,audit fix force,0.0,9.0,success,
innet-jsx,578f9d0,maxnpm_cve_oldness,0.0,9.0,success,
innet-jsx,578f9d0,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
generator-columbia-angular,af7c4df,vanilla,415.2,183.0,success,
generator-columbia-angular,af7c4df,audit fix,415.2,183.0,success,
generator-columbia-angular,af7c4df,audit fix force,0.0,150.0,success,
generator-columbia-angular,af7c4df,maxnpm_cve_oldness,,,missing,
generator-columbia-angular,af7c4df,maxnpm_cve_oldness_pip_else_npm,282.25,127.0,success,
azure-documentdb-node,8949069,vanilla,0.0,1.0,success,
azure-documentdb-node,8949069,audit fix,0.0,1.0,success,
azure-documentdb-node,8949069,audit fix force,0.0,1.0,success,
azure-documentdb-node,8949069,maxnpm_cve_oldness,0.0,4.0,success,
azure-documentdb-node,8949069,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
laggard,0b642f9,vanilla,5.3,35.0,success,
laggard,0b642f9,audit fix,5.3,35.0,success,
laggard,0b642f9,audit fix force,15.899999999999999,47.0,success,
laggard,0b642f9,maxnpm_cve_oldness,,,missing,
laggard,0b642f9,maxnpm_cve_oldness_pip_else_npm,5.3,30.0,success,
broccoli-postcss,5c24f88,vanilla,0.0,83.0,success,
broccoli-postcss,5c24f88,audit fix,0.0,83.0,success,
broccoli-postcss,5c24f88,audit fix force,0.0,83.0,success,
broccoli-postcss,5c24f88,maxnpm_cve_oldness,0.0,79.0,success,
broccoli-postcss,5c24f88,maxnpm_cve_oldness_pip_else_npm,0.0,79.0,success,
gulp-tinypng-extended,13b76fe,vanilla,7.5,107.0,success,
gulp-tinypng-extended,13b76fe,audit fix,7.5,107.0,success,
gulp-tinypng-extended,13b76fe,audit fix force,0.0,106.0,success,
gulp-tinypng-extended,13b76fe,maxnpm_cve_oldness,0.0,99.0,success,
gulp-tinypng-extended,13b76fe,maxnpm_cve_oldness_pip_else_npm,7.5,100.0,success,
js-bundler,5e2a538,vanilla,0.0,4.0,success,
js-bundler,5e2a538,audit fix,0.0,4.0,success,
js-bundler,5e2a538,audit fix force,0.0,4.0,success,
js-bundler,5e2a538,maxnpm_cve_oldness,0.0,4.0,success,
js-bundler,5e2a538,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
atool-build,04972c0,vanilla,307.55000000000035,847.0,success,
atool-build,04972c0,audit fix,307.55000000000035,847.0,success,
atool-build,04972c0,audit fix force,12.8,293.0,success,
atool-build,04972c0,maxnpm_cve_oldness,,,missing,
atool-build,04972c0,maxnpm_cve_oldness_pip_else_npm,,,missing,
parse-server,5518edc,vanilla,246.39999999999998,355.0,success,
parse-server,5518edc,audit fix,246.39999999999998,355.0,success,
parse-server,5518edc,audit fix force,223.25,360.0,success,
parse-server,5518edc,maxnpm_cve_oldness,,,missing,
parse-server,5518edc,maxnpm_cve_oldness_pip_else_npm,,,missing,
link-checker,1f92263,vanilla,5.3,112.0,success,
link-checker,1f92263,audit fix,5.3,112.0,success,
link-checker,1f92263,audit fix force,0.0,78.0,success,
link-checker,1f92263,maxnpm_cve_oldness,5.3,111.0,success,
link-checker,1f92263,maxnpm_cve_oldness_pip_else_npm,5.3,111.0,success,
node-dev,2ff7fb8,vanilla,13.1,63.0,success,
node-dev,2ff7fb8,audit fix,13.1,63.0,success,
node-dev,2ff7fb8,audit fix force,7.5,68.0,success,
node-dev,2ff7fb8,maxnpm_cve_oldness,0.0,27.0,success,
node-dev,2ff7fb8,maxnpm_cve_oldness_pip_else_npm,5.6,25.0,success,
sidewinder,09e0685,vanilla,0.0,124.0,success,
sidewinder,09e0685,audit fix,0.0,124.0,success,
sidewinder,09e0685,audit fix force,0.0,124.0,success,
sidewinder,09e0685,maxnpm_cve_oldness,0.0,123.0,success,
sidewinder,09e0685,maxnpm_cve_oldness_pip_else_npm,0.0,123.0,success,
transform,615f9c6,vanilla,24.8,15.0,success,
transform,615f9c6,audit fix,24.8,15.0,success,
transform,615f9c6,audit fix force,12.95,25.0,success,
transform,615f9c6,maxnpm_cve_oldness,12.95,24.0,success,
transform,615f9c6,maxnpm_cve_oldness_pip_else_npm,24.8,15.0,success,
node-server-sdk,34a04ce,vanilla,116.7,12.0,success,
node-server-sdk,34a04ce,audit fix,116.7,12.0,success,
node-server-sdk,34a04ce,audit fix force,0.0,12.0,success,
node-server-sdk,34a04ce,maxnpm_cve_oldness,116.69999999999999,12.0,success,
node-server-sdk,34a04ce,maxnpm_cve_oldness_pip_else_npm,116.69999999999999,12.0,success,
clients,16220f8,vanilla,49.85000000000001,24.0,success,
clients,16220f8,audit fix,49.85000000000001,24.0,success,
clients,16220f8,audit fix force,0.0,23.0,success,
clients,16220f8,maxnpm_cve_oldness,0.0,22.0,success,
clients,16220f8,maxnpm_cve_oldness_pip_else_npm,49.85000000000001,23.0,success,
lesx-parser,22ec1cc,vanilla,0.0,2.0,success,
lesx-parser,22ec1cc,audit fix,0.0,2.0,success,
lesx-parser,22ec1cc,audit fix force,0.0,2.0,success,
lesx-parser,22ec1cc,maxnpm_cve_oldness,0.0,2.0,success,
lesx-parser,22ec1cc,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
release-it,0ae3e3c,vanilla,132.85000000000002,152.0,success,
release-it,0ae3e3c,audit fix,132.85000000000002,152.0,success,
release-it,0ae3e3c,audit fix force,48.10000000000001,228.0,success,
release-it,0ae3e3c,maxnpm_cve_oldness,3.7,209.0,success,
release-it,0ae3e3c,maxnpm_cve_oldness_pip_else_npm,132.85000000000002,130.0,success,
ganache-core,030a0ec,vanilla,56.849999999999994,765.0,success,
ganache-core,030a0ec,audit fix,56.849999999999994,765.0,success,
ganache-core,030a0ec,audit fix force,3.3,400.0,success,
ganache-core,030a0ec,maxnpm_cve_oldness,,,missing,
ganache-core,030a0ec,maxnpm_cve_oldness_pip_else_npm,,,missing,
lds-merkle-proof-2019,873e3d7,vanilla,0.0,26.0,success,
lds-merkle-proof-2019,873e3d7,audit fix,0.0,26.0,success,
lds-merkle-proof-2019,873e3d7,audit fix force,0.0,26.0,success,
lds-merkle-proof-2019,873e3d7,maxnpm_cve_oldness,0.0,26.0,success,
lds-merkle-proof-2019,873e3d7,maxnpm_cve_oldness_pip_else_npm,0.0,23.0,success,
condition-jenkins,d06b3d8,vanilla,0.0,2.0,success,
condition-jenkins,d06b3d8,audit fix,0.0,2.0,success,
condition-jenkins,d06b3d8,audit fix force,0.0,2.0,success,
condition-jenkins,d06b3d8,maxnpm_cve_oldness,0.0,2.0,success,
condition-jenkins,d06b3d8,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
winston-elasticsearch,10a50a4,vanilla,44.400000000000006,16.0,success,
winston-elasticsearch,10a50a4,audit fix,44.400000000000006,17.0,success,
winston-elasticsearch,10a50a4,audit fix force,0.0,16.0,success,
winston-elasticsearch,10a50a4,maxnpm_cve_oldness,0.0,14.0,success,
winston-elasticsearch,10a50a4,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,14.0,success,
node-folder-hash,0dd315a,vanilla,0.0,6.0,success,
node-folder-hash,0dd315a,audit fix,0.0,6.0,success,
node-folder-hash,0dd315a,audit fix force,0.0,6.0,success,
node-folder-hash,0dd315a,maxnpm_cve_oldness,0.0,6.0,success,
node-folder-hash,0dd315a,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
less-plugin-autoprefix,0004d46,vanilla,5.3,16.0,success,
less-plugin-autoprefix,0004d46,audit fix,5.3,16.0,success,
less-plugin-autoprefix,0004d46,audit fix force,0.0,14.0,success,
less-plugin-autoprefix,0004d46,maxnpm_cve_oldness,0.0,14.0,success,
less-plugin-autoprefix,0004d46,maxnpm_cve_oldness_pip_else_npm,5.3,16.0,success,
postcss-extend,985cbae,vanilla,5.3,5.0,success,
postcss-extend,985cbae,audit fix,5.3,5.0,success,
postcss-extend,985cbae,audit fix force,0.0,4.0,success,
postcss-extend,985cbae,maxnpm_cve_oldness,0.0,4.0,success,
postcss-extend,985cbae,maxnpm_cve_oldness_pip_else_npm,5.3,4.0,success,
node-jsdom,e94fb81,vanilla,0.0,85.0,success,
node-jsdom,e94fb81,audit fix,0.0,85.0,success,
node-jsdom,e94fb81,audit fix force,0.0,85.0,success,
node-jsdom,e94fb81,maxnpm_cve_oldness,,,missing,
node-jsdom,e94fb81,maxnpm_cve_oldness_pip_else_npm,0.0,76.0,success,
kad,936c916,vanilla,51.7,22.0,success,
kad,936c916,audit fix,51.7,22.0,success,
kad,936c916,audit fix force,0.0,22.0,success,
kad,936c916,maxnpm_cve_oldness,0.0,22.0,success,
kad,936c916,maxnpm_cve_oldness_pip_else_npm,51.7,21.0,success,
vaporyjs-devp2p,03cfd46,vanilla,0.0,50.0,success,
vaporyjs-devp2p,03cfd46,audit fix,0.0,50.0,success,
vaporyjs-devp2p,03cfd46,audit fix force,0.0,50.0,success,
vaporyjs-devp2p,03cfd46,maxnpm_cve_oldness,0.0,48.0,success,
vaporyjs-devp2p,03cfd46,maxnpm_cve_oldness_pip_else_npm,2.0,45.0,success,
google-fonts-complete,cc4b491,vanilla,0.0,3.0,success,
google-fonts-complete,cc4b491,audit fix,0.0,3.0,success,
google-fonts-complete,cc4b491,audit fix force,0.0,3.0,success,
google-fonts-complete,cc4b491,maxnpm_cve_oldness,0.0,3.0,success,
google-fonts-complete,cc4b491,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
bocha,0789c01,vanilla,5.3,154.0,success,
bocha,0789c01,audit fix,5.3,154.0,success,
bocha,0789c01,audit fix force,0.0,109.0,success,
bocha,0789c01,maxnpm_cve_oldness,0.0,101.0,success,
bocha,0789c01,maxnpm_cve_oldness_pip_else_npm,5.3,145.0,success,
cosmos-ledger,1041f41,vanilla,0.0,35.0,success,
cosmos-ledger,1041f41,audit fix,0.0,35.0,success,
cosmos-ledger,1041f41,audit fix force,0.0,35.0,success,
cosmos-ledger,1041f41,maxnpm_cve_oldness,0.0,33.0,success,
cosmos-ledger,1041f41,maxnpm_cve_oldness_pip_else_npm,0.0,33.0,success,
worker-inlinify,41fe6d6,vanilla,0.0,2.0,success,
worker-inlinify,41fe6d6,audit fix,0.0,2.0,success,
worker-inlinify,41fe6d6,audit fix force,0.0,2.0,success,
worker-inlinify,41fe6d6,maxnpm_cve_oldness,0.0,2.0,success,
worker-inlinify,41fe6d6,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
node-environment-flags,3edd4f2,vanilla,0.0,0.0,success,
node-environment-flags,3edd4f2,audit fix,0.0,0.0,success,
node-environment-flags,3edd4f2,audit fix force,0.0,0.0,success,
node-environment-flags,3edd4f2,maxnpm_cve_oldness,,,missing,
node-environment-flags,3edd4f2,maxnpm_cve_oldness_pip_else_npm,,,missing,
ember-cli,49a5a93f,vanilla,918.8500000000004,895.0,success,
ember-cli,49a5a93f,audit fix,918.8500000000004,895.0,success,
ember-cli,49a5a93f,audit fix force,89.45,846.0,success,
ember-cli,49a5a93f,maxnpm_cve_oldness,,,missing,
ember-cli,49a5a93f,maxnpm_cve_oldness_pip_else_npm,,,missing,
ethereumjs-devp2p,01cb906,vanilla,0.0,73.0,success,
ethereumjs-devp2p,01cb906,audit fix,0.0,73.0,success,
ethereumjs-devp2p,01cb906,audit fix force,0.0,73.0,success,
ethereumjs-devp2p,01cb906,maxnpm_cve_oldness,,,missing,
ethereumjs-devp2p,01cb906,maxnpm_cve_oldness_pip_else_npm,2.0,51.0,success,
node-regedit,55217e6,vanilla,,,missing,
node-regedit,55217e6,audit fix,,,missing,
node-regedit,55217e6,audit fix force,,,missing,
node-regedit,55217e6,maxnpm_cve_oldness,,,missing,
node-regedit,55217e6,maxnpm_cve_oldness_pip_else_npm,,,missing,
cllc,0f5b6cd,vanilla,0.0,22.0,success,
cllc,0f5b6cd,audit fix,0.0,22.0,success,
cllc,0f5b6cd,audit fix force,0.0,22.0,success,
cllc,0f5b6cd,maxnpm_cve_oldness,0.0,22.0,success,
cllc,0f5b6cd,maxnpm_cve_oldness_pip_else_npm,0.0,22.0,success,
parse-es-import,5606aed,vanilla,0.0,2.0,success,
parse-es-import,5606aed,audit fix,0.0,2.0,success,
parse-es-import,5606aed,audit fix force,0.0,2.0,success,
parse-es-import,5606aed,maxnpm_cve_oldness,0.0,2.0,success,
parse-es-import,5606aed,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
jsonlint,9f1f332,vanilla,5.6,7.0,success,
jsonlint,9f1f332,audit fix,5.6,7.0,success,
jsonlint,9f1f332,audit fix force,0.0,7.0,success,
jsonlint,9f1f332,maxnpm_cve_oldness,0.0,7.0,success,
jsonlint,9f1f332,maxnpm_cve_oldness_pip_else_npm,5.6,7.0,success,
composer-concerto,5da3e23,vanilla,109.55,88.0,success,
composer-concerto,5da3e23,audit fix,109.55,88.0,success,
composer-concerto,5da3e23,audit fix force,0.0,57.0,success,
composer-concerto,5da3e23,maxnpm_cve_oldness,0.0,53.0,success,
composer-concerto,5da3e23,maxnpm_cve_oldness_pip_else_npm,109.55,86.0,success,
webpack,18ae73d,vanilla,40.8,188.0,success,
webpack,18ae73d,audit fix,40.8,188.0,success,
webpack,18ae73d,audit fix force,35.2,187.0,success,
webpack,18ae73d,maxnpm_cve_oldness,,,missing,
webpack,18ae73d,maxnpm_cve_oldness_pip_else_npm,,,missing,
selectn.js,051420f,vanilla,0.0,6.0,success,
selectn.js,051420f,audit fix,0.0,6.0,success,
selectn.js,051420f,audit fix force,0.0,6.0,success,
selectn.js,051420f,maxnpm_cve_oldness,0.0,6.0,success,
selectn.js,051420f,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
svavatar,0242fc0,vanilla,,,missing,
svavatar,0242fc0,audit fix,,,missing,
svavatar,0242fc0,audit fix force,,,missing,
svavatar,0242fc0,maxnpm_cve_oldness,,,missing,
svavatar,0242fc0,maxnpm_cve_oldness_pip_else_npm,,,missing,
env,605e537,vanilla,111.25,658.0,success,
env,605e537,audit fix,111.25,653.0,success,
env,605e537,audit fix force,9.5,327.0,success,
env,605e537,maxnpm_cve_oldness,,,missing,
env,605e537,maxnpm_cve_oldness_pip_else_npm,,,missing,
devpodio,312a5ef,vanilla,60.99999999999999,199.0,success,
devpodio,312a5ef,audit fix,60.99999999999999,199.0,success,
devpodio,312a5ef,audit fix force,5.3,140.0,success,
devpodio,312a5ef,maxnpm_cve_oldness,5.3,130.0,success,
devpodio,312a5ef,maxnpm_cve_oldness_pip_else_npm,60.99999999999999,186.0,success,
discovery-swarm,576433f,vanilla,7.7,58.0,success,
discovery-swarm,576433f,audit fix,7.7,58.0,success,
discovery-swarm,576433f,audit fix force,0.0,45.0,success,
discovery-swarm,576433f,maxnpm_cve_oldness,0.0,41.0,success,
discovery-swarm,576433f,maxnpm_cve_oldness_pip_else_npm,7.7,55.0,success,
express-cache-controlfreak,1ab2971,vanilla,0.0,3.0,success,
express-cache-controlfreak,1ab2971,audit fix,0.0,3.0,success,
express-cache-controlfreak,1ab2971,audit fix force,0.0,3.0,success,
express-cache-controlfreak,1ab2971,maxnpm_cve_oldness,0.0,3.0,success,
express-cache-controlfreak,1ab2971,maxnpm_cve_oldness_pip_else_npm,2.0,2.0,success,
init-package-json,04acc55,vanilla,0.0,41.0,success,
init-package-json,04acc55,audit fix,0.0,41.0,success,
init-package-json,04acc55,audit fix force,0.0,41.0,success,
init-package-json,04acc55,maxnpm_cve_oldness,0.0,34.0,success,
init-package-json,04acc55,maxnpm_cve_oldness_pip_else_npm,0.0,26.0,success,
amplify-cli,059a599,vanilla,74.2,915.0,success,
amplify-cli,059a599,audit fix,74.2,915.0,success,
amplify-cli,059a599,audit fix force,44.4,928.0,success,
amplify-cli,059a599,maxnpm_cve_oldness,,,missing,
amplify-cli,059a599,maxnpm_cve_oldness_pip_else_npm,,,missing,
global-agent,02ee6fb,vanilla,0.0,22.0,success,
global-agent,02ee6fb,audit fix,0.0,22.0,success,
global-agent,02ee6fb,audit fix force,0.0,22.0,success,
global-agent,02ee6fb,maxnpm_cve_oldness,0.0,22.0,success,
global-agent,02ee6fb,maxnpm_cve_oldness_pip_else_npm,0.0,21.0,success,
electrode-bundle-analyzer,54e5098,vanilla,5.3,56.0,success,
electrode-bundle-analyzer,54e5098,audit fix,5.3,56.0,success,
electrode-bundle-analyzer,54e5098,audit fix force,0.0,28.0,success,
electrode-bundle-analyzer,54e5098,maxnpm_cve_oldness,0.0,20.0,success,
electrode-bundle-analyzer,54e5098,maxnpm_cve_oldness_pip_else_npm,5.3,50.0,success,
mm,29b5c44,vanilla,16.95,86.0,success,
mm,29b5c44,audit fix,16.95,86.0,success,
mm,29b5c44,audit fix force,5.45,143.0,success,
mm,29b5c44,maxnpm_cve_oldness,11.5,85.0,success,
mm,29b5c44,maxnpm_cve_oldness_pip_else_npm,26.9,72.0,success,
bch-lib,6745db3,vanilla,14.5,16.0,success,
bch-lib,6745db3,audit fix,14.5,16.0,success,
bch-lib,6745db3,audit fix force,0.0,20.0,success,
bch-lib,6745db3,maxnpm_cve_oldness,,,missing,
bch-lib,6745db3,maxnpm_cve_oldness_pip_else_npm,,,missing,
jazz,d27049d,vanilla,7.5,34.0,success,
jazz,d27049d,audit fix,7.5,34.0,success,
jazz,d27049d,audit fix force,0.0,32.0,success,
jazz,d27049d,maxnpm_cve_oldness,0.0,32.0,success,
jazz,d27049d,maxnpm_cve_oldness_pip_else_npm,7.5,34.0,success,
hydro-formatter,10b8629,vanilla,7.5,4.0,success,
hydro-formatter,10b8629,audit fix,7.5,4.0,success,
hydro-formatter,10b8629,audit fix force,0.0,4.0,success,
hydro-formatter,10b8629,maxnpm_cve_oldness,0.0,4.0,success,
hydro-formatter,10b8629,maxnpm_cve_oldness_pip_else_npm,7.5,4.0,success,
node-wpapi,69d18fb,vanilla,74.30000000000001,36.0,success,
node-wpapi,69d18fb,audit fix,74.30000000000001,36.0,success,
node-wpapi,69d18fb,audit fix force,0.0,43.0,success,
node-wpapi,69d18fb,maxnpm_cve_oldness,0.0,43.0,success,
node-wpapi,69d18fb,maxnpm_cve_oldness_pip_else_npm,64.80000000000001,36.0,success,
npm-kraken-api,6d65724,vanilla,0.0,48.0,success,
npm-kraken-api,6d65724,audit fix,0.0,48.0,success,
npm-kraken-api,6d65724,audit fix force,0.0,48.0,success,
npm-kraken-api,6d65724,maxnpm_cve_oldness,0.0,45.0,success,
npm-kraken-api,6d65724,maxnpm_cve_oldness_pip_else_npm,,,missing,
npm-pick-manifest,0346a39,vanilla,0.0,8.0,success,
npm-pick-manifest,0346a39,audit fix,0.0,8.0,success,
npm-pick-manifest,0346a39,audit fix force,0.0,8.0,success,
npm-pick-manifest,0346a39,maxnpm_cve_oldness,0.0,8.0,success,
npm-pick-manifest,0346a39,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
electrode,118c4f6,vanilla,0.0,5.0,success,
electrode,118c4f6,audit fix,0.0,5.0,success,
electrode,118c4f6,audit fix force,0.0,5.0,success,
electrode,118c4f6,maxnpm_cve_oldness,0.0,5.0,success,
electrode,118c4f6,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
webpack-contrib,0406985,vanilla,260.30000000000007,920.0,success,
webpack-contrib,0406985,audit fix,260.30000000000007,920.0,success,
webpack-contrib,0406985,audit fix force,75.3,768.0,success,
webpack-contrib,0406985,maxnpm_cve_oldness,,,missing,
webpack-contrib,0406985,maxnpm_cve_oldness_pip_else_npm,,,missing,
unassertify,125d8a5,vanilla,0.0,39.0,success,
unassertify,125d8a5,audit fix,0.0,39.0,success,
unassertify,125d8a5,audit fix force,0.0,39.0,success,
unassertify,125d8a5,maxnpm_cve_oldness,0.0,38.0,success,
unassertify,125d8a5,maxnpm_cve_oldness_pip_else_npm,0.0,38.0,success,
react-stopwatch,772caef,vanilla,11.4,170.0,success,
react-stopwatch,772caef,audit fix,11.4,170.0,success,
react-stopwatch,772caef,audit fix force,0.0,157.0,success,
react-stopwatch,772caef,maxnpm_cve_oldness,,,missing,
react-stopwatch,772caef,maxnpm_cve_oldness_pip_else_npm,11.4,164.0,success,
domain,345497e,vanilla,26.0,552.0,success,
domain,345497e,audit fix,26.0,552.0,success,
domain,345497e,audit fix force,0.0,173.0,success,
domain,345497e,maxnpm_cve_oldness,,,missing,
domain,345497e,maxnpm_cve_oldness_pip_else_npm,,,missing,
ember-cli,4de1f6b,vanilla,853.1500000000001,625.0,success,
ember-cli,4de1f6b,audit fix,799.3000000000002,602.0,success,
ember-cli,4de1f6b,audit fix force,58.4,974.0,success,
ember-cli,4de1f6b,maxnpm_cve_oldness,,,missing,
ember-cli,4de1f6b,maxnpm_cve_oldness_pip_else_npm,,,missing,
dicy,11a56ba,vanilla,17.9,244.0,success,
dicy,11a56ba,audit fix,17.9,244.0,success,
dicy,11a56ba,audit fix force,0.0,227.0,success,
dicy,11a56ba,maxnpm_cve_oldness,,,missing,
dicy,11a56ba,maxnpm_cve_oldness_pip_else_npm,,,missing,
ease,1bff090,vanilla,587.3000000000004,1392.0,success,
ease,1bff090,audit fix,587.3000000000004,1392.0,success,
ease,1bff090,audit fix force,50.3,1306.0,success,
ease,1bff090,maxnpm_cve_oldness,,,missing,
ease,1bff090,maxnpm_cve_oldness_pip_else_npm,,,missing,
exec,020eab0,vanilla,0.0,43.0,success,
exec,020eab0,audit fix,0.0,43.0,success,
exec,020eab0,audit fix force,0.0,43.0,success,
exec,020eab0,maxnpm_cve_oldness,0.0,43.0,success,
exec,020eab0,maxnpm_cve_oldness_pip_else_npm,0.0,43.0,success,
kodyfire,0ed3558,vanilla,,,missing,
kodyfire,0ed3558,audit fix,,,missing,
kodyfire,0ed3558,audit fix force,,,missing,
kodyfire,0ed3558,maxnpm_cve_oldness,,,missing,
kodyfire,0ed3558,maxnpm_cve_oldness_pip_else_npm,,,missing,
http-transport,627d450,vanilla,0.0,63.0,success,
http-transport,627d450,audit fix,0.0,63.0,success,
http-transport,627d450,audit fix force,0.0,63.0,success,
http-transport,627d450,maxnpm_cve_oldness,0.0,59.0,success,
http-transport,627d450,maxnpm_cve_oldness_pip_else_npm,0.0,51.0,success,
js-libp2p-secio,1d4e9a9,vanilla,47.15,134.0,success,
js-libp2p-secio,1d4e9a9,audit fix,47.15,134.0,success,
js-libp2p-secio,1d4e9a9,audit fix force,15.4,156.0,success,
js-libp2p-secio,1d4e9a9,maxnpm_cve_oldness,,,missing,
js-libp2p-secio,1d4e9a9,maxnpm_cve_oldness_pip_else_npm,,,missing,
criticalcss,1cd2dc8,vanilla,5.3,164.0,success,
criticalcss,1cd2dc8,audit fix,5.3,164.0,success,
criticalcss,1cd2dc8,audit fix force,0.0,157.0,success,
criticalcss,1cd2dc8,maxnpm_cve_oldness,0.0,133.0,success,
criticalcss,1cd2dc8,maxnpm_cve_oldness_pip_else_npm,5.3,133.0,success,
connect-modrewrite,662fcb5,vanilla,23.4,1.0,success,
connect-modrewrite,662fcb5,audit fix,23.4,1.0,success,
connect-modrewrite,662fcb5,audit fix force,0.0,8.0,success,
connect-modrewrite,662fcb5,maxnpm_cve_oldness,0.0,8.0,success,
connect-modrewrite,662fcb5,maxnpm_cve_oldness_pip_else_npm,23.4,1.0,success,
pleeease,0a04b56,vanilla,201.15,318.0,success,
pleeease,0a04b56,audit fix,201.15,318.0,success,
pleeease,0a04b56,audit fix force,201.15,318.0,success,
pleeease,0a04b56,maxnpm_cve_oldness,,,missing,
pleeease,0a04b56,maxnpm_cve_oldness_pip_else_npm,,,missing,
nx,1686583,vanilla,15.0,24.0,success,
nx,1686583,audit fix,15.0,24.0,success,
nx,1686583,audit fix force,0.0,24.0,success,
nx,1686583,maxnpm_cve_oldness,,,missing,
nx,1686583,maxnpm_cve_oldness_pip_else_npm,,,missing,
nodejs-lib,03a6278,vanilla,0.0,135.0,success,
nodejs-lib,03a6278,audit fix,0.0,135.0,success,
nodejs-lib,03a6278,audit fix force,0.0,135.0,success,
nodejs-lib,03a6278,maxnpm_cve_oldness,0.0,132.0,success,
nodejs-lib,03a6278,maxnpm_cve_oldness_pip_else_npm,0.0,132.0,success,
angular,7a406a32,vanilla,0.0,5.0,success,
angular,7a406a32,audit fix,0.0,5.0,success,
angular,7a406a32,audit fix force,0.0,5.0,success,
angular,7a406a32,maxnpm_cve_oldness,0.0,5.0,success,
angular,7a406a32,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
express-status-monitor,51212f5,vanilla,119.05000000000001,58.0,success,
express-status-monitor,51212f5,audit fix,119.05000000000001,58.0,success,
express-status-monitor,51212f5,audit fix force,0.0,58.0,success,
express-status-monitor,51212f5,maxnpm_cve_oldness,112.65000000000002,50.0,success,
express-status-monitor,51212f5,maxnpm_cve_oldness_pip_else_npm,152.3,51.0,success,
twilio-cli-core,09d20da,vanilla,29.35,244.0,success,
twilio-cli-core,09d20da,audit fix,29.35,244.0,success,
twilio-cli-core,09d20da,audit fix force,0.0,247.0,success,
twilio-cli-core,09d20da,maxnpm_cve_oldness,,,missing,
twilio-cli-core,09d20da,maxnpm_cve_oldness_pip_else_npm,,,missing,
pleeease-filters,0a8f293,vanilla,15.100000000000001,6.0,success,
pleeease-filters,0a8f293,audit fix,15.100000000000001,6.0,success,
pleeease-filters,0a8f293,audit fix force,0.0,6.0,success,
pleeease-filters,0a8f293,maxnpm_cve_oldness,0.0,6.0,success,
pleeease-filters,0a8f293,maxnpm_cve_oldness_pip_else_npm,15.100000000000001,6.0,success,
esformatter,07e2028,vanilla,45.400000000000006,51.0,success,
esformatter,07e2028,audit fix,45.400000000000006,51.0,success,
esformatter,07e2028,audit fix force,22.5,57.0,success,
esformatter,07e2028,maxnpm_cve_oldness,15.0,50.0,success,
esformatter,07e2028,maxnpm_cve_oldness_pip_else_npm,37.9,44.0,success,
swagger-stats,0f75af2,vanilla,0.0,5.0,success,
swagger-stats,0f75af2,audit fix,0.0,5.0,success,
swagger-stats,0f75af2,audit fix force,0.0,5.0,success,
swagger-stats,0f75af2,maxnpm_cve_oldness,0.0,5.0,success,
swagger-stats,0f75af2,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
stache-inline-transformer,18bf656,vanilla,0.0,11.0,success,
stache-inline-transformer,18bf656,audit fix,0.0,11.0,success,
stache-inline-transformer,18bf656,audit fix force,0.0,11.0,success,
stache-inline-transformer,18bf656,maxnpm_cve_oldness,0.0,11.0,success,
stache-inline-transformer,18bf656,maxnpm_cve_oldness_pip_else_npm,0.0,11.0,success,
minify,b8cc309,vanilla,36.45,61.0,success,
minify,b8cc309,audit fix,36.45,61.0,success,
minify,b8cc309,audit fix force,36.45,61.0,success,
minify,b8cc309,maxnpm_cve_oldness,28.95,33.0,success,
minify,b8cc309,maxnpm_cve_oldness_pip_else_npm,28.95,57.0,success,
commander.js,34366fd,vanilla,0.0,0.0,success,
commander.js,34366fd,audit fix,0.0,0.0,success,
commander.js,34366fd,audit fix force,0.0,0.0,success,
commander.js,34366fd,maxnpm_cve_oldness,,,missing,
commander.js,34366fd,maxnpm_cve_oldness_pip_else_npm,,,missing,
jest-json-schema,a11bbc1,vanilla,0.0,18.0,success,
jest-json-schema,a11bbc1,audit fix,0.0,18.0,success,
jest-json-schema,a11bbc1,audit fix force,0.0,18.0,success,
jest-json-schema,a11bbc1,maxnpm_cve_oldness,0.0,18.0,success,
jest-json-schema,a11bbc1,maxnpm_cve_oldness_pip_else_npm,0.0,18.0,success,
facebook-node-sdk,f868202,vanilla,0.0,20.0,success,
facebook-node-sdk,f868202,audit fix,0.0,20.0,success,
facebook-node-sdk,f868202,audit fix force,0.0,20.0,success,
facebook-node-sdk,f868202,maxnpm_cve_oldness,0.0,18.0,success,
facebook-node-sdk,f868202,maxnpm_cve_oldness_pip_else_npm,0.0,18.0,success,
embroider,0263b0b,vanilla,5.6,210.0,success,
embroider,0263b0b,audit fix,5.6,210.0,success,
embroider,0263b0b,audit fix force,0.0,188.0,success,
embroider,0263b0b,maxnpm_cve_oldness,,,missing,
embroider,0263b0b,maxnpm_cve_oldness_pip_else_npm,,,missing,
require_optional,4e10f50,vanilla,0.0,2.0,success,
require_optional,4e10f50,audit fix,0.0,2.0,success,
require_optional,4e10f50,audit fix force,0.0,2.0,success,
require_optional,4e10f50,maxnpm_cve_oldness,0.0,2.0,success,
require_optional,4e10f50,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
node-sse-writer,1dcdcbc,vanilla,0.0,1.0,success,
node-sse-writer,1dcdcbc,audit fix,0.0,1.0,success,
node-sse-writer,1dcdcbc,audit fix force,0.0,1.0,success,
node-sse-writer,1dcdcbc,maxnpm_cve_oldness,0.0,1.0,success,
node-sse-writer,1dcdcbc,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
webpack-dependency-suite,26f8238,vanilla,0.0,63.0,success,
webpack-dependency-suite,26f8238,audit fix,0.0,63.0,success,
webpack-dependency-suite,26f8238,audit fix force,0.0,63.0,success,
webpack-dependency-suite,26f8238,maxnpm_cve_oldness,,,missing,
webpack-dependency-suite,26f8238,maxnpm_cve_oldness_pip_else_npm,,,missing,
FluidFramework,179e6c9,vanilla,,,missing,
FluidFramework,179e6c9,audit fix,,,missing,
FluidFramework,179e6c9,audit fix force,,,missing,
FluidFramework,179e6c9,maxnpm_cve_oldness,,,missing,
FluidFramework,179e6c9,maxnpm_cve_oldness_pip_else_npm,,,missing,
box-node-sdk,71675a7,vanilla,0.0,57.0,success,
box-node-sdk,71675a7,audit fix,0.0,57.0,success,
box-node-sdk,71675a7,audit fix force,0.0,57.0,success,
box-node-sdk,71675a7,maxnpm_cve_oldness,0.0,53.0,success,
box-node-sdk,71675a7,maxnpm_cve_oldness_pip_else_npm,0.0,53.0,success,
cf-abacus,04c10f9,vanilla,0.0,119.0,success,
cf-abacus,04c10f9,audit fix,0.0,119.0,success,
cf-abacus,04c10f9,audit fix force,0.0,119.0,success,
cf-abacus,04c10f9,maxnpm_cve_oldness,,,missing,
cf-abacus,04c10f9,maxnpm_cve_oldness_pip_else_npm,,,missing,
radishpit,4d46567,vanilla,0.0,1.0,success,
radishpit,4d46567,audit fix,0.0,1.0,success,
radishpit,4d46567,audit fix force,0.0,1.0,success,
radishpit,4d46567,maxnpm_cve_oldness,0.0,1.0,success,
radishpit,4d46567,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
postcss-animation,4c56440,vanilla,5.3,13.0,success,
postcss-animation,4c56440,audit fix,5.3,13.0,success,
postcss-animation,4c56440,audit fix force,5.3,13.0,success,
postcss-animation,4c56440,maxnpm_cve_oldness,5.3,6.0,success,
postcss-animation,4c56440,maxnpm_cve_oldness_pip_else_npm,5.3,6.0,success,
uport-connect,04720f5,vanilla,16.7,99.0,success,
uport-connect,04720f5,audit fix,16.7,99.0,success,
uport-connect,04720f5,audit fix force,16.05,528.0,success,
uport-connect,04720f5,maxnpm_cve_oldness,,,missing,
uport-connect,04720f5,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-gitter,12248d8,vanilla,25.4,20.0,success,
node-gitter,12248d8,audit fix,25.4,20.0,success,
node-gitter,12248d8,audit fix force,0.0,28.0,success,
node-gitter,12248d8,maxnpm_cve_oldness,,,missing,
node-gitter,12248d8,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-jsonwebtoken,597750b,vanilla,35.65,4.0,success,
node-jsonwebtoken,597750b,audit fix,35.65,4.0,success,
node-jsonwebtoken,597750b,audit fix force,0.0,6.0,success,
node-jsonwebtoken,597750b,maxnpm_cve_oldness,0.0,6.0,success,
node-jsonwebtoken,597750b,maxnpm_cve_oldness_pip_else_npm,35.65,4.0,success,
vue-styleguidist,218ef03,vanilla,246.85000000000008,1332.0,success,
vue-styleguidist,218ef03,audit fix,246.85000000000008,1332.0,success,
vue-styleguidist,218ef03,audit fix force,85.15,999.0,success,
vue-styleguidist,218ef03,maxnpm_cve_oldness,,,missing,
vue-styleguidist,218ef03,maxnpm_cve_oldness_pip_else_npm,,,missing,
happn,131293a,vanilla,134.6,160.0,success,
happn,131293a,audit fix,134.6,160.0,success,
happn,131293a,audit fix force,94.2,166.0,success,
happn,131293a,maxnpm_cve_oldness,,,missing,
happn,131293a,maxnpm_cve_oldness_pip_else_npm,65.45,135.0,success,
broccoli-caching-writer,021c6d7,vanilla,0.0,28.0,success,
broccoli-caching-writer,021c6d7,audit fix,0.0,28.0,success,
broccoli-caching-writer,021c6d7,audit fix force,0.0,28.0,success,
broccoli-caching-writer,021c6d7,maxnpm_cve_oldness,0.0,28.0,success,
broccoli-caching-writer,021c6d7,maxnpm_cve_oldness_pip_else_npm,0.0,28.0,success,
forms,3b586f7,vanilla,23.4,4.0,success,
forms,3b586f7,audit fix,23.4,4.0,success,
forms,3b586f7,audit fix force,0.0,11.0,success,
forms,3b586f7,maxnpm_cve_oldness,0.0,11.0,success,
forms,3b586f7,maxnpm_cve_oldness_pip_else_npm,23.4,4.0,success,
rendition,ae17a77,vanilla,43.2,516.0,success,
rendition,ae17a77,audit fix,43.2,516.0,success,
rendition,ae17a77,audit fix force,20.9,514.0,success,
rendition,ae17a77,maxnpm_cve_oldness,,,missing,
rendition,ae17a77,maxnpm_cve_oldness_pip_else_npm,,,missing,
addon-postcss,3bc776b,vanilla,0.0,35.0,success,
addon-postcss,3bc776b,audit fix,0.0,35.0,success,
addon-postcss,3bc776b,audit fix force,0.0,35.0,success,
addon-postcss,3bc776b,maxnpm_cve_oldness,0.0,35.0,success,
addon-postcss,3bc776b,maxnpm_cve_oldness_pip_else_npm,0.0,35.0,success,
postcss-selector-namespace,779bba3,vanilla,0.0,3.0,success,
postcss-selector-namespace,779bba3,audit fix,0.0,3.0,success,
postcss-selector-namespace,779bba3,audit fix force,0.0,3.0,success,
postcss-selector-namespace,779bba3,maxnpm_cve_oldness,0.0,3.0,success,
postcss-selector-namespace,779bba3,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
lwc,88a775b,vanilla,,,missing,
lwc,88a775b,audit fix,,,missing,
lwc,88a775b,audit fix force,,,missing,
lwc,88a775b,maxnpm_cve_oldness,,,missing,
lwc,88a775b,maxnpm_cve_oldness_pip_else_npm,,,missing,
swell-js,8c83d1e,vanilla,40.4,8.0,success,
swell-js,8c83d1e,audit fix,40.4,8.0,success,
swell-js,8c83d1e,audit fix force,0.0,7.0,success,
swell-js,8c83d1e,maxnpm_cve_oldness,0.0,7.0,success,
swell-js,8c83d1e,maxnpm_cve_oldness_pip_else_npm,40.4,7.0,success,
xazure,89c0ab0,vanilla,30.150000000000002,122.0,success,
xazure,89c0ab0,audit fix,30.150000000000002,122.0,success,
xazure,89c0ab0,audit fix force,7.0,117.0,success,
xazure,89c0ab0,maxnpm_cve_oldness,,,missing,
xazure,89c0ab0,maxnpm_cve_oldness_pip_else_npm,,,missing,
fabric-chaincode-node,2b8c207,vanilla,23.15,2.0,success,
fabric-chaincode-node,2b8c207,audit fix,23.15,2.0,success,
fabric-chaincode-node,2b8c207,audit fix force,0.0,2.0,success,
fabric-chaincode-node,2b8c207,maxnpm_cve_oldness,,,missing,
fabric-chaincode-node,2b8c207,maxnpm_cve_oldness_pip_else_npm,,,missing,
gulp-jasmine-browser,57a8a22,vanilla,7.5,98.0,success,
gulp-jasmine-browser,57a8a22,audit fix,7.5,98.0,success,
gulp-jasmine-browser,57a8a22,audit fix force,0.0,98.0,success,
gulp-jasmine-browser,57a8a22,maxnpm_cve_oldness,0.0,90.0,success,
gulp-jasmine-browser,57a8a22,maxnpm_cve_oldness_pip_else_npm,7.5,90.0,success,
clasp,19bc290,vanilla,115.35,597.0,success,
clasp,19bc290,audit fix,115.35,597.0,success,
clasp,19bc290,audit fix force,7.5,402.0,success,
clasp,19bc290,maxnpm_cve_oldness,,,missing,
clasp,19bc290,maxnpm_cve_oldness_pip_else_npm,,,missing,
connect-query,ff48d52,vanilla,23.4,1.0,success,
connect-query,ff48d52,audit fix,23.4,1.0,success,
connect-query,ff48d52,audit fix force,0.0,8.0,success,
connect-query,ff48d52,maxnpm_cve_oldness,0.0,8.0,success,
connect-query,ff48d52,maxnpm_cve_oldness_pip_else_npm,23.4,1.0,success,
tunnel-ssh,02b6df2,vanilla,51.900000000000006,6.0,success,
tunnel-ssh,02b6df2,audit fix,51.900000000000006,6.0,success,
tunnel-ssh,02b6df2,audit fix force,0.0,8.0,success,
tunnel-ssh,02b6df2,maxnpm_cve_oldness,0.0,8.0,success,
tunnel-ssh,02b6df2,maxnpm_cve_oldness_pip_else_npm,51.900000000000006,6.0,success,
acorn-issue-handler,722c1c6,vanilla,9.1,26.0,success,
acorn-issue-handler,722c1c6,audit fix,9.1,26.0,success,
acorn-issue-handler,722c1c6,audit fix force,0.0,18.0,success,
acorn-issue-handler,722c1c6,maxnpm_cve_oldness,0.0,16.0,success,
acorn-issue-handler,722c1c6,maxnpm_cve_oldness_pip_else_npm,9.1,24.0,success,
node-openid,2aeb719,vanilla,0.0,2.0,success,
node-openid,2aeb719,audit fix,0.0,2.0,success,
node-openid,2aeb719,audit fix force,0.0,2.0,success,
node-openid,2aeb719,maxnpm_cve_oldness,0.0,2.0,success,
node-openid,2aeb719,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
grindjs,02b77a8,vanilla,36.849999999999994,56.0,success,
grindjs,02b77a8,audit fix,36.849999999999994,56.0,success,
grindjs,02b77a8,audit fix force,0.0,67.0,success,
grindjs,02b77a8,maxnpm_cve_oldness,0.0,66.0,success,
grindjs,02b77a8,maxnpm_cve_oldness_pip_else_npm,30.849999999999998,49.0,success,
mocha,0e28a33,vanilla,25.25,9.0,success,
mocha,0e28a33,audit fix,25.25,9.0,success,
mocha,0e28a33,audit fix force,0.0,9.0,success,
mocha,0e28a33,maxnpm_cve_oldness,0.0,8.0,success,
mocha,0e28a33,maxnpm_cve_oldness_pip_else_npm,25.25,9.0,success,
debuggo,2972579,vanilla,0.0,2.0,success,
debuggo,2972579,audit fix,0.0,2.0,success,
debuggo,2972579,audit fix force,0.0,2.0,success,
debuggo,2972579,maxnpm_cve_oldness,0.0,2.0,success,
debuggo,2972579,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
electron-rebuild,0e87756,vanilla,287.34999999999997,312.0,success,
electron-rebuild,0e87756,audit fix,287.34999999999997,308.0,success,
electron-rebuild,0e87756,audit fix force,7.5,255.0,success,
electron-rebuild,0e87756,maxnpm_cve_oldness,,,missing,
electron-rebuild,0e87756,maxnpm_cve_oldness_pip_else_npm,,,missing,
neo,030d37e,vanilla,65.05,970.0,success,
neo,030d37e,audit fix,65.05,970.0,success,
neo,030d37e,audit fix force,7.5,684.0,success,
neo,030d37e,maxnpm_cve_oldness,,,missing,
neo,030d37e,maxnpm_cve_oldness_pip_else_npm,,,missing,
craco,2835f39,vanilla,17.05,3.0,success,
craco,2835f39,audit fix,17.05,3.0,success,
craco,2835f39,audit fix force,0.0,3.0,success,
craco,2835f39,maxnpm_cve_oldness,0.0,3.0,success,
craco,2835f39,maxnpm_cve_oldness_pip_else_npm,17.05,3.0,success,
ajv-cli,093df03,vanilla,5.6,37.0,success,
ajv-cli,093df03,audit fix,5.6,37.0,success,
ajv-cli,093df03,audit fix force,0.0,38.0,success,
ajv-cli,093df03,maxnpm_cve_oldness,,,missing,
ajv-cli,093df03,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-stomp,097e03b,vanilla,38.8,4.0,success,
node-stomp,097e03b,audit fix,38.8,4.0,success,
node-stomp,097e03b,audit fix force,15.4,11.0,success,
node-stomp,097e03b,maxnpm_cve_oldness,0.0,10.0,success,
node-stomp,097e03b,maxnpm_cve_oldness_pip_else_npm,23.4,3.0,success,
node-inly,19a2a96,vanilla,26.0,61.0,success,
node-inly,19a2a96,audit fix,26.0,61.0,success,
node-inly,19a2a96,audit fix force,20.7,60.0,success,
node-inly,19a2a96,maxnpm_cve_oldness,0.0,69.0,success,
node-inly,19a2a96,maxnpm_cve_oldness_pip_else_npm,5.3,56.0,success,
doiuse,06203bb,vanilla,44.400000000000006,15.0,success,
doiuse,06203bb,audit fix,44.400000000000006,15.0,success,
doiuse,06203bb,audit fix force,0.0,15.0,success,
doiuse,06203bb,maxnpm_cve_oldness,0.0,9.0,success,
doiuse,06203bb,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,9.0,success,
scratch-parser,492d420,vanilla,21.35,7.0,success,
scratch-parser,492d420,audit fix,21.35,7.0,success,
scratch-parser,492d420,audit fix force,0.0,9.0,success,
scratch-parser,492d420,maxnpm_cve_oldness,0.0,9.0,success,
scratch-parser,492d420,maxnpm_cve_oldness_pip_else_npm,21.35,7.0,success,
sdk-xyo-client-js,2ee1c4e,vanilla,0.0,98.0,success,
sdk-xyo-client-js,2ee1c4e,audit fix,0.0,98.0,success,
sdk-xyo-client-js,2ee1c4e,audit fix force,0.0,98.0,success,
sdk-xyo-client-js,2ee1c4e,maxnpm_cve_oldness,,,missing,
sdk-xyo-client-js,2ee1c4e,maxnpm_cve_oldness_pip_else_npm,0.0,84.0,success,
parser,1b932f2,vanilla,0.0,2.0,success,
parser,1b932f2,audit fix,0.0,2.0,success,
parser,1b932f2,audit fix force,0.0,2.0,success,
parser,1b932f2,maxnpm_cve_oldness,0.0,2.0,success,
parser,1b932f2,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
lupa,2f2c629,vanilla,414.65,58.0,success,
lupa,2f2c629,audit fix,414.65,58.0,success,
lupa,2f2c629,audit fix force,0.0,119.0,success,
lupa,2f2c629,maxnpm_cve_oldness,,,missing,
lupa,2f2c629,maxnpm_cve_oldness_pip_else_npm,263.05,51.0,success,
rename,798374a,vanilla,9.5,2.0,success,
rename,798374a,audit fix,9.5,2.0,success,
rename,798374a,audit fix force,0.0,2.0,success,
rename,798374a,maxnpm_cve_oldness,0.0,2.0,success,
rename,798374a,maxnpm_cve_oldness_pip_else_npm,9.5,2.0,success,
moongoose,ac14e79,vanilla,28.75,22.0,success,
moongoose,ac14e79,audit fix,28.75,22.0,success,
moongoose,ac14e79,audit fix force,0.0,24.0,success,
moongoose,ac14e79,maxnpm_cve_oldness,0.0,24.0,success,
moongoose,ac14e79,maxnpm_cve_oldness_pip_else_npm,28.75,22.0,success,
node-polling-to-event,a366127,vanilla,29.9,21.0,success,
node-polling-to-event,a366127,audit fix,29.9,21.0,success,
node-polling-to-event,a366127,audit fix force,0.0,40.0,success,
node-polling-to-event,a366127,maxnpm_cve_oldness,0.0,40.0,success,
node-polling-to-event,a366127,maxnpm_cve_oldness_pip_else_npm,29.9,21.0,success,
electron-devtools-installer,162f619,vanilla,13.9,6.0,success,
electron-devtools-installer,162f619,audit fix,13.9,6.0,success,
electron-devtools-installer,162f619,audit fix force,0.0,3.0,success,
electron-devtools-installer,162f619,maxnpm_cve_oldness,0.0,3.0,success,
electron-devtools-installer,162f619,maxnpm_cve_oldness_pip_else_npm,13.9,6.0,success,
jsftp,3ed845f,vanilla,0.0,20.0,success,
jsftp,3ed845f,audit fix,0.0,20.0,success,
jsftp,3ed845f,audit fix force,0.0,20.0,success,
jsftp,3ed845f,maxnpm_cve_oldness,0.0,17.0,success,
jsftp,3ed845f,maxnpm_cve_oldness_pip_else_npm,0.0,17.0,success,
js-webflow-api,20c1d01,vanilla,11.4,16.0,success,
js-webflow-api,20c1d01,audit fix,11.4,16.0,success,
js-webflow-api,20c1d01,audit fix force,0.0,15.0,success,
js-webflow-api,20c1d01,maxnpm_cve_oldness,0.0,15.0,success,
js-webflow-api,20c1d01,maxnpm_cve_oldness_pip_else_npm,11.4,15.0,success,
node-client-api,b5d3356,vanilla,22.95,30.0,success,
node-client-api,b5d3356,audit fix,22.95,30.0,success,
node-client-api,b5d3356,audit fix force,7.5,74.0,success,
node-client-api,b5d3356,maxnpm_cve_oldness,7.5,65.0,success,
node-client-api,b5d3356,maxnpm_cve_oldness_pip_else_npm,22.95,21.0,success,
postcss-color-hwb,6d1d399,vanilla,10.6,12.0,success,
postcss-color-hwb,6d1d399,audit fix,10.6,12.0,success,
postcss-color-hwb,6d1d399,audit fix force,0.0,13.0,success,
postcss-color-hwb,6d1d399,maxnpm_cve_oldness,0.0,13.0,success,
postcss-color-hwb,6d1d399,maxnpm_cve_oldness_pip_else_npm,10.6,12.0,success,
jupyterlab,22b11565,vanilla,53.8,55.0,success,
jupyterlab,22b11565,audit fix,53.8,55.0,success,
jupyterlab,22b11565,audit fix force,25.9,81.0,success,
jupyterlab,22b11565,maxnpm_cve_oldness,,,missing,
jupyterlab,22b11565,maxnpm_cve_oldness_pip_else_npm,48.5,55.0,success,
easygettext,3356356,vanilla,6.8,145.0,success,
easygettext,3356356,audit fix,6.8,145.0,success,
easygettext,3356356,audit fix force,0.0,126.0,success,
easygettext,3356356,maxnpm_cve_oldness,,,missing,
easygettext,3356356,maxnpm_cve_oldness_pip_else_npm,,,missing,
bids-validator,8bdbf67,vanilla,5.3,112.0,success,
bids-validator,8bdbf67,audit fix,5.3,112.0,success,
bids-validator,8bdbf67,audit fix force,0.0,80.0,success,
bids-validator,8bdbf67,maxnpm_cve_oldness,0.0,68.0,success,
bids-validator,8bdbf67,maxnpm_cve_oldness_pip_else_npm,5.3,106.0,success,
api-easy,76d4185,vanilla,31.349999999999998,52.0,success,
api-easy,76d4185,audit fix,31.349999999999998,52.0,success,
api-easy,76d4185,audit fix force,0.0,70.0,success,
api-easy,76d4185,maxnpm_cve_oldness,31.349999999999998,6.0,success,
api-easy,76d4185,maxnpm_cve_oldness_pip_else_npm,31.349999999999998,6.0,success,
postcss-clearfix,2206379,vanilla,5.3,5.0,success,
postcss-clearfix,2206379,audit fix,5.3,5.0,success,
postcss-clearfix,2206379,audit fix force,0.0,4.0,success,
postcss-clearfix,2206379,maxnpm_cve_oldness,0.0,4.0,success,
postcss-clearfix,2206379,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
sqs-consumer,a172a37,vanilla,44.400000000000006,61.0,success,
sqs-consumer,a172a37,audit fix,44.400000000000006,61.0,success,
sqs-consumer,a172a37,audit fix force,0.0,61.0,success,
sqs-consumer,a172a37,maxnpm_cve_oldness,,,missing,
sqs-consumer,a172a37,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,61.0,success,
jarvis-emitter,a835b2a,vanilla,0.0,2.0,success,
jarvis-emitter,a835b2a,audit fix,0.0,2.0,success,
jarvis-emitter,a835b2a,audit fix force,0.0,2.0,success,
jarvis-emitter,a835b2a,maxnpm_cve_oldness,0.0,2.0,success,
jarvis-emitter,a835b2a,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
ckeditor5-dev,010abb7,vanilla,0.0,11.0,success,
ckeditor5-dev,010abb7,audit fix,0.0,11.0,success,
ckeditor5-dev,010abb7,audit fix force,0.0,11.0,success,
ckeditor5-dev,010abb7,maxnpm_cve_oldness,0.0,11.0,success,
ckeditor5-dev,010abb7,maxnpm_cve_oldness_pip_else_npm,0.0,11.0,success,
pkg-updater,3821385,vanilla,5.3,54.0,success,
pkg-updater,3821385,audit fix,5.3,54.0,success,
pkg-updater,3821385,audit fix force,0.0,78.0,success,
pkg-updater,3821385,maxnpm_cve_oldness,5.3,53.0,success,
pkg-updater,3821385,maxnpm_cve_oldness_pip_else_npm,5.3,53.0,success,
appium-android-driver,7fd7f1b,vanilla,7.5,407.0,success,
appium-android-driver,7fd7f1b,audit fix,7.5,407.0,success,
appium-android-driver,7fd7f1b,audit fix force,7.5,407.0,success,
appium-android-driver,7fd7f1b,maxnpm_cve_oldness,,,missing,
appium-android-driver,7fd7f1b,maxnpm_cve_oldness_pip_else_npm,,,missing,
unicode-string-width,6d92f3f,vanilla,0.0,1.0,success,
unicode-string-width,6d92f3f,audit fix,0.0,1.0,success,
unicode-string-width,6d92f3f,audit fix force,0.0,1.0,success,
unicode-string-width,6d92f3f,maxnpm_cve_oldness,0.0,1.0,success,
unicode-string-width,6d92f3f,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
acorn5-object-spread,49839ac,vanilla,0.0,1.0,success,
acorn5-object-spread,49839ac,audit fix,0.0,1.0,success,
acorn5-object-spread,49839ac,audit fix force,0.0,1.0,success,
acorn5-object-spread,49839ac,maxnpm_cve_oldness,0.0,1.0,success,
acorn5-object-spread,49839ac,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
umi,4509791,vanilla,,,missing,
umi,4509791,audit fix,,,missing,
umi,4509791,audit fix force,,,missing,
umi,4509791,maxnpm_cve_oldness,,,missing,
umi,4509791,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
searchkit,5ffd62c,vanilla,445.99999999999994,895.0,success,
searchkit,5ffd62c,audit fix,445.99999999999994,895.0,success,
searchkit,5ffd62c,audit fix force,98.2,706.0,success,
searchkit,5ffd62c,maxnpm_cve_oldness,,,missing,
searchkit,5ffd62c,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-sass-color-functions,053e365,vanilla,10.6,19.0,success,
postcss-sass-color-functions,053e365,audit fix,10.6,19.0,success,
postcss-sass-color-functions,053e365,audit fix force,0.0,12.0,success,
postcss-sass-color-functions,053e365,maxnpm_cve_oldness,0.0,12.0,success,
postcss-sass-color-functions,053e365,maxnpm_cve_oldness_pip_else_npm,10.6,12.0,success,
qwebs,f59a7b1,vanilla,55.3,117.0,success,
qwebs,f59a7b1,audit fix,55.3,117.0,success,
qwebs,f59a7b1,audit fix force,55.3,117.0,success,
qwebs,f59a7b1,maxnpm_cve_oldness,32.4,38.0,success,
qwebs,f59a7b1,maxnpm_cve_oldness_pip_else_npm,32.4,38.0,success,
bp,5a684a8,vanilla,0.0,39.0,success,
bp,5a684a8,audit fix,0.0,39.0,success,
bp,5a684a8,audit fix force,0.0,39.0,success,
bp,5a684a8,maxnpm_cve_oldness,0.0,37.0,success,
bp,5a684a8,maxnpm_cve_oldness_pip_else_npm,0.0,37.0,success,
angular,03dbcc7,vanilla,,,missing,
angular,03dbcc7,audit fix,,,missing,
angular,03dbcc7,audit fix force,,,missing,
angular,03dbcc7,maxnpm_cve_oldness,,,missing,
angular,03dbcc7,maxnpm_cve_oldness_pip_else_npm,,,missing,
merchant-center-application-kit,0114142,vanilla,381.35000000000036,1244.0,success,
merchant-center-application-kit,0114142,audit fix,381.35000000000036,1244.0,success,
merchant-center-application-kit,0114142,audit fix force,381.35000000000036,1244.0,success,
merchant-center-application-kit,0114142,maxnpm_cve_oldness,,,missing,
merchant-center-application-kit,0114142,maxnpm_cve_oldness_pip_else_npm,,,missing,
quasar-cli,34dd03b,vanilla,745.1500000000003,1851.0,success,
quasar-cli,34dd03b,audit fix,745.1500000000003,1851.0,success,
quasar-cli,34dd03b,audit fix force,745.1500000000003,1851.0,success,
quasar-cli,34dd03b,maxnpm_cve_oldness,,,missing,
quasar-cli,34dd03b,maxnpm_cve_oldness_pip_else_npm,,,missing,
ember-cli-version-checker,1e4786c,vanilla,0.0,1.0,success,
ember-cli-version-checker,1e4786c,audit fix,0.0,1.0,success,
ember-cli-version-checker,1e4786c,audit fix force,0.0,1.0,success,
ember-cli-version-checker,1e4786c,maxnpm_cve_oldness,0.0,1.0,success,
ember-cli-version-checker,1e4786c,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
codependency,23385a2,vanilla,7.5,1.0,success,
codependency,23385a2,audit fix,7.5,1.0,success,
codependency,23385a2,audit fix force,0.0,3.0,success,
codependency,23385a2,maxnpm_cve_oldness,0.0,3.0,success,
codependency,23385a2,maxnpm_cve_oldness_pip_else_npm,7.5,1.0,success,
postcss-combine-media-query,fb40480,vanilla,0.0,3.0,success,
postcss-combine-media-query,fb40480,audit fix,0.0,3.0,success,
postcss-combine-media-query,fb40480,audit fix force,0.0,3.0,success,
postcss-combine-media-query,fb40480,maxnpm_cve_oldness,0.0,3.0,success,
postcss-combine-media-query,fb40480,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
node-csswring,bb83cdb,vanilla,0.0,5.0,success,
node-csswring,bb83cdb,audit fix,0.0,5.0,success,
node-csswring,bb83cdb,audit fix force,0.0,5.0,success,
node-csswring,bb83cdb,maxnpm_cve_oldness,0.0,5.0,success,
node-csswring,bb83cdb,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
joplin,157736f,vanilla,30.85,118.0,success,
joplin,157736f,audit fix,30.85,118.0,success,
joplin,157736f,audit fix force,5.6,118.0,success,
joplin,157736f,maxnpm_cve_oldness,5.6,113.0,success,
joplin,157736f,maxnpm_cve_oldness_pip_else_npm,30.85,114.0,success,
cutwater,c1c12af,vanilla,0.0,3.0,success,
cutwater,c1c12af,audit fix,0.0,3.0,success,
cutwater,c1c12af,audit fix force,0.0,3.0,success,
cutwater,c1c12af,maxnpm_cve_oldness,,,missing,
cutwater,c1c12af,maxnpm_cve_oldness_pip_else_npm,,,missing,
vega-embed,0f0c81b,vanilla,19.3,163.0,success,
vega-embed,0f0c81b,audit fix,19.3,163.0,success,
vega-embed,0f0c81b,audit fix force,0.0,93.0,success,
vega-embed,0f0c81b,maxnpm_cve_oldness,0.0,88.0,success,
vega-embed,0f0c81b,maxnpm_cve_oldness_pip_else_npm,,,missing,
EvaEngine.js,81ffedc,vanilla,164.85000000000002,238.0,success,
EvaEngine.js,81ffedc,audit fix,164.85000000000002,238.0,success,
EvaEngine.js,81ffedc,audit fix force,7.5,338.0,success,
EvaEngine.js,81ffedc,maxnpm_cve_oldness,,,missing,
EvaEngine.js,81ffedc,maxnpm_cve_oldness_pip_else_npm,,,missing,
beachball,1bac5ff,vanilla,17.1,264.0,success,
beachball,1bac5ff,audit fix,17.1,264.0,success,
beachball,1bac5ff,audit fix force,0.0,109.0,success,
beachball,1bac5ff,maxnpm_cve_oldness,,,missing,
beachball,1bac5ff,maxnpm_cve_oldness_pip_else_npm,,,missing,
mocha,53c73d23,vanilla,25.25,16.0,success,
mocha,53c73d23,audit fix,25.25,16.0,success,
mocha,53c73d23,audit fix force,0.0,19.0,success,
mocha,53c73d23,maxnpm_cve_oldness,0.0,19.0,success,
mocha,53c73d23,maxnpm_cve_oldness_pip_else_npm,25.25,16.0,success,
safe-url-assembler,1842099,vanilla,0.0,9.0,success,
safe-url-assembler,1842099,audit fix,0.0,9.0,success,
safe-url-assembler,1842099,audit fix force,0.0,9.0,success,
safe-url-assembler,1842099,maxnpm_cve_oldness,0.0,9.0,success,
safe-url-assembler,1842099,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
astroturf,04f5ced,vanilla,0.0,50.0,success,
astroturf,04f5ced,audit fix,0.0,50.0,success,
astroturf,04f5ced,audit fix force,0.0,50.0,success,
astroturf,04f5ced,maxnpm_cve_oldness,,,missing,
astroturf,04f5ced,maxnpm_cve_oldness_pip_else_npm,0.0,50.0,success,
inline-import,7bf9f6b,vanilla,5.3,2.0,success,
inline-import,7bf9f6b,audit fix,5.3,2.0,success,
inline-import,7bf9f6b,audit fix force,0.0,1.0,success,
inline-import,7bf9f6b,maxnpm_cve_oldness,0.0,1.0,success,
inline-import,7bf9f6b,maxnpm_cve_oldness_pip_else_npm,5.3,2.0,success,
apidoc-core,1c0d63d,vanilla,51.900000000000006,3.0,success,
apidoc-core,1c0d63d,audit fix,51.900000000000006,3.0,success,
apidoc-core,1c0d63d,audit fix force,0.0,3.0,success,
apidoc-core,1c0d63d,maxnpm_cve_oldness,0.0,3.0,success,
apidoc-core,1c0d63d,maxnpm_cve_oldness_pip_else_npm,51.900000000000006,3.0,success,
crud,ac4eeb1,vanilla,58.349999999999994,239.0,success,
crud,ac4eeb1,audit fix,58.349999999999994,239.0,success,
crud,ac4eeb1,audit fix force,0.0,207.0,success,
crud,ac4eeb1,maxnpm_cve_oldness,,,missing,
crud,ac4eeb1,maxnpm_cve_oldness_pip_else_npm,,,missing,
H5P-Nodejs-library,e3ed81e,vanilla,5.3,115.0,success,
H5P-Nodejs-library,e3ed81e,audit fix,5.3,115.0,success,
H5P-Nodejs-library,e3ed81e,audit fix force,5.3,115.0,success,
H5P-Nodejs-library,e3ed81e,maxnpm_cve_oldness,0.0,104.0,success,
H5P-Nodejs-library,e3ed81e,maxnpm_cve_oldness_pip_else_npm,0.0,104.0,success,
zem,4a360d1,vanilla,115.44999999999999,812.0,success,
zem,4a360d1,audit fix,115.44999999999999,812.0,success,
zem,4a360d1,audit fix force,13.1,535.0,success,
zem,4a360d1,maxnpm_cve_oldness,,,missing,
zem,4a360d1,maxnpm_cve_oldness_pip_else_npm,,,missing,
loopback-boot,39d820a,vanilla,44.400000000000006,10.0,success,
loopback-boot,39d820a,audit fix,44.400000000000006,10.0,success,
loopback-boot,39d820a,audit fix force,0.0,10.0,success,
loopback-boot,39d820a,maxnpm_cve_oldness,0.0,10.0,success,
loopback-boot,39d820a,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,10.0,success,
electrode-csrf-jwt,5f8b704,vanilla,74.30000000000001,61.0,success,
electrode-csrf-jwt,5f8b704,audit fix,74.30000000000001,61.0,success,
electrode-csrf-jwt,5f8b704,audit fix force,74.30000000000001,61.0,success,
electrode-csrf-jwt,5f8b704,maxnpm_cve_oldness,47.050000000000004,46.0,success,
electrode-csrf-jwt,5f8b704,maxnpm_cve_oldness_pip_else_npm,60.45,43.0,success,
node-open-geocoder,771bb57,vanilla,0.0,8.0,success,
node-open-geocoder,771bb57,audit fix,0.0,8.0,success,
node-open-geocoder,771bb57,audit fix force,0.0,8.0,success,
node-open-geocoder,771bb57,maxnpm_cve_oldness,0.0,8.0,success,
node-open-geocoder,771bb57,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
nightmare,dbb1b64,vanilla,53.49999999999999,130.0,success,
nightmare,dbb1b64,audit fix,53.49999999999999,130.0,success,
nightmare,dbb1b64,audit fix force,5.3,85.0,success,
nightmare,dbb1b64,maxnpm_cve_oldness,5.3,76.0,success,
nightmare,dbb1b64,maxnpm_cve_oldness_pip_else_npm,53.49999999999999,118.0,success,
strong-error-handler,05d8844,vanilla,14.9,108.0,success,
strong-error-handler,05d8844,audit fix,14.9,108.0,success,
strong-error-handler,05d8844,audit fix force,5.1,119.0,success,
strong-error-handler,05d8844,maxnpm_cve_oldness,,,missing,
strong-error-handler,05d8844,maxnpm_cve_oldness_pip_else_npm,,,missing,
serverless-pseudo-parameters,13e61a8,vanilla,0.0,1.0,success,
serverless-pseudo-parameters,13e61a8,audit fix,0.0,1.0,success,
serverless-pseudo-parameters,13e61a8,audit fix force,0.0,1.0,success,
serverless-pseudo-parameters,13e61a8,maxnpm_cve_oldness,0.0,1.0,success,
serverless-pseudo-parameters,13e61a8,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
core,5459567,vanilla,26.1,41.0,success,
core,5459567,audit fix,26.1,41.0,success,
core,5459567,audit fix force,0.0,39.0,success,
core,5459567,maxnpm_cve_oldness,0.0,39.0,success,
core,5459567,maxnpm_cve_oldness_pip_else_npm,26.1,41.0,success,
bootstrap-loader,03b64f0,vanilla,13.850000000000001,22.0,success,
bootstrap-loader,03b64f0,audit fix,13.850000000000001,22.0,success,
bootstrap-loader,03b64f0,audit fix force,0.0,22.0,success,
bootstrap-loader,03b64f0,maxnpm_cve_oldness,,,missing,
bootstrap-loader,03b64f0,maxnpm_cve_oldness_pip_else_npm,,,missing,
koa-pg-session,48437cd,vanilla,7.3,24.0,success,
koa-pg-session,48437cd,audit fix,7.3,24.0,success,
koa-pg-session,48437cd,audit fix force,0.0,24.0,success,
koa-pg-session,48437cd,maxnpm_cve_oldness,0.0,18.0,success,
koa-pg-session,48437cd,maxnpm_cve_oldness_pip_else_npm,7.3,18.0,success,
luckyeye,296f10d,vanilla,0.0,6.0,success,
luckyeye,296f10d,audit fix,0.0,6.0,success,
luckyeye,296f10d,audit fix force,0.0,6.0,success,
luckyeye,296f10d,maxnpm_cve_oldness,0.0,6.0,success,
luckyeye,296f10d,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
composer,602e077,vanilla,,,missing,
composer,602e077,audit fix,,,missing,
composer,602e077,audit fix force,,,missing,
composer,602e077,maxnpm_cve_oldness,,,missing,
composer,602e077,maxnpm_cve_oldness_pip_else_npm,,,missing,
hqw-util,5fab823,vanilla,11.4,329.0,success,
hqw-util,5fab823,audit fix,11.4,329.0,success,
hqw-util,5fab823,audit fix force,0.0,322.0,success,
hqw-util,5fab823,maxnpm_cve_oldness,,,missing,
hqw-util,5fab823,maxnpm_cve_oldness_pip_else_npm,,,missing,
apidoc,0b5d254,vanilla,133.15000000000003,9.0,success,
apidoc,0b5d254,audit fix,133.15000000000003,9.0,success,
apidoc,0b5d254,audit fix force,0.0,10.0,success,
apidoc,0b5d254,maxnpm_cve_oldness,0.0,10.0,success,
apidoc,0b5d254,maxnpm_cve_oldness_pip_else_npm,133.15000000000003,9.0,success,
remit,03acca6,vanilla,2.0,13.0,success,
remit,03acca6,audit fix,2.0,13.0,success,
remit,03acca6,audit fix force,0.0,13.0,success,
remit,03acca6,maxnpm_cve_oldness,0.0,10.0,success,
remit,03acca6,maxnpm_cve_oldness_pip_else_npm,2.0,10.0,success,
puppeteer-cluster,006bea8,vanilla,0.0,46.0,success,
puppeteer-cluster,006bea8,audit fix,0.0,46.0,success,
puppeteer-cluster,006bea8,audit fix force,0.0,46.0,success,
puppeteer-cluster,006bea8,maxnpm_cve_oldness,0.0,45.0,success,
puppeteer-cluster,006bea8,maxnpm_cve_oldness_pip_else_npm,0.0,45.0,success,
tools,0afc959,vanilla,86.60000000000001,216.0,success,
tools,0afc959,audit fix,86.60000000000001,216.0,success,
tools,0afc959,audit fix force,88.9,569.0,success,
tools,0afc959,maxnpm_cve_oldness,,,missing,
tools,0afc959,maxnpm_cve_oldness_pip_else_npm,,,missing,
bree,026d518,vanilla,0.0,30.0,success,
bree,026d518,audit fix,0.0,30.0,success,
bree,026d518,audit fix force,0.0,30.0,success,
bree,026d518,maxnpm_cve_oldness,0.0,29.0,success,
bree,026d518,maxnpm_cve_oldness_pip_else_npm,0.0,29.0,success,
qs-middleware,b3d0cab,vanilla,0.0,1.0,success,
qs-middleware,b3d0cab,audit fix,0.0,1.0,success,
qs-middleware,b3d0cab,audit fix force,0.0,1.0,success,
qs-middleware,b3d0cab,maxnpm_cve_oldness,0.0,1.0,success,
qs-middleware,b3d0cab,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
auto,08953a8,vanilla,21.200000000000003,120.0,success,
auto,08953a8,audit fix,21.200000000000003,120.0,success,
auto,08953a8,audit fix force,0.0,119.0,success,
auto,08953a8,maxnpm_cve_oldness,,,missing,
auto,08953a8,maxnpm_cve_oldness_pip_else_npm,,,missing,
reixs,8a9c76e,vanilla,0.0,8.0,success,
reixs,8a9c76e,audit fix,0.0,8.0,success,
reixs,8a9c76e,audit fix force,0.0,8.0,success,
reixs,8a9c76e,maxnpm_cve_oldness,0.0,8.0,success,
reixs,8a9c76e,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
gm,2fb65ba,vanilla,2.0,4.0,success,
gm,2fb65ba,audit fix,2.0,4.0,success,
gm,2fb65ba,audit fix force,0.0,5.0,success,
gm,2fb65ba,maxnpm_cve_oldness,0.0,5.0,success,
gm,2fb65ba,maxnpm_cve_oldness_pip_else_npm,2.0,4.0,success,
BotLib,6276bab,vanilla,128.5,384.0,success,
BotLib,6276bab,audit fix,128.5,384.0,success,
BotLib,6276bab,audit fix force,128.5,384.0,success,
BotLib,6276bab,maxnpm_cve_oldness,,,missing,
BotLib,6276bab,maxnpm_cve_oldness_pip_else_npm,,,missing,
eufy-security-client,4d2d904,vanilla,0.0,38.0,success,
eufy-security-client,4d2d904,audit fix,0.0,38.0,success,
eufy-security-client,4d2d904,audit fix force,0.0,38.0,success,
eufy-security-client,4d2d904,maxnpm_cve_oldness,0.0,38.0,success,
eufy-security-client,4d2d904,maxnpm_cve_oldness_pip_else_npm,0.0,38.0,success,
node-simctl,0439340,vanilla,44.400000000000006,43.0,success,
node-simctl,0439340,audit fix,44.400000000000006,43.0,success,
node-simctl,0439340,audit fix force,0.0,41.0,success,
node-simctl,0439340,maxnpm_cve_oldness,,,missing,
node-simctl,0439340,maxnpm_cve_oldness_pip_else_npm,,,missing,
is-expression,28810ef,vanilla,0.0,2.0,success,
is-expression,28810ef,audit fix,0.0,2.0,success,
is-expression,28810ef,audit fix force,0.0,2.0,success,
is-expression,28810ef,maxnpm_cve_oldness,0.0,2.0,success,
is-expression,28810ef,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
weex-toolkit,23faad2,vanilla,5.5,314.0,success,
weex-toolkit,23faad2,audit fix,5.5,314.0,success,
weex-toolkit,23faad2,audit fix force,0.0,317.0,success,
weex-toolkit,23faad2,maxnpm_cve_oldness,,,missing,
weex-toolkit,23faad2,maxnpm_cve_oldness_pip_else_npm,5.5,261.0,success,
js-glaze,11d5c5f,vanilla,0.0,40.0,success,
js-glaze,11d5c5f,audit fix,0.0,40.0,success,
js-glaze,11d5c5f,audit fix force,0.0,40.0,success,
js-glaze,11d5c5f,maxnpm_cve_oldness,0.0,40.0,success,
js-glaze,11d5c5f,maxnpm_cve_oldness_pip_else_npm,0.0,40.0,success,
acorn-object-spread,7544268,vanilla,0.0,1.0,success,
acorn-object-spread,7544268,audit fix,0.0,1.0,success,
acorn-object-spread,7544268,audit fix force,0.0,1.0,success,
acorn-object-spread,7544268,maxnpm_cve_oldness,0.0,1.0,success,
acorn-object-spread,7544268,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
node-ffi,0575cdf,vanilla,0.0,8.0,success,
node-ffi,0575cdf,audit fix,0.0,8.0,success,
node-ffi,0575cdf,audit fix force,0.0,8.0,success,
node-ffi,0575cdf,maxnpm_cve_oldness,0.0,5.0,success,
node-ffi,0575cdf,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
sleep,2f5a745,vanilla,0.0,1.0,success,
sleep,2f5a745,audit fix,0.0,1.0,success,
sleep,2f5a745,audit fix force,0.0,1.0,success,
sleep,2f5a745,maxnpm_cve_oldness,0.0,1.0,success,
sleep,2f5a745,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
optro-api-client,170cd3c,vanilla,0.0,8.0,success,
optro-api-client,170cd3c,audit fix,0.0,8.0,success,
optro-api-client,170cd3c,audit fix force,0.0,8.0,success,
optro-api-client,170cd3c,maxnpm_cve_oldness,0.0,8.0,success,
optro-api-client,170cd3c,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
makitso,05a906e,vanilla,5.3,87.0,success,
makitso,05a906e,audit fix,5.3,87.0,success,
makitso,05a906e,audit fix force,0.0,86.0,success,
makitso,05a906e,maxnpm_cve_oldness,,,missing,
makitso,05a906e,maxnpm_cve_oldness_pip_else_npm,,,missing,
vux-loader,780e3aa,vanilla,39.45,162.0,success,
vux-loader,780e3aa,audit fix,39.45,162.0,success,
vux-loader,780e3aa,audit fix force,0.0,150.0,success,
vux-loader,780e3aa,maxnpm_cve_oldness,,,missing,
vux-loader,780e3aa,maxnpm_cve_oldness_pip_else_npm,,,missing,
js-ipfs-api,0652ac0,vanilla,31.75,174.0,success,
js-ipfs-api,0652ac0,audit fix,31.75,174.0,success,
js-ipfs-api,0652ac0,audit fix force,31.75,190.0,success,
js-ipfs-api,0652ac0,maxnpm_cve_oldness,,,missing,
js-ipfs-api,0652ac0,maxnpm_cve_oldness_pip_else_npm,,,missing,
foal,b3cfa0b,vanilla,0.0,2.0,success,
foal,b3cfa0b,audit fix,0.0,2.0,success,
foal,b3cfa0b,audit fix force,0.0,2.0,success,
foal,b3cfa0b,maxnpm_cve_oldness,0.0,2.0,success,
foal,b3cfa0b,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
just-login-debouncer,6a20e54,vanilla,7.5,6.0,success,
just-login-debouncer,6a20e54,audit fix,7.5,6.0,success,
just-login-debouncer,6a20e54,audit fix force,0.0,6.0,success,
just-login-debouncer,6a20e54,maxnpm_cve_oldness,0.0,6.0,success,
just-login-debouncer,6a20e54,maxnpm_cve_oldness_pip_else_npm,7.5,6.0,success,
pulling-deps,27a9a3f,vanilla,7.5,23.0,success,
pulling-deps,27a9a3f,audit fix,7.5,23.0,success,
pulling-deps,27a9a3f,audit fix force,0.0,23.0,success,
pulling-deps,27a9a3f,maxnpm_cve_oldness,0.0,23.0,success,
pulling-deps,27a9a3f,maxnpm_cve_oldness_pip_else_npm,7.5,23.0,success,
external-observablehq-parser,1b932f2,vanilla,0.0,2.0,success,
external-observablehq-parser,1b932f2,audit fix,0.0,2.0,success,
external-observablehq-parser,1b932f2,audit fix force,0.0,2.0,success,
external-observablehq-parser,1b932f2,maxnpm_cve_oldness,0.0,2.0,success,
external-observablehq-parser,1b932f2,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
thinkjs,100a4df,vanilla,49.400000000000006,21.0,success,
thinkjs,100a4df,audit fix,49.400000000000006,21.0,success,
thinkjs,100a4df,audit fix force,9.8,25.0,success,
thinkjs,100a4df,maxnpm_cve_oldness,9.8,25.0,success,
thinkjs,100a4df,maxnpm_cve_oldness_pip_else_npm,49.400000000000006,21.0,success,
parse-request,18bd368,vanilla,0.0,6.0,success,
parse-request,18bd368,audit fix,0.0,6.0,success,
parse-request,18bd368,audit fix force,0.0,6.0,success,
parse-request,18bd368,maxnpm_cve_oldness,0.0,6.0,success,
parse-request,18bd368,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
storybook-ui,0e171f1,vanilla,0.0,53.0,success,
storybook-ui,0e171f1,audit fix,0.0,53.0,success,
storybook-ui,0e171f1,audit fix force,0.0,53.0,success,
storybook-ui,0e171f1,maxnpm_cve_oldness,,,missing,
storybook-ui,0e171f1,maxnpm_cve_oldness_pip_else_npm,,,missing,
component-composer,11d4e7a,vanilla,0.0,12.0,success,
component-composer,11d4e7a,audit fix,0.0,12.0,success,
component-composer,11d4e7a,audit fix force,0.0,12.0,success,
component-composer,11d4e7a,maxnpm_cve_oldness,0.0,12.0,success,
component-composer,11d4e7a,maxnpm_cve_oldness_pip_else_npm,,,missing,
oav,31ba4fb,vanilla,109.55,344.0,success,
oav,31ba4fb,audit fix,109.55,344.0,success,
oav,31ba4fb,audit fix force,87.55,298.0,success,
oav,31ba4fb,maxnpm_cve_oldness,,,missing,
oav,31ba4fb,maxnpm_cve_oldness_pip_else_npm,,,missing,
core-js,6c70363,vanilla,0.0,9.0,success,
core-js,6c70363,audit fix,0.0,9.0,success,
core-js,6c70363,audit fix force,0.0,9.0,success,
core-js,6c70363,maxnpm_cve_oldness,0.0,3.0,success,
core-js,6c70363,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
jest,0397c4f,vanilla,85.35000000000001,202.0,success,
jest,0397c4f,audit fix,85.35000000000001,202.0,success,
jest,0397c4f,audit fix force,26.8,173.0,success,
jest,0397c4f,maxnpm_cve_oldness,,,missing,
jest,0397c4f,maxnpm_cve_oldness_pip_else_npm,,,missing,
fractal,03aadc6,vanilla,191.25000000000003,662.0,success,
fractal,03aadc6,audit fix,191.25000000000003,662.0,success,
fractal,03aadc6,audit fix force,103.80000000000001,633.0,success,
fractal,03aadc6,maxnpm_cve_oldness,,,missing,
fractal,03aadc6,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-abi,3f6f27a,vanilla,0.0,1.0,success,
node-abi,3f6f27a,audit fix,0.0,1.0,success,
node-abi,3f6f27a,audit fix force,0.0,1.0,success,
node-abi,3f6f27a,maxnpm_cve_oldness,0.0,1.0,success,
node-abi,3f6f27a,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
jshiki,37afc0b,vanilla,0.0,1.0,success,
jshiki,37afc0b,audit fix,0.0,1.0,success,
jshiki,37afc0b,audit fix force,0.0,1.0,success,
jshiki,37afc0b,maxnpm_cve_oldness,0.0,1.0,success,
jshiki,37afc0b,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
postcss-for,6f2c8b9,vanilla,5.3,13.0,success,
postcss-for,6f2c8b9,audit fix,5.3,13.0,success,
postcss-for,6f2c8b9,audit fix force,0.0,5.0,success,
postcss-for,6f2c8b9,maxnpm_cve_oldness,0.0,5.0,success,
postcss-for,6f2c8b9,maxnpm_cve_oldness_pip_else_npm,5.3,6.0,success,
jellyfish-worker,18de884,vanilla,,,missing,
jellyfish-worker,18de884,audit fix,,,missing,
jellyfish-worker,18de884,audit fix force,,,missing,
jellyfish-worker,18de884,maxnpm_cve_oldness,,,missing,
jellyfish-worker,18de884,maxnpm_cve_oldness_pip_else_npm,,,missing,
ast2template,1e2c5cf,vanilla,0.0,21.0,success,
ast2template,1e2c5cf,audit fix,0.0,21.0,success,
ast2template,1e2c5cf,audit fix force,0.0,21.0,success,
ast2template,1e2c5cf,maxnpm_cve_oldness,0.0,21.0,success,
ast2template,1e2c5cf,maxnpm_cve_oldness_pip_else_npm,0.0,20.0,success,
arg-utils,00db391,vanilla,0.0,6.0,success,
arg-utils,00db391,audit fix,0.0,6.0,success,
arg-utils,00db391,audit fix force,0.0,6.0,success,
arg-utils,00db391,maxnpm_cve_oldness,0.0,6.0,success,
arg-utils,00db391,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
loopback,49380e4,vanilla,212.09999999999994,172.0,success,
loopback,49380e4,audit fix,212.09999999999994,174.0,success,
loopback,49380e4,audit fix force,212.09999999999994,172.0,success,
loopback,49380e4,maxnpm_cve_oldness,,,missing,
loopback,49380e4,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-math,7896f8d,vanilla,12.6,24.0,success,
postcss-math,7896f8d,audit fix,12.6,24.0,success,
postcss-math,7896f8d,audit fix force,0.0,18.0,success,
postcss-math,7896f8d,maxnpm_cve_oldness,0.0,18.0,success,
postcss-math,7896f8d,maxnpm_cve_oldness_pip_else_npm,12.6,17.0,success,
on-core,2fb4567,vanilla,474.0500000000001,224.0,success,
on-core,2fb4567,audit fix,474.0500000000001,224.0,success,
on-core,2fb4567,audit fix force,474.0500000000001,224.0,success,
on-core,2fb4567,maxnpm_cve_oldness,,,missing,
on-core,2fb4567,maxnpm_cve_oldness_pip_else_npm,,,missing,
scores,43249f5,vanilla,62.550000000000004,105.0,success,
scores,43249f5,audit fix,62.550000000000004,105.0,success,
scores,43249f5,audit fix force,0.0,113.0,success,
scores,43249f5,maxnpm_cve_oldness,21.5,107.0,success,
scores,43249f5,maxnpm_cve_oldness_pip_else_npm,48.650000000000006,90.0,success,
dora-plugin-proxy,3b4153a,vanilla,17.1,53.0,success,
dora-plugin-proxy,3b4153a,audit fix,17.1,53.0,success,
dora-plugin-proxy,3b4153a,audit fix force,17.1,53.0,success,
dora-plugin-proxy,3b4153a,maxnpm_cve_oldness,17.1,53.0,success,
dora-plugin-proxy,3b4153a,maxnpm_cve_oldness_pip_else_npm,17.1,53.0,success,
wordpress-rest-api-oauth-1,0a5bf51,vanilla,0.0,10.0,success,
wordpress-rest-api-oauth-1,0a5bf51,audit fix,0.0,10.0,success,
wordpress-rest-api-oauth-1,0a5bf51,audit fix force,0.0,10.0,success,
wordpress-rest-api-oauth-1,0a5bf51,maxnpm_cve_oldness,0.0,10.0,success,
wordpress-rest-api-oauth-1,0a5bf51,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
js8path-data,eee75e5,vanilla,0.0,9.0,success,
js8path-data,eee75e5,audit fix,0.0,9.0,success,
js8path-data,eee75e5,audit fix force,0.0,9.0,success,
js8path-data,eee75e5,maxnpm_cve_oldness,0.0,9.0,success,
js8path-data,eee75e5,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
nollup,20ed55c,vanilla,7.5,212.0,success,
nollup,20ed55c,audit fix,7.5,212.0,success,
nollup,20ed55c,audit fix force,0.0,89.0,success,
nollup,20ed55c,maxnpm_cve_oldness,0.0,85.0,success,
nollup,20ed55c,maxnpm_cve_oldness_pip_else_npm,7.5,168.0,success,
tslint-loader,01b16cf,vanilla,28.349999999999998,22.0,success,
tslint-loader,01b16cf,audit fix,28.349999999999998,22.0,success,
tslint-loader,01b16cf,audit fix force,0.0,48.0,success,
tslint-loader,01b16cf,maxnpm_cve_oldness,28.349999999999998,22.0,success,
tslint-loader,01b16cf,maxnpm_cve_oldness_pip_else_npm,28.349999999999998,22.0,success,
pretty-format,43fe1c8,vanilla,0.0,2.0,success,
pretty-format,43fe1c8,audit fix,0.0,2.0,success,
pretty-format,43fe1c8,audit fix force,0.0,2.0,success,
pretty-format,43fe1c8,maxnpm_cve_oldness,0.0,2.0,success,
pretty-format,43fe1c8,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
sockjs-client,09cb0a9,vanilla,,,missing,
sockjs-client,09cb0a9,audit fix,,,missing,
sockjs-client,09cb0a9,audit fix force,,,missing,
sockjs-client,09cb0a9,maxnpm_cve_oldness,,,missing,
sockjs-client,09cb0a9,maxnpm_cve_oldness_pip_else_npm,69.3,13.0,success,
astro,0ea4a98,vanilla,10.6,583.0,success,
astro,0ea4a98,audit fix,10.6,583.0,success,
astro,0ea4a98,audit fix force,10.6,583.0,success,
astro,0ea4a98,maxnpm_cve_oldness,,,missing,
astro,0ea4a98,maxnpm_cve_oldness_pip_else_npm,,,missing,
critters,4aebce4,vanilla,13.1,282.0,success,
critters,4aebce4,audit fix,13.1,282.0,success,
critters,4aebce4,audit fix force,0.0,179.0,success,
critters,4aebce4,maxnpm_cve_oldness,,,missing,
critters,4aebce4,maxnpm_cve_oldness_pip_else_npm,,,missing,
babel,0239263,vanilla,59.400000000000006,82.0,success,
babel,0239263,audit fix,59.400000000000006,82.0,success,
babel,0239263,audit fix force,7.5,85.0,success,
babel,0239263,maxnpm_cve_oldness,0.0,85.0,success,
babel,0239263,maxnpm_cve_oldness_pip_else_npm,51.900000000000006,77.0,success,
postcss-safe-area-inset,6dd0567,vanilla,5.3,9.0,success,
postcss-safe-area-inset,6dd0567,audit fix,5.3,9.0,success,
postcss-safe-area-inset,6dd0567,audit fix force,0.0,4.0,success,
postcss-safe-area-inset,6dd0567,maxnpm_cve_oldness,0.0,4.0,success,
postcss-safe-area-inset,6dd0567,maxnpm_cve_oldness_pip_else_npm,5.3,9.0,success,
cumulus,ffd0cff,vanilla,5.6,71.0,success,
cumulus,ffd0cff,audit fix,5.6,71.0,success,
cumulus,ffd0cff,audit fix force,0.0,72.0,success,
cumulus,ffd0cff,maxnpm_cve_oldness,,,missing,
cumulus,ffd0cff,maxnpm_cve_oldness_pip_else_npm,,,missing,
normalize-package-data,0aa15b2,vanilla,0.0,9.0,success,
normalize-package-data,0aa15b2,audit fix,0.0,9.0,success,
normalize-package-data,0aa15b2,audit fix force,0.0,9.0,success,
normalize-package-data,0aa15b2,maxnpm_cve_oldness,0.0,9.0,success,
normalize-package-data,0aa15b2,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
ember-auto-import,0445e9b,vanilla,0.0,524.0,success,
ember-auto-import,0445e9b,audit fix,0.0,524.0,success,
ember-auto-import,0445e9b,audit fix force,0.0,524.0,success,
ember-auto-import,0445e9b,maxnpm_cve_oldness,,,missing,
ember-auto-import,0445e9b,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-iotdb,10b3bd8,vanilla,0.0,205.0,success,
node-iotdb,10b3bd8,audit fix,0.0,205.0,success,
node-iotdb,10b3bd8,audit fix force,0.0,205.0,success,
node-iotdb,10b3bd8,maxnpm_cve_oldness,,,missing,
node-iotdb,10b3bd8,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-inspector,2037ec5,vanilla,193.8,213.0,success,
node-inspector,2037ec5,audit fix,193.8,213.0,success,
node-inspector,2037ec5,audit fix force,107.10000000000001,121.0,success,
node-inspector,2037ec5,maxnpm_cve_oldness,,,missing,
node-inspector,2037ec5,maxnpm_cve_oldness_pip_else_npm,,,missing,
convexpress,0f1bf30,vanilla,42.449999999999996,65.0,success,
convexpress,0f1bf30,audit fix,42.449999999999996,65.0,success,
convexpress,0f1bf30,audit fix force,36.849999999999994,67.0,success,
convexpress,0f1bf30,maxnpm_cve_oldness,36.849999999999994,66.0,success,
convexpress,0f1bf30,maxnpm_cve_oldness_pip_else_npm,42.449999999999996,55.0,success,
hypercore-protocol,74ae063,vanilla,0.0,85.0,success,
hypercore-protocol,74ae063,audit fix,0.0,85.0,success,
hypercore-protocol,74ae063,audit fix force,0.0,85.0,success,
hypercore-protocol,74ae063,maxnpm_cve_oldness,0.0,77.0,success,
hypercore-protocol,74ae063,maxnpm_cve_oldness_pip_else_npm,0.0,76.0,success,
needle,93a01da,vanilla,0.0,8.0,success,
needle,93a01da,audit fix,0.0,8.0,success,
needle,93a01da,audit fix force,0.0,8.0,success,
needle,93a01da,maxnpm_cve_oldness,,,missing,
needle,93a01da,maxnpm_cve_oldness_pip_else_npm,,,missing,
rushstack,02f127b,vanilla,587.05,1133.0,success,
rushstack,02f127b,audit fix,587.05,1133.0,success,
rushstack,02f127b,audit fix force,587.05,1133.0,success,
rushstack,02f127b,maxnpm_cve_oldness,,,missing,
rushstack,02f127b,maxnpm_cve_oldness_pip_else_npm,,,missing,
highoutput-library,0f97cbf,vanilla,0.0,10.0,success,
highoutput-library,0f97cbf,audit fix,0.0,10.0,success,
highoutput-library,0f97cbf,audit fix force,0.0,10.0,success,
highoutput-library,0f97cbf,maxnpm_cve_oldness,0.0,10.0,success,
highoutput-library,0f97cbf,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
vanilla-framework,35e4200,vanilla,0.0,1.0,success,
vanilla-framework,35e4200,audit fix,0.0,1.0,success,
vanilla-framework,35e4200,audit fix force,0.0,1.0,success,
vanilla-framework,35e4200,maxnpm_cve_oldness,0.0,1.0,success,
vanilla-framework,35e4200,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
babel-plugin-styled-components-css-namespace,3e8735a,vanilla,5.3,42.0,success,
babel-plugin-styled-components-css-namespace,3e8735a,audit fix,5.3,42.0,success,
babel-plugin-styled-components-css-namespace,3e8735a,audit fix force,5.3,42.0,success,
babel-plugin-styled-components-css-namespace,3e8735a,maxnpm_cve_oldness,5.3,40.0,success,
babel-plugin-styled-components-css-namespace,3e8735a,maxnpm_cve_oldness_pip_else_npm,5.3,40.0,success,
workgrid-javascript,0749d10,vanilla,16.5,816.0,success,
workgrid-javascript,0749d10,audit fix,16.5,816.0,success,
workgrid-javascript,0749d10,audit fix force,0.0,883.0,success,
workgrid-javascript,0749d10,maxnpm_cve_oldness,,,missing,
workgrid-javascript,0749d10,maxnpm_cve_oldness_pip_else_npm,,,missing,
gun-vue,2b24a3a,vanilla,0.0,89.0,success,
gun-vue,2b24a3a,audit fix,0.0,89.0,success,
gun-vue,2b24a3a,audit fix force,0.0,89.0,success,
gun-vue,2b24a3a,maxnpm_cve_oldness,0.0,87.0,success,
gun-vue,2b24a3a,maxnpm_cve_oldness_pip_else_npm,0.0,87.0,success,
snowpack,04280df,vanilla,5.3,235.0,success,
snowpack,04280df,audit fix,5.3,235.0,success,
snowpack,04280df,audit fix force,5.3,235.0,success,
snowpack,04280df,maxnpm_cve_oldness,,,missing,
snowpack,04280df,maxnpm_cve_oldness_pip_else_npm,,,missing,
css-color-extractor,50b1ce1,vanilla,5.3,20.0,success,
css-color-extractor,50b1ce1,audit fix,5.3,20.0,success,
css-color-extractor,50b1ce1,audit fix force,0.0,12.0,success,
css-color-extractor,50b1ce1,maxnpm_cve_oldness,0.0,12.0,success,
css-color-extractor,50b1ce1,maxnpm_cve_oldness_pip_else_npm,5.3,13.0,success,
testit,164e944,vanilla,0.0,11.0,success,
testit,164e944,audit fix,0.0,11.0,success,
testit,164e944,audit fix force,0.0,11.0,success,
testit,164e944,maxnpm_cve_oldness,0.0,11.0,success,
testit,164e944,maxnpm_cve_oldness_pip_else_npm,0.0,11.0,success,
commit-analyzer,06cebb5,vanilla,0.0,95.0,success,
commit-analyzer,06cebb5,audit fix,0.0,95.0,success,
commit-analyzer,06cebb5,audit fix force,0.0,95.0,success,
commit-analyzer,06cebb5,maxnpm_cve_oldness,0.0,94.0,success,
commit-analyzer,06cebb5,maxnpm_cve_oldness_pip_else_npm,0.0,94.0,success,
postcss-modules-sync,90140f1,vanilla,15.899999999999999,38.0,success,
postcss-modules-sync,90140f1,audit fix,15.899999999999999,38.0,success,
postcss-modules-sync,90140f1,audit fix force,0.0,19.0,success,
postcss-modules-sync,90140f1,maxnpm_cve_oldness,0.0,19.0,success,
postcss-modules-sync,90140f1,maxnpm_cve_oldness_pip_else_npm,5.3,30.0,success,
postcss-simple-extend,060c11b,vanilla,5.3,5.0,success,
postcss-simple-extend,060c11b,audit fix,5.3,5.0,success,
postcss-simple-extend,060c11b,audit fix force,0.0,4.0,success,
postcss-simple-extend,060c11b,maxnpm_cve_oldness,5.3,4.0,success,
postcss-simple-extend,060c11b,maxnpm_cve_oldness_pip_else_npm,5.3,4.0,success,
smartthings-core-sdk,579fb4c,vanilla,29.35,15.0,success,
smartthings-core-sdk,579fb4c,audit fix,29.35,15.0,success,
smartthings-core-sdk,579fb4c,audit fix force,0.0,19.0,success,
smartthings-core-sdk,579fb4c,maxnpm_cve_oldness,0.0,19.0,success,
smartthings-core-sdk,579fb4c,maxnpm_cve_oldness_pip_else_npm,29.35,15.0,success,
requisite,0242386,vanilla,17.3,7.0,success,
requisite,0242386,audit fix,17.3,7.0,success,
requisite,0242386,audit fix force,0.0,20.0,success,
requisite,0242386,maxnpm_cve_oldness,0.0,20.0,success,
requisite,0242386,maxnpm_cve_oldness_pip_else_npm,17.3,7.0,success,
js-sdk,8cb1907,vanilla,19.35,35.0,success,
js-sdk,8cb1907,audit fix,19.35,35.0,success,
js-sdk,8cb1907,audit fix force,19.35,40.0,success,
js-sdk,8cb1907,maxnpm_cve_oldness,,,missing,
js-sdk,8cb1907,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-7z,1803529,vanilla,0.0,13.0,success,
node-7z,1803529,audit fix,0.0,13.0,success,
node-7z,1803529,audit fix force,0.0,13.0,success,
node-7z,1803529,maxnpm_cve_oldness,0.0,13.0,success,
node-7z,1803529,maxnpm_cve_oldness_pip_else_npm,0.0,13.0,success,
gitbook,e781d6d,vanilla,885.9999999999999,904.0,success,
gitbook,e781d6d,audit fix,885.9999999999999,891.0,success,
gitbook,e781d6d,audit fix force,885.9999999999999,904.0,success,
gitbook,e781d6d,maxnpm_cve_oldness,,,missing,
gitbook,e781d6d,maxnpm_cve_oldness_pip_else_npm,,,missing,
gatsby-plugin-webfonts,af00e49,vanilla,36.85,191.0,success,
gatsby-plugin-webfonts,af00e49,audit fix,36.85,191.0,success,
gatsby-plugin-webfonts,af00e49,audit fix force,0.0,84.0,success,
gatsby-plugin-webfonts,af00e49,maxnpm_cve_oldness,,,missing,
gatsby-plugin-webfonts,af00e49,maxnpm_cve_oldness_pip_else_npm,,,missing,
css-scss,4017274,vanilla,5.3,4.0,success,
css-scss,4017274,audit fix,5.3,4.0,success,
css-scss,4017274,audit fix force,0.0,4.0,success,
css-scss,4017274,maxnpm_cve_oldness,0.0,4.0,success,
css-scss,4017274,maxnpm_cve_oldness_pip_else_npm,5.3,4.0,success,
postcss-plugin-px2rem,8e84247,vanilla,5.3,12.0,success,
postcss-plugin-px2rem,8e84247,audit fix,5.3,12.0,success,
postcss-plugin-px2rem,8e84247,audit fix force,0.0,4.0,success,
postcss-plugin-px2rem,8e84247,maxnpm_cve_oldness,0.0,4.0,success,
postcss-plugin-px2rem,8e84247,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
build,1c01760,vanilla,14.8,242.0,success,
build,1c01760,audit fix,14.8,242.0,success,
build,1c01760,audit fix force,0.0,103.0,success,
build,1c01760,maxnpm_cve_oldness,0.0,102.0,success,
build,1c01760,maxnpm_cve_oldness_pip_else_npm,,,missing,
mxcins-tools,03eb85d,vanilla,5.3,257.0,success,
mxcins-tools,03eb85d,audit fix,5.3,257.0,success,
mxcins-tools,03eb85d,audit fix force,0.0,255.0,success,
mxcins-tools,03eb85d,maxnpm_cve_oldness,,,missing,
mxcins-tools,03eb85d,maxnpm_cve_oldness_pip_else_npm,,,missing,
ylog,1cb81b6,vanilla,0.0,8.0,success,
ylog,1cb81b6,audit fix,0.0,8.0,success,
ylog,1cb81b6,audit fix force,0.0,8.0,success,
ylog,1cb81b6,maxnpm_cve_oldness,0.0,6.0,success,
ylog,1cb81b6,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
auto-changelog,0fafde3,vanilla,0.0,16.0,success,
auto-changelog,0fafde3,audit fix,0.0,16.0,success,
auto-changelog,0fafde3,audit fix force,0.0,16.0,success,
auto-changelog,0fafde3,maxnpm_cve_oldness,0.0,16.0,success,
auto-changelog,0fafde3,maxnpm_cve_oldness_pip_else_npm,,,missing,
appium-adb,09b5c29,vanilla,16.0,205.0,success,
appium-adb,09b5c29,audit fix,16.0,205.0,success,
appium-adb,09b5c29,audit fix force,14.0,205.0,success,
appium-adb,09b5c29,maxnpm_cve_oldness,,,missing,
appium-adb,09b5c29,maxnpm_cve_oldness_pip_else_npm,,,missing,
amd-to-as6,11dce6b,vanilla,7.5,23.0,success,
amd-to-as6,11dce6b,audit fix,7.5,23.0,success,
amd-to-as6,11dce6b,audit fix force,0.0,23.0,success,
amd-to-as6,11dce6b,maxnpm_cve_oldness,0.0,23.0,success,
amd-to-as6,11dce6b,maxnpm_cve_oldness_pip_else_npm,7.5,23.0,success,
lockit-sql-adapter,b3171b3,vanilla,162.60000000000002,23.0,success,
lockit-sql-adapter,b3171b3,audit fix,162.60000000000002,23.0,success,
lockit-sql-adapter,b3171b3,audit fix force,0.0,86.0,success,
lockit-sql-adapter,b3171b3,maxnpm_cve_oldness,0.0,84.0,success,
lockit-sql-adapter,b3171b3,maxnpm_cve_oldness_pip_else_npm,,,missing,
storyboard,3c0fa91,vanilla,148.35000000000002,132.0,success,
storyboard,3c0fa91,audit fix,148.35000000000002,132.0,success,
storyboard,3c0fa91,audit fix force,0.0,135.0,success,
storyboard,3c0fa91,maxnpm_cve_oldness,0.0,108.0,success,
storyboard,3c0fa91,maxnpm_cve_oldness_pip_else_npm,132.35000000000002,106.0,success,
passlint,8f8653e,vanilla,7.5,5.0,success,
passlint,8f8653e,audit fix,7.5,5.0,success,
passlint,8f8653e,audit fix force,0.0,5.0,success,
passlint,8f8653e,maxnpm_cve_oldness,0.0,5.0,success,
passlint,8f8653e,maxnpm_cve_oldness_pip_else_npm,7.5,5.0,success,
yargs,53e3a94,vanilla,10.399999999999999,50.0,success,
yargs,53e3a94,audit fix,10.399999999999999,50.0,success,
yargs,53e3a94,audit fix force,0.0,31.0,success,
yargs,53e3a94,maxnpm_cve_oldness,0.0,28.0,success,
yargs,53e3a94,maxnpm_cve_oldness_pip_else_npm,10.399999999999999,47.0,success,
heml,ff7c277,vanilla,0.0,1.0,success,
heml,ff7c277,audit fix,0.0,1.0,success,
heml,ff7c277,audit fix force,0.0,1.0,success,
heml,ff7c277,maxnpm_cve_oldness,0.0,1.0,success,
heml,ff7c277,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
liferay-frontend-projects,0f12213,vanilla,0.0,1.0,success,
liferay-frontend-projects,0f12213,audit fix,0.0,1.0,success,
liferay-frontend-projects,0f12213,audit fix force,0.0,1.0,success,
liferay-frontend-projects,0f12213,maxnpm_cve_oldness,,,missing,
liferay-frontend-projects,0f12213,maxnpm_cve_oldness_pip_else_npm,,,missing,
fetch-mock,038202b,vanilla,11.4,7.0,success,
fetch-mock,038202b,audit fix,11.4,7.0,success,
fetch-mock,038202b,audit fix force,0.0,8.0,success,
fetch-mock,038202b,maxnpm_cve_oldness,0.0,8.0,success,
fetch-mock,038202b,maxnpm_cve_oldness_pip_else_npm,11.4,6.0,success,
vscode-languageserver-node,4f5cec3,vanilla,0.0,0.0,success,
vscode-languageserver-node,4f5cec3,audit fix,0.0,0.0,success,
vscode-languageserver-node,4f5cec3,audit fix force,0.0,0.0,success,
vscode-languageserver-node,4f5cec3,maxnpm_cve_oldness,,,missing,
vscode-languageserver-node,4f5cec3,maxnpm_cve_oldness_pip_else_npm,,,missing,
mpvue-loader,08e0cbb,vanilla,0.0,21.0,success,
mpvue-loader,08e0cbb,audit fix,0.0,21.0,success,
mpvue-loader,08e0cbb,audit fix force,0.0,21.0,success,
mpvue-loader,08e0cbb,maxnpm_cve_oldness,0.0,21.0,success,
mpvue-loader,08e0cbb,maxnpm_cve_oldness_pip_else_npm,0.0,21.0,success,
node-bandwidth,48e2fc0,vanilla,7.5,61.0,success,
node-bandwidth,48e2fc0,audit fix,7.5,61.0,success,
node-bandwidth,48e2fc0,audit fix force,0.0,61.0,success,
node-bandwidth,48e2fc0,maxnpm_cve_oldness,0.0,49.0,success,
node-bandwidth,48e2fc0,maxnpm_cve_oldness_pip_else_npm,7.5,49.0,success,
ravendb-nodejs-client,28e990e,vanilla,,,missing,
ravendb-nodejs-client,28e990e,audit fix,,,missing,
ravendb-nodejs-client,28e990e,audit fix force,,,missing,
ravendb-nodejs-client,28e990e,maxnpm_cve_oldness,,,missing,
ravendb-nodejs-client,28e990e,maxnpm_cve_oldness_pip_else_npm,0.0,68.0,success,
kame,022981c,vanilla,0.0,299.0,success,
kame,022981c,audit fix,0.0,299.0,success,
kame,022981c,audit fix force,0.0,299.0,success,
kame,022981c,maxnpm_cve_oldness,,,missing,
kame,022981c,maxnpm_cve_oldness_pip_else_npm,0.0,293.0,success,
openapi-typescript,0b42acd,vanilla,0.0,9.0,success,
openapi-typescript,0b42acd,audit fix,0.0,9.0,success,
openapi-typescript,0b42acd,audit fix force,0.0,9.0,success,
openapi-typescript,0b42acd,maxnpm_cve_oldness,0.0,9.0,success,
openapi-typescript,0b42acd,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
anx-api,6d424a8,vanilla,36.85,15.0,success,
anx-api,6d424a8,audit fix,36.85,15.0,success,
anx-api,6d424a8,audit fix force,0.0,18.0,success,
anx-api,6d424a8,maxnpm_cve_oldness,0.0,18.0,success,
anx-api,6d424a8,maxnpm_cve_oldness_pip_else_npm,36.85,15.0,success,
jupyterlab,4f518b9,vanilla,434.7000000000001,1312.0,success,
jupyterlab,4f518b9,audit fix,434.7000000000001,1312.0,success,
jupyterlab,4f518b9,audit fix force,11.8,800.0,success,
jupyterlab,4f518b9,maxnpm_cve_oldness,,,missing,
jupyterlab,4f518b9,maxnpm_cve_oldness_pip_else_npm,,,missing,
strong-remoting,050d36a,vanilla,133.25,137.0,success,
strong-remoting,050d36a,audit fix,133.25,137.0,success,
strong-remoting,050d36a,audit fix force,102.4,188.0,success,
strong-remoting,050d36a,maxnpm_cve_oldness,,,missing,
strong-remoting,050d36a,maxnpm_cve_oldness_pip_else_npm,112.95,85.0,success,
loopback-connector,4803b0c,vanilla,5.1,111.0,success,
loopback-connector,4803b0c,audit fix,5.1,111.0,success,
loopback-connector,4803b0c,audit fix force,5.1,111.0,success,
loopback-connector,4803b0c,maxnpm_cve_oldness,,,missing,
loopback-connector,4803b0c,maxnpm_cve_oldness_pip_else_npm,,,missing,
create-html5-boilerplate,f62a992,vanilla,0.0,138.0,success,
create-html5-boilerplate,f62a992,audit fix,0.0,138.0,success,
create-html5-boilerplate,f62a992,audit fix force,0.0,138.0,success,
create-html5-boilerplate,f62a992,maxnpm_cve_oldness,0.0,126.0,success,
create-html5-boilerplate,f62a992,maxnpm_cve_oldness_pip_else_npm,0.0,126.0,success,
pretty-fast,045e537,vanilla,15.4,5.0,success,
pretty-fast,045e537,audit fix,15.4,5.0,success,
pretty-fast,045e537,audit fix force,0.0,4.0,success,
pretty-fast,045e537,maxnpm_cve_oldness,0.0,4.0,success,
pretty-fast,045e537,maxnpm_cve_oldness_pip_else_npm,15.4,5.0,success,
socket.io-parser,009188f,vanilla,2.0,5.0,success,
socket.io-parser,009188f,audit fix,2.0,5.0,success,
socket.io-parser,009188f,audit fix force,0.0,6.0,success,
socket.io-parser,009188f,maxnpm_cve_oldness,0.0,6.0,success,
socket.io-parser,009188f,maxnpm_cve_oldness_pip_else_npm,2.0,5.0,success,
koa-simple-ratelimit,c5c6c85,vanilla,0.0,10.0,success,
koa-simple-ratelimit,c5c6c85,audit fix,0.0,10.0,success,
koa-simple-ratelimit,c5c6c85,audit fix force,0.0,10.0,success,
koa-simple-ratelimit,c5c6c85,maxnpm_cve_oldness,0.0,10.0,success,
koa-simple-ratelimit,c5c6c85,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
restful-react,4ed5034,vanilla,21.8,160.0,success,
restful-react,4ed5034,audit fix,21.8,160.0,success,
restful-react,4ed5034,audit fix force,0.0,115.0,success,
restful-react,4ed5034,maxnpm_cve_oldness,,,missing,
restful-react,4ed5034,maxnpm_cve_oldness_pip_else_npm,,,missing,
firebase-tools,053af08,vanilla,441.9000000000001,536.0,success,
firebase-tools,053af08,audit fix,441.9000000000001,532.0,success,
firebase-tools,053af08,audit fix force,15.100000000000001,488.0,success,
firebase-tools,053af08,maxnpm_cve_oldness,,,missing,
firebase-tools,053af08,maxnpm_cve_oldness_pip_else_npm,,,missing,
spectral,03f785d,vanilla,28.1,229.0,success,
spectral,03f785d,audit fix,28.1,229.0,success,
spectral,03f785d,audit fix force,0.0,208.0,success,
spectral,03f785d,maxnpm_cve_oldness,0.0,204.0,success,
spectral,03f785d,maxnpm_cve_oldness_pip_else_npm,28.099999999999998,212.0,success,
aws-cdk,07e2ece,vanilla,0.0,5.0,success,
aws-cdk,07e2ece,audit fix,0.0,5.0,success,
aws-cdk,07e2ece,audit fix force,0.0,5.0,success,
aws-cdk,07e2ece,maxnpm_cve_oldness,0.0,5.0,success,
aws-cdk,07e2ece,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
botbuilder-js,70ff7f5,vanilla,395.8000000000001,1151.0,success,
botbuilder-js,70ff7f5,audit fix,382.60000000000014,1093.0,success,
botbuilder-js,70ff7f5,audit fix force,24.2,889.0,success,
botbuilder-js,70ff7f5,maxnpm_cve_oldness,,,missing,
botbuilder-js,70ff7f5,maxnpm_cve_oldness_pip_else_npm,,,missing,
ng-annotate-patched,2eb135d,vanilla,15.4,9.0,success,
ng-annotate-patched,2eb135d,audit fix,15.4,9.0,success,
ng-annotate-patched,2eb135d,audit fix force,0.0,8.0,success,
ng-annotate-patched,2eb135d,maxnpm_cve_oldness,0.0,7.0,success,
ng-annotate-patched,2eb135d,maxnpm_cve_oldness_pip_else_npm,15.4,8.0,success,
node-client,34a04ce,vanilla,116.7,12.0,success,
node-client,34a04ce,audit fix,116.7,12.0,success,
node-client,34a04ce,audit fix force,0.0,12.0,success,
node-client,34a04ce,maxnpm_cve_oldness,116.69999999999999,12.0,success,
node-client,34a04ce,maxnpm_cve_oldness_pip_else_npm,116.69999999999999,12.0,success,
vite-plugin-windicss,0aca77c,vanilla,0.0,19.0,success,
vite-plugin-windicss,0aca77c,audit fix,0.0,19.0,success,
vite-plugin-windicss,0aca77c,audit fix force,0.0,19.0,success,
vite-plugin-windicss,0aca77c,maxnpm_cve_oldness,0.0,19.0,success,
vite-plugin-windicss,0aca77c,maxnpm_cve_oldness_pip_else_npm,0.0,19.0,success,
is-es-version,a060787,vanilla,0.0,1.0,success,
is-es-version,a060787,audit fix,0.0,1.0,success,
is-es-version,a060787,audit fix force,0.0,1.0,success,
is-es-version,a060787,maxnpm_cve_oldness,0.0,1.0,success,
is-es-version,a060787,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
father,07307c0,vanilla,655.05,2973.0,success,
father,07307c0,audit fix,655.05,2973.0,success,
father,07307c0,audit fix force,655.05,2973.0,success,
father,07307c0,maxnpm_cve_oldness,,,missing,
father,07307c0,maxnpm_cve_oldness_pip_else_npm,,,missing,
ethereumjs-monorepo,08a5e2f,vanilla,,,missing,
ethereumjs-monorepo,08a5e2f,audit fix,,,missing,
ethereumjs-monorepo,08a5e2f,audit fix force,,,missing,
ethereumjs-monorepo,08a5e2f,maxnpm_cve_oldness,,,missing,
ethereumjs-monorepo,08a5e2f,maxnpm_cve_oldness_pip_else_npm,14.5,39.0,success,
gitbook-cli,7d203a0,vanilla,335.75,155.0,success,
gitbook-cli,7d203a0,audit fix,335.75,151.0,success,
gitbook-cli,7d203a0,audit fix force,0.0,236.0,success,
gitbook-cli,7d203a0,maxnpm_cve_oldness,,,missing,
gitbook-cli,7d203a0,maxnpm_cve_oldness_pip_else_npm,,,missing,
icebreaker-rpc,3ff645a,vanilla,0.0,96.0,success,
icebreaker-rpc,3ff645a,audit fix,0.0,96.0,success,
icebreaker-rpc,3ff645a,audit fix force,0.0,96.0,success,
icebreaker-rpc,3ff645a,maxnpm_cve_oldness,0.0,94.0,success,
icebreaker-rpc,3ff645a,maxnpm_cve_oldness_pip_else_npm,0.0,94.0,success,
async-chainable,859fe4d,vanilla,0.0,3.0,success,
async-chainable,859fe4d,audit fix,0.0,3.0,success,
async-chainable,859fe4d,audit fix force,0.0,3.0,success,
async-chainable,859fe4d,maxnpm_cve_oldness,0.0,3.0,success,
async-chainable,859fe4d,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
vendure,f8898ce,vanilla,170.85000000000002,411.0,success,
vendure,f8898ce,audit fix,170.85000000000002,411.0,success,
vendure,f8898ce,audit fix force,19.900000000000002,423.0,success,
vendure,f8898ce,maxnpm_cve_oldness,,,missing,
vendure,f8898ce,maxnpm_cve_oldness_pip_else_npm,,,missing,
percy-storybook,664cc50,vanilla,0.0,174.0,success,
percy-storybook,664cc50,audit fix,0.0,174.0,success,
percy-storybook,664cc50,audit fix force,0.0,174.0,success,
percy-storybook,664cc50,maxnpm_cve_oldness,0.0,160.0,success,
percy-storybook,664cc50,maxnpm_cve_oldness_pip_else_npm,0.0,159.0,success,
ui,1de6835,vanilla,127.85,338.0,success,
ui,1de6835,audit fix,127.85,338.0,success,
ui,1de6835,audit fix force,7.5,307.0,success,
ui,1de6835,maxnpm_cve_oldness,7.5,254.0,success,
ui,1de6835,maxnpm_cve_oldness_pip_else_npm,,,missing,
solidity-coverage,0d74ff0,vanilla,208.50000000000009,806.0,success,
solidity-coverage,0d74ff0,audit fix,208.50000000000009,806.0,success,
solidity-coverage,0d74ff0,audit fix force,208.50000000000009,806.0,success,
solidity-coverage,0d74ff0,maxnpm_cve_oldness,,,missing,
solidity-coverage,0d74ff0,maxnpm_cve_oldness_pip_else_npm,,,missing,
eslint-plugin-import,180d71a,vanilla,0.0,45.0,success,
eslint-plugin-import,180d71a,audit fix,0.0,45.0,success,
eslint-plugin-import,180d71a,audit fix force,0.0,45.0,success,
eslint-plugin-import,180d71a,maxnpm_cve_oldness,0.0,37.0,success,
eslint-plugin-import,180d71a,maxnpm_cve_oldness_pip_else_npm,0.0,39.0,success,
github-stream,9d47643,vanilla,71.0,36.0,success,
github-stream,9d47643,audit fix,71.0,36.0,success,
github-stream,9d47643,audit fix force,0.0,25.0,success,
github-stream,9d47643,maxnpm_cve_oldness,0.0,19.0,success,
github-stream,9d47643,maxnpm_cve_oldness_pip_else_npm,71.0,20.0,success,
node-gcm,bc85280,vanilla,46.400000000000006,49.0,success,
node-gcm,bc85280,audit fix,46.400000000000006,49.0,success,
node-gcm,bc85280,audit fix force,0.0,50.0,success,
node-gcm,bc85280,maxnpm_cve_oldness,0.0,46.0,success,
node-gcm,bc85280,maxnpm_cve_oldness_pip_else_npm,46.400000000000006,45.0,success,
roc,17d6c51,vanilla,282.7,410.0,success,
roc,17d6c51,audit fix,282.7,410.0,success,
roc,17d6c51,audit fix force,282.7,410.0,success,
roc,17d6c51,maxnpm_cve_oldness,,,missing,
roc,17d6c51,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-meshblu-http,c8c6648,vanilla,44.400000000000006,54.0,success,
node-meshblu-http,c8c6648,audit fix,44.400000000000006,54.0,success,
node-meshblu-http,c8c6648,audit fix force,0.0,53.0,success,
node-meshblu-http,c8c6648,maxnpm_cve_oldness,44.400000000000006,50.0,success,
node-meshblu-http,c8c6648,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,51.0,success,
js-html,02fcbe3,vanilla,2.0,62.0,success,
js-html,02fcbe3,audit fix,2.0,62.0,success,
js-html,02fcbe3,audit fix force,0.0,68.0,success,
js-html,02fcbe3,maxnpm_cve_oldness,0.0,67.0,success,
js-html,02fcbe3,maxnpm_cve_oldness_pip_else_npm,2.0,56.0,success,
funcraft,240977c,vanilla,18.049999999999997,349.0,success,
funcraft,240977c,audit fix,18.049999999999997,349.0,success,
funcraft,240977c,audit fix force,0.0,304.0,success,
funcraft,240977c,maxnpm_cve_oldness,,,missing,
funcraft,240977c,maxnpm_cve_oldness_pip_else_npm,,,missing,
broccoli-funnel,0316bf1,vanilla,7.5,35.0,success,
broccoli-funnel,0316bf1,audit fix,7.5,35.0,success,
broccoli-funnel,0316bf1,audit fix force,0.0,36.0,success,
broccoli-funnel,0316bf1,maxnpm_cve_oldness,0.0,35.0,success,
broccoli-funnel,0316bf1,maxnpm_cve_oldness_pip_else_npm,7.5,34.0,success,
npmjs,48ad190,vanilla,60.6,41.0,success,
npmjs,48ad190,audit fix,60.6,41.0,success,
npmjs,48ad190,audit fix force,18.8,87.0,success,
npmjs,48ad190,maxnpm_cve_oldness,,,missing,
npmjs,48ad190,maxnpm_cve_oldness_pip_else_npm,,,missing,
static-cache,25ea49c,vanilla,5.45,6.0,success,
static-cache,25ea49c,audit fix,5.45,6.0,success,
static-cache,25ea49c,audit fix force,0.0,6.0,success,
static-cache,25ea49c,maxnpm_cve_oldness,0.0,6.0,success,
static-cache,25ea49c,maxnpm_cve_oldness_pip_else_npm,5.45,6.0,success,
gulp-typedoc,039d47b,vanilla,145.4,95.0,success,
gulp-typedoc,039d47b,audit fix,145.4,95.0,success,
gulp-typedoc,039d47b,audit fix force,0.0,19.0,success,
gulp-typedoc,039d47b,maxnpm_cve_oldness,0.0,19.0,success,
gulp-typedoc,039d47b,maxnpm_cve_oldness_pip_else_npm,140.1,81.0,success,
jpeg-autorotate,0c0ef78,vanilla,18.25,73.0,success,
jpeg-autorotate,0c0ef78,audit fix,18.25,73.0,success,
jpeg-autorotate,0c0ef78,audit fix force,0.0,44.0,success,
jpeg-autorotate,0c0ef78,maxnpm_cve_oldness,0.0,36.0,success,
jpeg-autorotate,0c0ef78,maxnpm_cve_oldness_pip_else_npm,18.25,72.0,success,
DCMS.UI,9ed4086,vanilla,29.35,51.0,success,
DCMS.UI,9ed4086,audit fix,29.35,51.0,success,
DCMS.UI,9ed4086,audit fix force,0.0,54.0,success,
DCMS.UI,9ed4086,maxnpm_cve_oldness,,,missing,
DCMS.UI,9ed4086,maxnpm_cve_oldness_pip_else_npm,,,missing,
sleep-ts,320b2f3,vanilla,0.0,1.0,success,
sleep-ts,320b2f3,audit fix,0.0,1.0,success,
sleep-ts,320b2f3,audit fix force,0.0,1.0,success,
sleep-ts,320b2f3,maxnpm_cve_oldness,0.0,1.0,success,
sleep-ts,320b2f3,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
jsbattle,064847b,vanilla,44.15,798.0,success,
jsbattle,064847b,audit fix,44.15,793.0,success,
jsbattle,064847b,audit fix force,13.1,516.0,success,
jsbattle,064847b,maxnpm_cve_oldness,,,missing,
jsbattle,064847b,maxnpm_cve_oldness_pip_else_npm,,,missing,
unplugin-vue-components,0026020,vanilla,0.0,32.0,success,
unplugin-vue-components,0026020,audit fix,0.0,32.0,success,
unplugin-vue-components,0026020,audit fix force,0.0,32.0,success,
unplugin-vue-components,0026020,maxnpm_cve_oldness,0.0,32.0,success,
unplugin-vue-components,0026020,maxnpm_cve_oldness_pip_else_npm,0.0,32.0,success,
docusaurus,0a3f0ec,vanilla,325.8000000000003,1140.0,success,
docusaurus,0a3f0ec,audit fix,325.8000000000003,1140.0,success,
docusaurus,0a3f0ec,audit fix force,157.4,881.0,success,
docusaurus,0a3f0ec,maxnpm_cve_oldness,,,missing,
docusaurus,0a3f0ec,maxnpm_cve_oldness_pip_else_npm,,,missing,
check-dependencies,121a66f,vanilla,74.80000000000001,29.0,success,
check-dependencies,121a66f,audit fix,74.80000000000001,29.0,success,
check-dependencies,121a66f,audit fix force,30.4,29.0,success,
check-dependencies,121a66f,maxnpm_cve_oldness,30.4,27.0,success,
check-dependencies,121a66f,maxnpm_cve_oldness_pip_else_npm,74.80000000000001,27.0,success,
css-modules-require-hook,18234e9,vanilla,26.5,67.0,success,
css-modules-require-hook,18234e9,audit fix,26.5,67.0,success,
css-modules-require-hook,18234e9,audit fix force,10.6,46.0,success,
css-modules-require-hook,18234e9,maxnpm_cve_oldness,10.6,39.0,success,
css-modules-require-hook,18234e9,maxnpm_cve_oldness_pip_else_npm,5.3,33.0,success,
jsenv-core,55106ea,vanilla,,,missing,
jsenv-core,55106ea,audit fix,,,missing,
jsenv-core,55106ea,audit fix force,,,missing,
jsenv-core,55106ea,maxnpm_cve_oldness,,,missing,
jsenv-core,55106ea,maxnpm_cve_oldness_pip_else_npm,,,missing,
simple-oauth2,24a1968,vanilla,0.0,51.0,success,
simple-oauth2,24a1968,audit fix,0.0,51.0,success,
simple-oauth2,24a1968,audit fix force,0.0,51.0,success,
simple-oauth2,24a1968,maxnpm_cve_oldness,0.0,48.0,success,
simple-oauth2,24a1968,maxnpm_cve_oldness_pip_else_npm,0.0,47.0,success,
formats,1c1d32b,vanilla,29.35,29.0,success,
formats,1c1d32b,audit fix,29.35,29.0,success,
formats,1c1d32b,audit fix force,0.0,33.0,success,
formats,1c1d32b,maxnpm_cve_oldness,,,missing,
formats,1c1d32b,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-db-migrate,0354de8,vanilla,434.85,208.0,success,
node-db-migrate,0354de8,audit fix,434.85,207.0,success,
node-db-migrate,0354de8,audit fix force,0.0,139.0,success,
node-db-migrate,0354de8,maxnpm_cve_oldness,0.0,136.0,success,
node-db-migrate,0354de8,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-color-rgba-fallback,65f6478,vanilla,10.6,7.0,success,
postcss-color-rgba-fallback,65f6478,audit fix,10.6,7.0,success,
postcss-color-rgba-fallback,65f6478,audit fix force,0.0,8.0,success,
postcss-color-rgba-fallback,65f6478,maxnpm_cve_oldness,0.0,8.0,success,
postcss-color-rgba-fallback,65f6478,maxnpm_cve_oldness_pip_else_npm,10.6,7.0,success,
meta4qa,299174b,vanilla,51.15,118.0,success,
meta4qa,299174b,audit fix,51.15,118.0,success,
meta4qa,299174b,audit fix force,51.15,199.0,success,
meta4qa,299174b,maxnpm_cve_oldness,,,missing,
meta4qa,299174b,maxnpm_cve_oldness_pip_else_npm,,,missing,
es-webpack,07e90cc,vanilla,31.400000000000002,228.0,success,
es-webpack,07e90cc,audit fix,31.400000000000002,228.0,success,
es-webpack,07e90cc,audit fix force,15.4,179.0,success,
es-webpack,07e90cc,maxnpm_cve_oldness,,,missing,
es-webpack,07e90cc,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-neat,10aba1f,vanilla,5.3,17.0,success,
postcss-neat,10aba1f,audit fix,5.3,17.0,success,
postcss-neat,10aba1f,audit fix force,0.0,9.0,success,
postcss-neat,10aba1f,maxnpm_cve_oldness,0.0,8.0,success,
postcss-neat,10aba1f,maxnpm_cve_oldness_pip_else_npm,5.3,9.0,success,
hint,01fbe5e,vanilla,,,missing,
hint,01fbe5e,audit fix,,,missing,
hint,01fbe5e,audit fix force,,,missing,
hint,01fbe5e,maxnpm_cve_oldness,,,missing,
hint,01fbe5e,maxnpm_cve_oldness_pip_else_npm,,,missing,
utils,8af3711,vanilla,0.0,18.0,success,
utils,8af3711,audit fix,0.0,18.0,success,
utils,8af3711,audit fix force,0.0,18.0,success,
utils,8af3711,maxnpm_cve_oldness,0.0,18.0,success,
utils,8af3711,maxnpm_cve_oldness_pip_else_npm,0.0,18.0,success,
node-red,961c9f3,vanilla,245.2,181.0,success,
node-red,961c9f3,audit fix,245.2,181.0,success,
node-red,961c9f3,audit fix force,59.650000000000006,270.0,success,
node-red,961c9f3,maxnpm_cve_oldness,,,missing,
node-red,961c9f3,maxnpm_cve_oldness_pip_else_npm,,,missing,
elv-js-helpers,2316e4e,vanilla,0.0,6.0,success,
elv-js-helpers,2316e4e,audit fix,0.0,6.0,success,
elv-js-helpers,2316e4e,audit fix force,0.0,6.0,success,
elv-js-helpers,2316e4e,maxnpm_cve_oldness,0.0,6.0,success,
elv-js-helpers,2316e4e,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
app-config,47cc2f5,vanilla,0.0,168.0,success,
app-config,47cc2f5,audit fix,0.0,168.0,success,
app-config,47cc2f5,audit fix force,0.0,168.0,success,
app-config,47cc2f5,maxnpm_cve_oldness,,,missing,
app-config,47cc2f5,maxnpm_cve_oldness_pip_else_npm,,,missing,
eslint-plugin-jsdoc,1535bf8,vanilla,82.75,284.0,success,
eslint-plugin-jsdoc,1535bf8,audit fix,82.75,284.0,success,
eslint-plugin-jsdoc,1535bf8,audit fix force,51.900000000000006,121.0,success,
eslint-plugin-jsdoc,1535bf8,maxnpm_cve_oldness,,,missing,
eslint-plugin-jsdoc,1535bf8,maxnpm_cve_oldness_pip_else_npm,,,missing,
ink-router,1a28733,vanilla,5.3,17.0,success,
ink-router,1a28733,audit fix,5.3,17.0,success,
ink-router,1a28733,audit fix force,0.0,16.0,success,
ink-router,1a28733,maxnpm_cve_oldness,0.0,15.0,success,
ink-router,1a28733,maxnpm_cve_oldness_pip_else_npm,5.3,16.0,success,
postcss-banner,63d43c1,vanilla,0.0,4.0,success,
postcss-banner,63d43c1,audit fix,0.0,4.0,success,
postcss-banner,63d43c1,audit fix force,0.0,4.0,success,
postcss-banner,63d43c1,maxnpm_cve_oldness,0.0,4.0,success,
postcss-banner,63d43c1,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
limitdb,23524a9,vanilla,34.85,106.0,success,
limitdb,23524a9,audit fix,34.85,106.0,success,
limitdb,23524a9,audit fix force,34.85,106.0,success,
limitdb,23524a9,maxnpm_cve_oldness,,,missing,
limitdb,23524a9,maxnpm_cve_oldness_pip_else_npm,,,missing,
nock,0c0aaca,vanilla,0.0,31.0,success,
nock,0c0aaca,audit fix,0.0,31.0,success,
nock,0c0aaca,audit fix force,0.0,31.0,success,
nock,0c0aaca,maxnpm_cve_oldness,0.0,30.0,success,
nock,0c0aaca,maxnpm_cve_oldness_pip_else_npm,0.0,30.0,success,
roblox-ts,54f4d8e,vanilla,0.0,138.0,success,
roblox-ts,54f4d8e,audit fix,0.0,138.0,success,
roblox-ts,54f4d8e,audit fix force,0.0,138.0,success,
roblox-ts,54f4d8e,maxnpm_cve_oldness,0.0,96.0,success,
roblox-ts,54f4d8e,maxnpm_cve_oldness_pip_else_npm,0.0,130.0,success,
plugin-argv,5f1c61d,vanilla,5.3,3.0,success,
plugin-argv,5f1c61d,audit fix,5.3,3.0,success,
plugin-argv,5f1c61d,audit fix force,0.0,1.0,success,
plugin-argv,5f1c61d,maxnpm_cve_oldness,0.0,1.0,success,
plugin-argv,5f1c61d,maxnpm_cve_oldness_pip_else_npm,5.3,3.0,success,



==> figs_and_tables/rerun-vuln-exp/aug_30_gather.csv <==
name,commit,solver,CVE,NDeps,Status,Time
generator-react,09b724e,vanilla,12.8,357.0,success,
generator-react,09b724e,audit fix,12.8,357.0,success,
generator-react,09b724e,audit fix force,0.0,157.0,success,
generator-react,09b724e,maxnpm_cve_oldness,,,missing,
generator-react,09b724e,maxnpm_cve_oldness_pip_else_npm,,,missing,
JsSIP,9cdeaa0,vanilla,17.45,8.0,success,
JsSIP,9cdeaa0,audit fix,17.45,8.0,success,
JsSIP,9cdeaa0,audit fix force,0.0,4.0,success,
JsSIP,9cdeaa0,maxnpm_cve_oldness,17.45,8.0,success,
JsSIP,9cdeaa0,maxnpm_cve_oldness_pip_else_npm,17.45,8.0,success,
umi-plugin-datahub,0a4a4f9,vanilla,33.1,673.0,success,
umi-plugin-datahub,0a4a4f9,audit fix,33.1,673.0,success,
umi-plugin-datahub,0a4a4f9,audit fix force,202.5,792.0,success,
umi-plugin-datahub,0a4a4f9,maxnpm_cve_oldness,,,missing,
umi-plugin-datahub,0a4a4f9,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-assets-webpack-plugin,90b69bb,vanilla,0.0,14.0,success,
postcss-assets-webpack-plugin,90b69bb,audit fix,0.0,14.0,success,
postcss-assets-webpack-plugin,90b69bb,audit fix force,0.0,14.0,success,
postcss-assets-webpack-plugin,90b69bb,maxnpm_cve_oldness,0.0,14.0,success,
postcss-assets-webpack-plugin,90b69bb,maxnpm_cve_oldness_pip_else_npm,0.0,14.0,success,
accord,262e693,vanilla,0.0,47.0,success,
accord,262e693,audit fix,0.0,47.0,success,
accord,262e693,audit fix force,0.0,47.0,success,
accord,262e693,maxnpm_cve_oldness,0.0,46.0,success,
accord,262e693,maxnpm_cve_oldness_pip_else_npm,0.0,46.0,success,
asl-validator,88949ae,vanilla,0.0,22.0,success,
asl-validator,88949ae,audit fix,0.0,22.0,success,
asl-validator,88949ae,audit fix force,0.0,22.0,success,
asl-validator,88949ae,maxnpm_cve_oldness,0.0,22.0,success,
asl-validator,88949ae,maxnpm_cve_oldness_pip_else_npm,0.0,22.0,success,
lz,126e910,vanilla,0.0,46.0,success,
lz,126e910,audit fix,0.0,46.0,success,
lz,126e910,audit fix force,0.0,46.0,success,
lz,126e910,maxnpm_cve_oldness,0.0,45.0,success,
lz,126e910,maxnpm_cve_oldness_pip_else_npm,0.0,45.0,success,
microservice-call,33daf19,vanilla,0.0,63.0,success,
microservice-call,33daf19,audit fix,0.0,63.0,success,
microservice-call,33daf19,audit fix force,0.0,63.0,success,
microservice-call,33daf19,maxnpm_cve_oldness,0.0,65.0,success,
microservice-call,33daf19,maxnpm_cve_oldness_pip_else_npm,0.0,63.0,success,
WebSocket-Node,19108bb,vanilla,,,missing,
WebSocket-Node,19108bb,audit fix,,,missing,
WebSocket-Node,19108bb,audit fix force,,,missing,
WebSocket-Node,19108bb,maxnpm_cve_oldness,2.0,6.0,success,
WebSocket-Node,19108bb,maxnpm_cve_oldness_pip_else_npm,2.0,6.0,success,
connect-mongo,663980a,vanilla,23.150000000000002,13.0,success,
connect-mongo,663980a,audit fix,23.150000000000002,13.0,success,
connect-mongo,663980a,audit fix force,0.0,21.0,success,
connect-mongo,663980a,maxnpm_cve_oldness,23.150000000000002,6.0,success,
connect-mongo,663980a,maxnpm_cve_oldness_pip_else_npm,23.150000000000002,6.0,success,
node-mailchimp,cbbab51,vanilla,0.0,55.0,success,
node-mailchimp,cbbab51,audit fix,0.0,55.0,success,
node-mailchimp,cbbab51,audit fix force,0.0,55.0,success,
node-mailchimp,cbbab51,maxnpm_cve_oldness,0.0,9.0,success,
node-mailchimp,cbbab51,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
cabin,9a3b169,vanilla,0.0,3.0,success,
cabin,9a3b169,audit fix,0.0,3.0,success,
cabin,9a3b169,audit fix force,0.0,3.0,success,
cabin,9a3b169,maxnpm_cve_oldness,0.0,3.0,success,
cabin,9a3b169,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
license-checker,315de0b,vanilla,0.0,62.0,success,
license-checker,315de0b,audit fix,0.0,62.0,success,
license-checker,315de0b,audit fix force,0.0,62.0,success,
license-checker,315de0b,maxnpm_cve_oldness,0.0,54.0,success,
license-checker,315de0b,maxnpm_cve_oldness_pip_else_npm,0.0,54.0,success,
stryker-js,1a5968c,vanilla,19.8,69.0,success,
stryker-js,1a5968c,audit fix,19.8,69.0,success,
stryker-js,1a5968c,audit fix force,0.0,72.0,success,
stryker-js,1a5968c,maxnpm_cve_oldness,,,missing,
stryker-js,1a5968c,maxnpm_cve_oldness_pip_else_npm,,,missing,
loopback-next,02ba54b,vanilla,0.0,3.0,success,
loopback-next,02ba54b,audit fix,0.0,3.0,success,
loopback-next,02ba54b,audit fix force,0.0,3.0,success,
loopback-next,02ba54b,maxnpm_cve_oldness,0.0,3.0,success,
loopback-next,02ba54b,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
bit,5be971e,vanilla,41.6,804.0,success,
bit,5be971e,audit fix,41.6,804.0,success,
bit,5be971e,audit fix force,415.09999999999997,955.0,success,
bit,5be971e,maxnpm_cve_oldness,,,missing,
bit,5be971e,maxnpm_cve_oldness_pip_else_npm,,,missing,
bullmq,0e0540e,vanilla,0.0,32.0,success,
bullmq,0e0540e,audit fix,0.0,32.0,success,
bullmq,0e0540e,audit fix force,0.0,32.0,success,
bullmq,0e0540e,maxnpm_cve_oldness,0.0,30.0,success,
bullmq,0e0540e,maxnpm_cve_oldness_pip_else_npm,0.0,30.0,success,
broccoli-filter,5763ad6,vanilla,7.5,33.0,success,
broccoli-filter,5763ad6,audit fix,7.5,33.0,success,
broccoli-filter,5763ad6,audit fix force,0.0,33.0,success,
broccoli-filter,5763ad6,maxnpm_cve_oldness,0.0,31.0,success,
broccoli-filter,5763ad6,maxnpm_cve_oldness_pip_else_npm,0.0,31.0,success,
loopback-datasource-juggler,393db58,vanilla,0.0,129.0,success,
loopback-datasource-juggler,393db58,audit fix,0.0,129.0,success,
loopback-datasource-juggler,393db58,audit fix force,0.0,129.0,success,
loopback-datasource-juggler,393db58,maxnpm_cve_oldness,,,missing,
loopback-datasource-juggler,393db58,maxnpm_cve_oldness_pip_else_npm,,,missing,
css-modules-typings-loader,478cf63,vanilla,0.0,3.0,success,
css-modules-typings-loader,478cf63,audit fix,0.0,3.0,success,
css-modules-typings-loader,478cf63,audit fix force,0.0,3.0,success,
css-modules-typings-loader,478cf63,maxnpm_cve_oldness,0.0,3.0,success,
css-modules-typings-loader,478cf63,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
kafka-node,6d58279,vanilla,0.0,31.0,success,
kafka-node,6d58279,audit fix,0.0,31.0,success,
kafka-node,6d58279,audit fix force,0.0,31.0,success,
kafka-node,6d58279,maxnpm_cve_oldness,0.0,30.0,success,
kafka-node,6d58279,maxnpm_cve_oldness_pip_else_npm,0.0,29.0,success,
broccoli-postcss-single,0a96a8b,vanilla,0.0,40.0,success,
broccoli-postcss-single,0a96a8b,audit fix,0.0,40.0,success,
broccoli-postcss-single,0a96a8b,audit fix force,0.0,40.0,success,
broccoli-postcss-single,0a96a8b,maxnpm_cve_oldness,0.0,38.0,success,
broccoli-postcss-single,0a96a8b,maxnpm_cve_oldness_pip_else_npm,0.0,38.0,success,
react-data-report,c483770,vanilla,188.45,662.0,success,
react-data-report,c483770,audit fix,188.45,662.0,success,
react-data-report,c483770,audit fix force,7.5,489.0,success,
react-data-report,c483770,maxnpm_cve_oldness,,,missing,
react-data-report,c483770,maxnpm_cve_oldness_pip_else_npm,,,missing,
webapi-parser,197ff9d,vanilla,5.6,8.0,success,
webapi-parser,197ff9d,audit fix,5.6,8.0,success,
webapi-parser,197ff9d,audit fix force,0.0,8.0,success,
webapi-parser,197ff9d,maxnpm_cve_oldness,5.6,8.0,success,
webapi-parser,197ff9d,maxnpm_cve_oldness_pip_else_npm,5.6,8.0,success,
malagu,0edc93b,vanilla,0.0,270.0,success,
malagu,0edc93b,audit fix,0.0,270.0,success,
malagu,0edc93b,audit fix force,0.0,270.0,success,
malagu,0edc93b,maxnpm_cve_oldness,,,missing,
malagu,0edc93b,maxnpm_cve_oldness_pip_else_npm,,,missing,
iconfont-webpack-plugin,14b6bc0,vanilla,13.8,49.0,success,
iconfont-webpack-plugin,14b6bc0,audit fix,13.8,49.0,success,
iconfont-webpack-plugin,14b6bc0,audit fix force,0.0,42.0,success,
iconfont-webpack-plugin,14b6bc0,maxnpm_cve_oldness,,,missing,
iconfont-webpack-plugin,14b6bc0,maxnpm_cve_oldness_pip_else_npm,,,missing,
cnn-health,99c668a,vanilla,13.4,10.0,success,
cnn-health,99c668a,audit fix,13.4,10.0,success,
cnn-health,99c668a,audit fix force,0.0,10.0,success,
cnn-health,99c668a,maxnpm_cve_oldness,13.4,9.0,success,
cnn-health,99c668a,maxnpm_cve_oldness_pip_else_npm,13.4,9.0,success,
frisbee,dab1175,vanilla,5.45,30.0,success,
frisbee,dab1175,audit fix,5.45,30.0,success,
frisbee,dab1175,audit fix force,5.45,30.0,success,
frisbee,dab1175,maxnpm_cve_oldness,5.45,30.0,success,
frisbee,dab1175,maxnpm_cve_oldness_pip_else_npm,5.45,30.0,success,
postcss-modules-resolve-path,9436aba,vanilla,5.3,6.0,success,
postcss-modules-resolve-path,9436aba,audit fix,5.3,6.0,success,
postcss-modules-resolve-path,9436aba,audit fix force,0.0,4.0,success,
postcss-modules-resolve-path,9436aba,maxnpm_cve_oldness,5.3,6.0,success,
postcss-modules-resolve-path,9436aba,maxnpm_cve_oldness_pip_else_npm,5.3,6.0,success,
httpx,25963d1,vanilla,0.0,2.0,success,
httpx,25963d1,audit fix,0.0,2.0,success,
httpx,25963d1,audit fix force,0.0,2.0,success,
httpx,25963d1,maxnpm_cve_oldness,0.0,2.0,success,
httpx,25963d1,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
grunt-release,058885f,vanilla,32.95,25.0,success,
grunt-release,058885f,audit fix,32.95,25.0,success,
grunt-release,058885f,audit fix force,0.0,55.0,success,
grunt-release,058885f,maxnpm_cve_oldness,32.95,25.0,success,
grunt-release,058885f,maxnpm_cve_oldness_pip_else_npm,32.95,25.0,success,
miniprogram-simulate,1844e50,vanilla,0.0,29.0,success,
miniprogram-simulate,1844e50,audit fix,0.0,29.0,success,
miniprogram-simulate,1844e50,audit fix force,0.0,29.0,success,
miniprogram-simulate,1844e50,maxnpm_cve_oldness,,,missing,
miniprogram-simulate,1844e50,maxnpm_cve_oldness_pip_else_npm,,,missing,
last-release-git,3338d94,vanilla,0.0,1.0,success,
last-release-git,3338d94,audit fix,0.0,1.0,success,
last-release-git,3338d94,audit fix force,0.0,1.0,success,
last-release-git,3338d94,maxnpm_cve_oldness,0.0,1.0,success,
last-release-git,3338d94,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
node-newrelic,1c1081d,vanilla,9.1,21.0,success,
node-newrelic,1c1081d,audit fix,9.1,21.0,success,
node-newrelic,1c1081d,audit fix force,0.0,22.0,success,
node-newrelic,1c1081d,maxnpm_cve_oldness,9.1,20.0,success,
node-newrelic,1c1081d,maxnpm_cve_oldness_pip_else_npm,9.1,20.0,success,
umi-webpack-bundle-analyzer,2a53af3,vanilla,9.8,75.0,success,
umi-webpack-bundle-analyzer,2a53af3,audit fix,9.8,75.0,success,
umi-webpack-bundle-analyzer,2a53af3,audit fix force,0.0,90.0,success,
umi-webpack-bundle-analyzer,2a53af3,maxnpm_cve_oldness,9.8,74.0,success,
umi-webpack-bundle-analyzer,2a53af3,maxnpm_cve_oldness_pip_else_npm,9.8,65.0,success,
postcss-responsive-type,7cde196,vanilla,5.3,13.0,success,
postcss-responsive-type,7cde196,audit fix,5.3,13.0,success,
postcss-responsive-type,7cde196,audit fix force,0.0,5.0,success,
postcss-responsive-type,7cde196,maxnpm_cve_oldness,5.3,6.0,success,
postcss-responsive-type,7cde196,maxnpm_cve_oldness_pip_else_npm,5.3,6.0,success,
egg-bin,b6592e5,vanilla,345.6500000000001,868.0,success,
egg-bin,b6592e5,audit fix,345.6500000000001,854.0,success,
egg-bin,b6592e5,audit fix force,292.00000000000006,854.0,success,
egg-bin,b6592e5,maxnpm_cve_oldness,,,missing,
egg-bin,b6592e5,maxnpm_cve_oldness_pip_else_npm,,,missing,
xen-orchestra,64cbe3d,vanilla,,,missing,
xen-orchestra,64cbe3d,audit fix,,,missing,
xen-orchestra,64cbe3d,audit fix force,,,missing,
xen-orchestra,64cbe3d,maxnpm_cve_oldness,,,missing,
xen-orchestra,64cbe3d,maxnpm_cve_oldness_pip_else_npm,,,missing,
curl-generator,194acbb,vanilla,0.0,1.0,success,
curl-generator,194acbb,audit fix,0.0,1.0,success,
curl-generator,194acbb,audit fix force,0.0,1.0,success,
curl-generator,194acbb,maxnpm_cve_oldness,0.0,1.0,success,
curl-generator,194acbb,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
postcss-conditionals,52af192,vanilla,5.3,13.0,success,
postcss-conditionals,52af192,audit fix,5.3,13.0,success,
postcss-conditionals,52af192,audit fix force,0.0,8.0,success,
postcss-conditionals,52af192,maxnpm_cve_oldness,5.3,12.0,success,
postcss-conditionals,52af192,maxnpm_cve_oldness_pip_else_npm,5.3,12.0,success,
postcss-cssnext,1c2dc2e,vanilla,47.699999999999996,96.0,success,
postcss-cssnext,1c2dc2e,audit fix,47.699999999999996,96.0,success,
postcss-cssnext,1c2dc2e,audit fix force,37.1,123.0,success,
postcss-cssnext,1c2dc2e,maxnpm_cve_oldness,,,missing,
postcss-cssnext,1c2dc2e,maxnpm_cve_oldness_pip_else_npm,17.9,67.0,success,
easy-scripts,1499a9f,vanilla,245.45000000000002,2125.0,success,
easy-scripts,1499a9f,audit fix,245.45000000000002,2120.0,success,
easy-scripts,1499a9f,audit fix force,19.45,2253.0,success,
easy-scripts,1499a9f,maxnpm_cve_oldness,,,missing,
easy-scripts,1499a9f,maxnpm_cve_oldness_pip_else_npm,,,missing,
api-javascript,0ad3124,vanilla,50.050000000000004,104.0,success,
api-javascript,0ad3124,audit fix,50.050000000000004,104.0,success,
api-javascript,0ad3124,audit fix force,30.3,240.0,success,
api-javascript,0ad3124,maxnpm_cve_oldness,,,missing,
api-javascript,0ad3124,maxnpm_cve_oldness_pip_else_npm,,,missing,
codsen,6b75b97,vanilla,0.0,0.0,success,
codsen,6b75b97,audit fix,0.0,0.0,success,
codsen,6b75b97,audit fix force,0.0,0.0,success,
codsen,6b75b97,maxnpm_cve_oldness,,,missing,
codsen,6b75b97,maxnpm_cve_oldness_pip_else_npm,,,missing,
docket-parser,8c94592,vanilla,9.8,5.0,success,
docket-parser,8c94592,audit fix,9.8,5.0,success,
docket-parser,8c94592,audit fix force,0.0,20.0,success,
docket-parser,8c94592,maxnpm_cve_oldness,9.8,5.0,success,
docket-parser,8c94592,maxnpm_cve_oldness_pip_else_npm,9.8,5.0,success,
mnemonic-lib,0bf9937,vanilla,14.5,19.0,success,
mnemonic-lib,0bf9937,audit fix,14.5,19.0,success,
mnemonic-lib,0bf9937,audit fix force,14.5,19.0,success,
mnemonic-lib,0bf9937,maxnpm_cve_oldness,14.5,19.0,success,
mnemonic-lib,0bf9937,maxnpm_cve_oldness_pip_else_npm,14.5,19.0,success,
kbone,9294424,vanilla,0.0,0.0,success,
kbone,9294424,audit fix,0.0,0.0,success,
kbone,9294424,audit fix force,0.0,0.0,success,
kbone,9294424,maxnpm_cve_oldness,,,missing,
kbone,9294424,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-scopify,09949fc,vanilla,5.3,15.0,success,
postcss-scopify,09949fc,audit fix,5.3,15.0,success,
postcss-scopify,09949fc,audit fix force,0.0,7.0,success,
postcss-scopify,09949fc,maxnpm_cve_oldness,5.3,8.0,success,
postcss-scopify,09949fc,maxnpm_cve_oldness_pip_else_npm,5.3,8.0,success,
bip21,270a168,vanilla,0.0,22.0,success,
bip21,270a168,audit fix,0.0,22.0,success,
bip21,270a168,audit fix force,0.0,22.0,success,
bip21,270a168,maxnpm_cve_oldness,0.0,21.0,success,
bip21,270a168,maxnpm_cve_oldness_pip_else_npm,0.0,21.0,success,
postcss-image-set-polyfill,68fbdd3,vanilla,0.0,5.0,success,
postcss-image-set-polyfill,68fbdd3,audit fix,0.0,5.0,success,
postcss-image-set-polyfill,68fbdd3,audit fix force,0.0,5.0,success,
postcss-image-set-polyfill,68fbdd3,maxnpm_cve_oldness,0.0,5.0,success,
postcss-image-set-polyfill,68fbdd3,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
swagger-express-validator,48bda9c,vanilla,10.899999999999999,10.0,success,
swagger-express-validator,48bda9c,audit fix,10.899999999999999,10.0,success,
swagger-express-validator,48bda9c,audit fix force,0.0,12.0,success,
swagger-express-validator,48bda9c,maxnpm_cve_oldness,10.899999999999999,10.0,success,
swagger-express-validator,48bda9c,maxnpm_cve_oldness_pip_else_npm,10.899999999999999,10.0,success,
react-native-datalogic-module,c33b33f,vanilla,159.2,1590.0,success,
react-native-datalogic-module,c33b33f,audit fix,,,missing,
react-native-datalogic-module,c33b33f,audit fix force,19.3,1662.0,success,
react-native-datalogic-module,c33b33f,maxnpm_cve_oldness,,,missing,
react-native-datalogic-module,c33b33f,maxnpm_cve_oldness_pip_else_npm,,,missing,
mediasoup-client,17cb048,vanilla,,,missing,
mediasoup-client,17cb048,audit fix,,,missing,
mediasoup-client,17cb048,audit fix force,,,missing,
mediasoup-client,17cb048,maxnpm_cve_oldness,0.0,5.0,success,
mediasoup-client,17cb048,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
with-query,26964e6,vanilla,0.0,9.0,success,
with-query,26964e6,audit fix,0.0,9.0,success,
with-query,26964e6,audit fix force,0.0,9.0,success,
with-query,26964e6,maxnpm_cve_oldness,0.0,9.0,success,
with-query,26964e6,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
vueify-sync,b9e0bfe,vanilla,41.45,158.0,success,
vueify-sync,b9e0bfe,audit fix,41.45,158.0,success,
vueify-sync,b9e0bfe,audit fix force,0.0,108.0,success,
vueify-sync,b9e0bfe,maxnpm_cve_oldness,,,missing,
vueify-sync,b9e0bfe,maxnpm_cve_oldness_pip_else_npm,,,missing,
strong-arc,86e5f5d,vanilla,1051.2499999999995,1131.0,success,
strong-arc,86e5f5d,audit fix,1051.2499999999995,1127.0,success,
strong-arc,86e5f5d,audit fix force,1051.2499999999995,1131.0,success,
strong-arc,86e5f5d,maxnpm_cve_oldness,,,missing,
strong-arc,86e5f5d,maxnpm_cve_oldness_pip_else_npm,,,missing,
cli,00227de,vanilla,145.05,102.0,success,
cli,00227de,audit fix,145.05,102.0,success,
cli,00227de,audit fix force,145.05,102.0,success,
cli,00227de,maxnpm_cve_oldness,,,missing,
cli,00227de,maxnpm_cve_oldness_pip_else_npm,137.55,65.0,success,
axon,1e9a6bc,vanilla,0.0,2.0,success,
axon,1e9a6bc,audit fix,0.0,2.0,success,
axon,1e9a6bc,audit fix force,0.0,2.0,success,
axon,1e9a6bc,maxnpm_cve_oldness,0.0,2.0,success,
axon,1e9a6bc,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
yaml-language-server,10d1d22,vanilla,0.0,44.0,success,
yaml-language-server,10d1d22,audit fix,0.0,44.0,success,
yaml-language-server,10d1d22,audit fix force,0.0,44.0,success,
yaml-language-server,10d1d22,maxnpm_cve_oldness,,,missing,
yaml-language-server,10d1d22,maxnpm_cve_oldness_pip_else_npm,,,missing,
npm,00227de,vanilla,145.05,102.0,success,
npm,00227de,audit fix,145.05,102.0,success,
npm,00227de,audit fix force,145.05,102.0,success,
npm,00227de,maxnpm_cve_oldness,,,missing,
npm,00227de,maxnpm_cve_oldness_pip_else_npm,137.55,65.0,success,
broccoli-stew,01ec03f,vanilla,7.5,81.0,success,
broccoli-stew,01ec03f,audit fix,7.5,81.0,success,
broccoli-stew,01ec03f,audit fix force,0.0,106.0,success,
broccoli-stew,01ec03f,maxnpm_cve_oldness,,,missing,
broccoli-stew,01ec03f,maxnpm_cve_oldness_pip_else_npm,7.5,67.0,success,
matrix-js-sdk,5d95398,vanilla,0.0,69.0,success,
matrix-js-sdk,5d95398,audit fix,0.0,69.0,success,
matrix-js-sdk,5d95398,audit fix force,0.0,69.0,success,
matrix-js-sdk,5d95398,maxnpm_cve_oldness,0.0,65.0,success,
matrix-js-sdk,5d95398,maxnpm_cve_oldness_pip_else_npm,0.0,56.0,success,
pa11y,4b64858,vanilla,6.5,56.0,success,
pa11y,4b64858,audit fix,6.5,56.0,success,
pa11y,4b64858,audit fix force,0.0,75.0,success,
pa11y,4b64858,maxnpm_cve_oldness,6.5,56.0,success,
pa11y,4b64858,maxnpm_cve_oldness_pip_else_npm,6.5,56.0,success,
script-ext-html-webpack-plugin,33406ad,vanilla,0.0,2.0,success,
script-ext-html-webpack-plugin,33406ad,audit fix,0.0,2.0,success,
script-ext-html-webpack-plugin,33406ad,audit fix force,0.0,2.0,success,
script-ext-html-webpack-plugin,33406ad,maxnpm_cve_oldness,0.0,2.0,success,
script-ext-html-webpack-plugin,33406ad,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
wrap-words,9904ddd,vanilla,0.0,2.0,success,
wrap-words,9904ddd,audit fix,0.0,2.0,success,
wrap-words,9904ddd,audit fix force,0.0,2.0,success,
wrap-words,9904ddd,maxnpm_cve_oldness,0.0,2.0,success,
wrap-words,9904ddd,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
nst,00227de,vanilla,145.05,102.0,success,
nst,00227de,audit fix,145.05,102.0,success,
nst,00227de,audit fix force,145.05,102.0,success,
nst,00227de,maxnpm_cve_oldness,,,missing,
nst,00227de,maxnpm_cve_oldness_pip_else_npm,137.55,65.0,success,
api-schema-builder,03de0f8,vanilla,5.3,81.0,success,
api-schema-builder,03de0f8,audit fix,5.3,81.0,success,
api-schema-builder,03de0f8,audit fix force,0.0,80.0,success,
api-schema-builder,03de0f8,maxnpm_cve_oldness,,,missing,
api-schema-builder,03de0f8,maxnpm_cve_oldness_pip_else_npm,,,missing,
koa-views,0d60757,vanilla,0.0,14.0,success,
koa-views,0d60757,audit fix,0.0,14.0,success,
koa-views,0d60757,audit fix force,0.0,14.0,success,
koa-views,0d60757,maxnpm_cve_oldness,0.0,14.0,success,
koa-views,0d60757,maxnpm_cve_oldness_pip_else_npm,0.0,14.0,success,
lasso,0566213,vanilla,,,missing,
lasso,0566213,audit fix,,,missing,
lasso,0566213,audit fix force,,,missing,
lasso,0566213,maxnpm_cve_oldness,,,missing,
lasso,0566213,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-googlemaps,acf0f74,vanilla,32.4,17.0,success,
node-googlemaps,acf0f74,audit fix,32.4,17.0,success,
node-googlemaps,acf0f74,audit fix force,0.0,57.0,success,
node-googlemaps,acf0f74,maxnpm_cve_oldness,32.4,14.0,success,
node-googlemaps,acf0f74,maxnpm_cve_oldness_pip_else_npm,32.4,14.0,success,
nodecg-io,0447129,vanilla,0.0,8.0,success,
nodecg-io,0447129,audit fix,0.0,8.0,success,
nodecg-io,0447129,audit fix force,0.0,8.0,success,
nodecg-io,0447129,maxnpm_cve_oldness,0.0,8.0,success,
nodecg-io,0447129,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
postman-request,03d903b,vanilla,86.25,52.0,success,
postman-request,03d903b,audit fix,86.25,52.0,success,
postman-request,03d903b,audit fix force,0.0,63.0,success,
postman-request,03d903b,maxnpm_cve_oldness,86.25,51.0,success,
postman-request,03d903b,maxnpm_cve_oldness_pip_else_npm,86.25,50.0,success,
react-popover,0521902,vanilla,0.0,2.0,success,
react-popover,0521902,audit fix,0.0,2.0,success,
react-popover,0521902,audit fix force,0.0,2.0,success,
react-popover,0521902,maxnpm_cve_oldness,0.0,2.0,success,
react-popover,0521902,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
create-kry-umi,00353d0,vanilla,33.2,481.0,success,
create-kry-umi,00353d0,audit fix,33.2,481.0,success,
create-kry-umi,00353d0,audit fix force,0.0,167.0,success,
create-kry-umi,00353d0,maxnpm_cve_oldness,,,missing,
create-kry-umi,00353d0,maxnpm_cve_oldness_pip_else_npm,,,missing,
ansi-slice,6867f8a,vanilla,44.400000000000006,4.0,success,
ansi-slice,6867f8a,audit fix,44.400000000000006,4.0,success,
ansi-slice,6867f8a,audit fix force,0.0,4.0,success,
ansi-slice,6867f8a,maxnpm_cve_oldness,44.400000000000006,4.0,success,
ansi-slice,6867f8a,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,4.0,success,
postcss-lh,0d1c1d2,vanilla,5.3,12.0,success,
postcss-lh,0d1c1d2,audit fix,5.3,12.0,success,
postcss-lh,0d1c1d2,audit fix force,0.0,4.0,success,
postcss-lh,0d1c1d2,maxnpm_cve_oldness,5.3,12.0,success,
postcss-lh,0d1c1d2,maxnpm_cve_oldness_pip_else_npm,5.3,12.0,success,
hyper-client-superagent,4c1c7c2,vanilla,29.9,28.0,success,
hyper-client-superagent,4c1c7c2,audit fix,29.9,28.0,success,
hyper-client-superagent,4c1c7c2,audit fix force,29.9,28.0,success,
hyper-client-superagent,4c1c7c2,maxnpm_cve_oldness,,,missing,
hyper-client-superagent,4c1c7c2,maxnpm_cve_oldness_pip_else_npm,,,missing,
blockexplorer-rpc,6844ef3,vanilla,21.45,95.0,success,
blockexplorer-rpc,6844ef3,audit fix,21.45,95.0,success,
blockexplorer-rpc,6844ef3,audit fix force,0.0,71.0,success,
blockexplorer-rpc,6844ef3,maxnpm_cve_oldness,19.45,82.0,success,
blockexplorer-rpc,6844ef3,maxnpm_cve_oldness_pip_else_npm,19.45,89.0,success,
webpack-hot-server-middleware,0c08f55,vanilla,0.0,7.0,success,
webpack-hot-server-middleware,0c08f55,audit fix,0.0,7.0,success,
webpack-hot-server-middleware,0c08f55,audit fix force,0.0,7.0,success,
webpack-hot-server-middleware,0c08f55,maxnpm_cve_oldness,,,missing,
webpack-hot-server-middleware,0c08f55,maxnpm_cve_oldness_pip_else_npm,,,missing,
cliss,92c3d73,vanilla,5.3,27.0,success,
cliss,92c3d73,audit fix,5.3,27.0,success,
cliss,92c3d73,audit fix force,0.0,26.0,success,
cliss,92c3d73,maxnpm_cve_oldness,5.3,25.0,success,
cliss,92c3d73,maxnpm_cve_oldness_pip_else_npm,5.3,25.0,success,
egg,02b02e0,vanilla,7.5,310.0,success,
egg,02b02e0,audit fix,7.5,310.0,success,
egg,02b02e0,audit fix force,0.0,302.0,success,
egg,02b02e0,maxnpm_cve_oldness,,,missing,
egg,02b02e0,maxnpm_cve_oldness_pip_else_npm,7.5,205.0,success,
3Dmol.js,1cc27de,vanilla,0.0,285.0,success,
3Dmol.js,1cc27de,audit fix,0.0,285.0,success,
3Dmol.js,1cc27de,audit fix force,0.0,285.0,success,
3Dmol.js,1cc27de,maxnpm_cve_oldness,0.0,211.0,success,
3Dmol.js,1cc27de,maxnpm_cve_oldness_pip_else_npm,0.0,211.0,success,
vanilla-extract,03ba653,vanilla,20.3,1056.0,success,
vanilla-extract,03ba653,audit fix,20.3,1056.0,success,
vanilla-extract,03ba653,audit fix force,27.8,1057.0,success,
vanilla-extract,03ba653,maxnpm_cve_oldness,,,missing,
vanilla-extract,03ba653,maxnpm_cve_oldness_pip_else_npm,,,missing,
ergo,54e3af2,vanilla,10.399999999999999,87.0,success,
ergo,54e3af2,audit fix,10.399999999999999,87.0,success,
ergo,54e3af2,audit fix force,0.0,28.0,success,
ergo,54e3af2,maxnpm_cve_oldness,10.399999999999999,74.0,success,
ergo,54e3af2,maxnpm_cve_oldness_pip_else_npm,10.399999999999999,74.0,success,
buildhelper,031b729,vanilla,0.0,131.0,success,
buildhelper,031b729,audit fix,0.0,131.0,success,
buildhelper,031b729,audit fix force,0.0,131.0,success,
buildhelper,031b729,maxnpm_cve_oldness,0.0,131.0,success,
buildhelper,031b729,maxnpm_cve_oldness_pip_else_npm,0.0,132.0,success,
create-iamturns-app,1fc245c,vanilla,20.400000000000002,115.0,success,
create-iamturns-app,1fc245c,audit fix,20.400000000000002,115.0,success,
create-iamturns-app,1fc245c,audit fix force,0.0,101.0,success,
create-iamturns-app,1fc245c,maxnpm_cve_oldness,20.400000000000002,118.0,success,
create-iamturns-app,1fc245c,maxnpm_cve_oldness_pip_else_npm,20.400000000000002,118.0,success,
postcssify,02d5da4,vanilla,5.3,118.0,success,
postcssify,02d5da4,audit fix,5.3,118.0,success,
postcssify,02d5da4,audit fix force,0.0,118.0,success,
postcssify,02d5da4,maxnpm_cve_oldness,,,missing,
postcssify,02d5da4,maxnpm_cve_oldness_pip_else_npm,5.3,24.0,success,
youtube-player,5c084d8,vanilla,0.0,5.0,success,
youtube-player,5c084d8,audit fix,0.0,5.0,success,
youtube-player,5c084d8,audit fix force,0.0,5.0,success,
youtube-player,5c084d8,maxnpm_cve_oldness,0.0,5.0,success,
youtube-player,5c084d8,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
locally,b0e88e9,vanilla,0.0,1.0,success,
locally,b0e88e9,audit fix,0.0,1.0,success,
locally,b0e88e9,audit fix force,0.0,1.0,success,
locally,b0e88e9,maxnpm_cve_oldness,0.0,1.0,success,
locally,b0e88e9,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
node-css-mqpacker,f3d286e,vanilla,0.0,4.0,success,
node-css-mqpacker,f3d286e,audit fix,0.0,4.0,success,
node-css-mqpacker,f3d286e,audit fix force,0.0,4.0,success,
node-css-mqpacker,f3d286e,maxnpm_cve_oldness,0.0,4.0,success,
node-css-mqpacker,f3d286e,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
dozer-client,2ce6462,vanilla,44.400000000000006,50.0,success,
dozer-client,2ce6462,audit fix,44.400000000000006,50.0,success,
dozer-client,2ce6462,audit fix force,0.0,54.0,success,
dozer-client,2ce6462,maxnpm_cve_oldness,0.0,48.0,success,
dozer-client,2ce6462,maxnpm_cve_oldness_pip_else_npm,2.0,47.0,success,
webiny-js,4281032,vanilla,,,missing,
webiny-js,4281032,audit fix,,,missing,
webiny-js,4281032,audit fix force,,,missing,
webiny-js,4281032,maxnpm_cve_oldness,,,missing,
webiny-js,4281032,maxnpm_cve_oldness_pip_else_npm,,,missing,
lesshint,0d38e62,vanilla,5.3,42.0,success,
lesshint,0d38e62,audit fix,5.3,42.0,success,
lesshint,0d38e62,audit fix force,0.0,41.0,success,
lesshint,0d38e62,maxnpm_cve_oldness,5.3,38.0,success,
lesshint,0d38e62,maxnpm_cve_oldness_pip_else_npm,5.3,38.0,success,
caliper,277d130,vanilla,98.6,310.0,success,
caliper,277d130,audit fix,98.6,310.0,success,
caliper,277d130,audit fix force,7.5,303.0,success,
caliper,277d130,maxnpm_cve_oldness,,,missing,
caliper,277d130,maxnpm_cve_oldness_pip_else_npm,,,missing,
rpi-gpio.js,2977e2c,vanilla,0.0,10.0,success,
rpi-gpio.js,2977e2c,audit fix,0.0,10.0,success,
rpi-gpio.js,2977e2c,audit fix force,0.0,10.0,success,
rpi-gpio.js,2977e2c,maxnpm_cve_oldness,0.0,9.0,success,
rpi-gpio.js,2977e2c,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
tabtab,4295864,vanilla,0.0,57.0,success,
tabtab,4295864,audit fix,0.0,57.0,success,
tabtab,4295864,audit fix force,0.0,57.0,success,
tabtab,4295864,maxnpm_cve_oldness,0.0,44.0,success,
tabtab,4295864,maxnpm_cve_oldness_pip_else_npm,0.0,44.0,success,
wix-restaurants-js-sdk,288d549,vanilla,36.85,22.0,success,
wix-restaurants-js-sdk,288d549,audit fix,36.85,22.0,success,
wix-restaurants-js-sdk,288d549,audit fix force,0.0,26.0,success,
wix-restaurants-js-sdk,288d549,maxnpm_cve_oldness,36.85,22.0,success,
wix-restaurants-js-sdk,288d549,maxnpm_cve_oldness_pip_else_npm,36.85,22.0,success,
appium-support,04416e3,vanilla,7.5,197.0,success,
appium-support,04416e3,audit fix,7.5,197.0,success,
appium-support,04416e3,audit fix force,7.5,197.0,success,
appium-support,04416e3,maxnpm_cve_oldness,,,missing,
appium-support,04416e3,maxnpm_cve_oldness_pip_else_npm,,,missing,
authy-client,0a0f7a9,vanilla,5.3,71.0,success,
authy-client,0a0f7a9,audit fix,5.3,71.0,success,
authy-client,0a0f7a9,audit fix force,0.0,71.0,success,
authy-client,0a0f7a9,maxnpm_cve_oldness,5.3,59.0,success,
authy-client,0a0f7a9,maxnpm_cve_oldness_pip_else_npm,5.3,66.0,success,
mock-express-response,4951940,vanilla,22.9,42.0,success,
mock-express-response,4951940,audit fix,22.9,42.0,success,
mock-express-response,4951940,audit fix force,0.0,50.0,success,
mock-express-response,4951940,maxnpm_cve_oldness,22.9,39.0,success,
mock-express-response,4951940,maxnpm_cve_oldness_pip_else_npm,22.9,38.0,success,
eslint-config-kentcdodds,00ede68,vanilla,0.0,307.0,success,
eslint-config-kentcdodds,00ede68,audit fix,0.0,307.0,success,
eslint-config-kentcdodds,00ede68,audit fix force,0.0,307.0,success,
eslint-config-kentcdodds,00ede68,maxnpm_cve_oldness,,,missing,
eslint-config-kentcdodds,00ede68,maxnpm_cve_oldness_pip_else_npm,,,missing,
embark,2613e6d,vanilla,,,missing,
embark,2613e6d,audit fix,,,missing,
embark,2613e6d,audit fix force,,,missing,
embark,2613e6d,maxnpm_cve_oldness,,,missing,
embark,2613e6d,maxnpm_cve_oldness_pip_else_npm,,,missing,
cli,c0e5d415,vanilla,133.64999999999998,240.0,success,
cli,c0e5d415,audit fix,133.64999999999998,240.0,success,
cli,c0e5d415,audit fix force,0.0,308.0,success,
cli,c0e5d415,maxnpm_cve_oldness,,,missing,
cli,c0e5d415,maxnpm_cve_oldness_pip_else_npm,65.8,201.0,success,
snowflake-connector-nodejs,e319bf4,vanilla,7.5,112.0,success,
snowflake-connector-nodejs,e319bf4,audit fix,7.5,112.0,success,
snowflake-connector-nodejs,e319bf4,audit fix force,0.0,111.0,success,
snowflake-connector-nodejs,e319bf4,maxnpm_cve_oldness,7.5,107.0,success,
snowflake-connector-nodejs,e319bf4,maxnpm_cve_oldness_pip_else_npm,7.5,108.0,success,
ketcher,eeac2c7,vanilla,110.65,253.0,success,
ketcher,eeac2c7,audit fix,110.65,253.0,success,
ketcher,eeac2c7,audit fix force,0.0,303.0,success,
ketcher,eeac2c7,maxnpm_cve_oldness,,,missing,
ketcher,eeac2c7,maxnpm_cve_oldness_pip_else_npm,150.20000000000005,207.0,success,
quantlab,1169cfe,vanilla,108.85,52.0,success,
quantlab,1169cfe,audit fix,108.85,52.0,success,
quantlab,1169cfe,audit fix force,0.0,53.0,success,
quantlab,1169cfe,maxnpm_cve_oldness,103.55,48.0,success,
quantlab,1169cfe,maxnpm_cve_oldness_pip_else_npm,103.55,48.0,success,
ant-design-pro-cli,0113298,vanilla,34.0,784.0,success,
ant-design-pro-cli,0113298,audit fix,34.0,784.0,success,
ant-design-pro-cli,0113298,audit fix force,34.0,784.0,success,
ant-design-pro-cli,0113298,maxnpm_cve_oldness,,,missing,
ant-design-pro-cli,0113298,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-c-parser,03240fc,vanilla,5.6,25.0,success,
node-c-parser,03240fc,audit fix,5.6,25.0,success,
node-c-parser,03240fc,audit fix force,0.0,27.0,success,
node-c-parser,03240fc,maxnpm_cve_oldness,5.6,25.0,success,
node-c-parser,03240fc,maxnpm_cve_oldness_pip_else_npm,5.6,25.0,success,
tar-pack,217ed0b,vanilla,73.0,21.0,success,
tar-pack,217ed0b,audit fix,73.0,21.0,success,
tar-pack,217ed0b,audit fix force,0.0,26.0,success,
tar-pack,217ed0b,maxnpm_cve_oldness,73.0,18.0,success,
tar-pack,217ed0b,maxnpm_cve_oldness_pip_else_npm,73.0,18.0,success,
keystone,6cba6ba2a,vanilla,107.2,1730.0,success,
keystone,6cba6ba2a,audit fix,107.2,1730.0,success,
keystone,6cba6ba2a,audit fix force,27.8,1701.0,success,
keystone,6cba6ba2a,maxnpm_cve_oldness,,,missing,
keystone,6cba6ba2a,maxnpm_cve_oldness_pip_else_npm,,,missing,
pmx,b0f43aa,vanilla,0.0,3.0,success,
pmx,b0f43aa,audit fix,0.0,3.0,success,
pmx,b0f43aa,audit fix force,0.0,3.0,success,
pmx,b0f43aa,maxnpm_cve_oldness,0.0,3.0,success,
pmx,b0f43aa,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
alpaca,129d9c4,vanilla,0.0,25.0,success,
alpaca,129d9c4,audit fix,0.0,25.0,success,
alpaca,129d9c4,audit fix force,0.0,25.0,success,
alpaca,129d9c4,maxnpm_cve_oldness,0.0,25.0,success,
alpaca,129d9c4,maxnpm_cve_oldness_pip_else_npm,0.0,25.0,success,
loopback-connector-rest,52c7c6a,vanilla,5.1,150.0,success,
loopback-connector-rest,52c7c6a,audit fix,5.1,150.0,success,
loopback-connector-rest,52c7c6a,audit fix force,5.1,150.0,success,
loopback-connector-rest,52c7c6a,maxnpm_cve_oldness,,,missing,
loopback-connector-rest,52c7c6a,maxnpm_cve_oldness_pip_else_npm,,,missing,
rollup-plugin-closure-compiler,05f098a,vanilla,7.5,41.0,success,
rollup-plugin-closure-compiler,05f098a,audit fix,7.5,41.0,success,
rollup-plugin-closure-compiler,05f098a,audit fix force,0.0,41.0,success,
rollup-plugin-closure-compiler,05f098a,maxnpm_cve_oldness,7.5,32.0,success,
rollup-plugin-closure-compiler,05f098a,maxnpm_cve_oldness_pip_else_npm,7.5,32.0,success,
help-gen,5dd289c,vanilla,,,missing,
help-gen,5dd289c,audit fix,,,missing,
help-gen,5dd289c,audit fix force,,,missing,
help-gen,5dd289c,maxnpm_cve_oldness,,,missing,
help-gen,5dd289c,maxnpm_cve_oldness_pip_else_npm,,,missing,
pancake,07cb88f,vanilla,66.6,282.0,success,
pancake,07cb88f,audit fix,66.6,282.0,success,
pancake,07cb88f,audit fix force,7.5,355.0,success,
pancake,07cb88f,maxnpm_cve_oldness,,,missing,
pancake,07cb88f,maxnpm_cve_oldness_pip_else_npm,,,missing,
neon,0f4677d,vanilla,115.4,152.0,success,
neon,0f4677d,audit fix,115.4,152.0,success,
neon,0f4677d,audit fix force,0.0,190.0,success,
neon,0f4677d,maxnpm_cve_oldness,,,missing,
neon,0f4677d,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-inline-comment,147e77b,vanilla,5.3,5.0,success,
postcss-inline-comment,147e77b,audit fix,5.3,5.0,success,
postcss-inline-comment,147e77b,audit fix force,0.0,4.0,success,
postcss-inline-comment,147e77b,maxnpm_cve_oldness,5.3,5.0,success,
postcss-inline-comment,147e77b,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
receptacle,14bfa6e,vanilla,0.0,1.0,success,
receptacle,14bfa6e,audit fix,0.0,1.0,success,
receptacle,14bfa6e,audit fix force,0.0,1.0,success,
receptacle,14bfa6e,maxnpm_cve_oldness,0.0,1.0,success,
receptacle,14bfa6e,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
windicss-webpack-plugin,005a841,vanilla,0.0,33.0,success,
windicss-webpack-plugin,005a841,audit fix,0.0,33.0,success,
windicss-webpack-plugin,005a841,audit fix force,0.0,33.0,success,
windicss-webpack-plugin,005a841,maxnpm_cve_oldness,0.0,32.0,success,
windicss-webpack-plugin,005a841,maxnpm_cve_oldness_pip_else_npm,0.0,32.0,success,
contentful-sdk-core,117ed09,vanilla,36.85,14.0,success,
contentful-sdk-core,117ed09,audit fix,36.85,14.0,success,
contentful-sdk-core,117ed09,audit fix force,0.0,18.0,success,
contentful-sdk-core,117ed09,maxnpm_cve_oldness,36.85,14.0,success,
contentful-sdk-core,117ed09,maxnpm_cve_oldness_pip_else_npm,36.85,14.0,success,
i18n-node,6942515,vanilla,0.0,47.0,success,
i18n-node,6942515,audit fix,0.0,47.0,success,
i18n-node,6942515,audit fix force,0.0,47.0,success,
i18n-node,6942515,maxnpm_cve_oldness,,,missing,
i18n-node,6942515,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-putasset,07a9431,vanilla,23.0,19.0,success,
node-putasset,07a9431,audit fix,23.0,19.0,success,
node-putasset,07a9431,audit fix force,0.0,10.0,success,
node-putasset,07a9431,maxnpm_cve_oldness,23.0,18.0,success,
node-putasset,07a9431,maxnpm_cve_oldness_pip_else_npm,23.0,18.0,success,
js-libp2p-tcp,0a46164,vanilla,0.0,73.0,success,
js-libp2p-tcp,0a46164,audit fix,0.0,74.0,success,
js-libp2p-tcp,0a46164,audit fix force,0.0,74.0,success,
js-libp2p-tcp,0a46164,maxnpm_cve_oldness,0.0,43.0,success,
js-libp2p-tcp,0a46164,maxnpm_cve_oldness_pip_else_npm,0.0,43.0,success,
traceur-compiler,078637e,vanilla,7.5,24.0,success,
traceur-compiler,078637e,audit fix,7.5,24.0,success,
traceur-compiler,078637e,audit fix force,0.0,24.0,success,
traceur-compiler,078637e,maxnpm_cve_oldness,7.5,24.0,success,
traceur-compiler,078637e,maxnpm_cve_oldness_pip_else_npm,7.5,24.0,success,
nodent-compiler,155e0ef,vanilla,0.0,4.0,success,
nodent-compiler,155e0ef,audit fix,0.0,4.0,success,
nodent-compiler,155e0ef,audit fix force,0.0,4.0,success,
nodent-compiler,155e0ef,maxnpm_cve_oldness,0.0,4.0,success,
nodent-compiler,155e0ef,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
presets,217dcff,vanilla,11.2,775.0,success,
presets,217dcff,audit fix,11.2,775.0,success,
presets,217dcff,audit fix force,0.0,684.0,success,
presets,217dcff,maxnpm_cve_oldness,,,missing,
presets,217dcff,maxnpm_cve_oldness_pip_else_npm,,,missing,
purest,1f25989,vanilla,53.00000000000001,61.0,success,
purest,1f25989,audit fix,53.00000000000001,61.0,success,
purest,1f25989,audit fix force,0.0,53.0,success,
purest,1f25989,maxnpm_cve_oldness,53.0,55.0,success,
purest,1f25989,maxnpm_cve_oldness_pip_else_npm,53.0,55.0,success,
appc-install,0dff5f9,vanilla,63.5,78.0,success,
appc-install,0dff5f9,audit fix,63.5,78.0,success,
appc-install,0dff5f9,audit fix force,0.0,68.0,success,
appc-install,0dff5f9,maxnpm_cve_oldness,63.5,64.0,success,
appc-install,0dff5f9,maxnpm_cve_oldness_pip_else_npm,63.5,64.0,success,
tersify,1bc29d3,vanilla,0.0,4.0,success,
tersify,1bc29d3,audit fix,0.0,4.0,success,
tersify,1bc29d3,audit fix force,0.0,4.0,success,
tersify,1bc29d3,maxnpm_cve_oldness,0.0,4.0,success,
tersify,1bc29d3,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
bud,015bb06,vanilla,193.60000000000002,2043.0,success,
bud,015bb06,audit fix,193.60000000000002,2043.0,success,
bud,015bb06,audit fix force,56.699999999999996,2011.0,success,
bud,015bb06,maxnpm_cve_oldness,,,missing,
bud,015bb06,maxnpm_cve_oldness_pip_else_npm,,,missing,
github-label-sync,491de37,vanilla,15.100000000000001,84.0,success,
github-label-sync,491de37,audit fix,15.100000000000001,84.0,success,
github-label-sync,491de37,audit fix force,9.8,100.0,success,
github-label-sync,491de37,maxnpm_cve_oldness,15.100000000000001,74.0,success,
github-label-sync,491de37,maxnpm_cve_oldness_pip_else_npm,15.100000000000001,73.0,success,
node-coap,2e350cd,vanilla,11.95,9.0,success,
node-coap,2e350cd,audit fix,11.95,9.0,success,
node-coap,2e350cd,audit fix force,0.0,12.0,success,
node-coap,2e350cd,maxnpm_cve_oldness,11.95,5.0,success,
node-coap,2e350cd,maxnpm_cve_oldness_pip_else_npm,11.95,5.0,success,
cls-hooked,0099561,vanilla,0.0,3.0,success,
cls-hooked,0099561,audit fix,0.0,3.0,success,
cls-hooked,0099561,audit fix force,0.0,3.0,success,
cls-hooked,0099561,maxnpm_cve_oldness,0.0,3.0,success,
cls-hooked,0099561,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
secjs-devp2p,617d463,vanilla,0.0,52.0,success,
secjs-devp2p,617d463,audit fix,0.0,52.0,success,
secjs-devp2p,617d463,audit fix force,0.0,52.0,success,
secjs-devp2p,617d463,maxnpm_cve_oldness,0.0,51.0,success,
secjs-devp2p,617d463,maxnpm_cve_oldness_pip_else_npm,2.0,47.0,success,
ampersand-sync,9b03855,vanilla,0.0,73.0,success,
ampersand-sync,9b03855,audit fix,0.0,73.0,success,
ampersand-sync,9b03855,audit fix force,0.0,73.0,success,
ampersand-sync,9b03855,maxnpm_cve_oldness,0.0,62.0,success,
ampersand-sync,9b03855,maxnpm_cve_oldness_pip_else_npm,0.0,60.0,success,
node-apn,121c63d,vanilla,31.75,8.0,success,
node-apn,121c63d,audit fix,31.75,8.0,success,
node-apn,121c63d,audit fix force,0.0,8.0,success,
node-apn,121c63d,maxnpm_cve_oldness,,,missing,
node-apn,121c63d,maxnpm_cve_oldness_pip_else_npm,,,missing,
openapi-diff,0a34bca,vanilla,0.0,161.0,success,
openapi-diff,0a34bca,audit fix,0.0,161.0,success,
openapi-diff,0a34bca,audit fix force,0.0,161.0,success,
openapi-diff,0a34bca,maxnpm_cve_oldness,,,missing,
openapi-diff,0a34bca,maxnpm_cve_oldness_pip_else_npm,,,missing,
coinmarketcap-api,145b532,vanilla,0.0,12.0,success,
coinmarketcap-api,145b532,audit fix,0.0,12.0,success,
coinmarketcap-api,145b532,audit fix force,0.0,12.0,success,
coinmarketcap-api,145b532,maxnpm_cve_oldness,0.0,12.0,success,
coinmarketcap-api,145b532,maxnpm_cve_oldness_pip_else_npm,0.0,12.0,success,
abac,429f598,vanilla,0.0,12.0,success,
abac,429f598,audit fix,0.0,12.0,success,
abac,429f598,audit fix force,0.0,12.0,success,
abac,429f598,maxnpm_cve_oldness,0.0,12.0,success,
abac,429f598,maxnpm_cve_oldness_pip_else_npm,0.0,12.0,success,
node-telegram-bot-api,3096966,vanilla,0.0,109.0,success,
node-telegram-bot-api,3096966,audit fix,0.0,109.0,success,
node-telegram-bot-api,3096966,audit fix force,0.0,109.0,success,
node-telegram-bot-api,3096966,maxnpm_cve_oldness,0.0,104.0,success,
node-telegram-bot-api,3096966,maxnpm_cve_oldness_pip_else_npm,0.0,102.0,success,
ipywidgets,b91dea5,vanilla,33.5,7.0,success,
ipywidgets,b91dea5,audit fix,33.5,7.0,success,
ipywidgets,b91dea5,audit fix force,0.0,7.0,success,
ipywidgets,b91dea5,maxnpm_cve_oldness,,,missing,
ipywidgets,b91dea5,maxnpm_cve_oldness_pip_else_npm,,,missing,
react-jade,5e59366,vanilla,70.9,66.0,success,
react-jade,5e59366,audit fix,70.9,66.0,success,
react-jade,5e59366,audit fix force,70.9,66.0,success,
react-jade,5e59366,maxnpm_cve_oldness,70.9,62.0,success,
react-jade,5e59366,maxnpm_cve_oldness_pip_else_npm,70.9,62.0,success,
gatsby-source-apiserver,5d4d6ed,vanilla,29.35,90.0,success,
gatsby-source-apiserver,5d4d6ed,audit fix,29.35,90.0,success,
gatsby-source-apiserver,5d4d6ed,audit fix force,0.0,94.0,success,
gatsby-source-apiserver,5d4d6ed,maxnpm_cve_oldness,22.95,88.0,success,
gatsby-source-apiserver,5d4d6ed,maxnpm_cve_oldness_pip_else_npm,22.95,88.0,success,
monkey-hot-loader,32c3806,vanilla,0.0,3.0,success,
monkey-hot-loader,32c3806,audit fix,0.0,3.0,success,
monkey-hot-loader,32c3806,audit fix force,0.0,3.0,success,
monkey-hot-loader,32c3806,maxnpm_cve_oldness,0.0,3.0,success,
monkey-hot-loader,32c3806,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
card,64fc1eb,vanilla,0.0,1.0,success,
card,64fc1eb,audit fix,0.0,1.0,success,
card,64fc1eb,audit fix force,0.0,1.0,success,
card,64fc1eb,maxnpm_cve_oldness,0.0,1.0,success,
card,64fc1eb,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
gavel.js,72b874f,vanilla,39.1,70.0,success,
gavel.js,72b874f,audit fix,39.1,70.0,success,
gavel.js,72b874f,audit fix force,0.0,70.0,success,
gavel.js,72b874f,maxnpm_cve_oldness,39.1,70.0,success,
gavel.js,72b874f,maxnpm_cve_oldness_pip_else_npm,39.1,70.0,success,
NetModular.UI,08b0ccb,vanilla,35.550000000000004,52.0,success,
NetModular.UI,08b0ccb,audit fix,35.550000000000004,52.0,success,
NetModular.UI,08b0ccb,audit fix force,0.0,58.0,success,
NetModular.UI,08b0ccb,maxnpm_cve_oldness,,,missing,
NetModular.UI,08b0ccb,maxnpm_cve_oldness_pip_else_npm,,,missing,
eslint-plugin-tailwindcss,01ada99,vanilla,0.0,130.0,success,
eslint-plugin-tailwindcss,01ada99,audit fix,0.0,130.0,success,
eslint-plugin-tailwindcss,01ada99,audit fix force,0.0,130.0,success,
eslint-plugin-tailwindcss,01ada99,maxnpm_cve_oldness,0.0,120.0,success,
eslint-plugin-tailwindcss,01ada99,maxnpm_cve_oldness_pip_else_npm,0.0,120.0,success,
mocha-junit-reporter,297bdd9,vanilla,42.65,24.0,success,
mocha-junit-reporter,297bdd9,audit fix,42.65,24.0,success,
mocha-junit-reporter,297bdd9,audit fix force,0.0,83.0,success,
mocha-junit-reporter,297bdd9,maxnpm_cve_oldness,42.64999999999999,20.0,success,
mocha-junit-reporter,297bdd9,maxnpm_cve_oldness_pip_else_npm,42.64999999999999,20.0,success,
keystone,11c372f,vanilla,316.20000000000005,2776.0,success,
keystone,11c372f,audit fix,316.20000000000005,2776.0,success,
keystone,11c372f,audit fix force,,,missing,
keystone,11c372f,maxnpm_cve_oldness,,,missing,
keystone,11c372f,maxnpm_cve_oldness_pip_else_npm,,,missing,
prism,1f0d5af,vanilla,0.0,4.0,success,
prism,1f0d5af,audit fix,0.0,4.0,success,
prism,1f0d5af,audit fix force,0.0,4.0,success,
prism,1f0d5af,maxnpm_cve_oldness,,,missing,
prism,1f0d5af,maxnpm_cve_oldness_pip_else_npm,,,missing,
npm-check,9e1a586,vanilla,409.04999999999995,247.0,success,
npm-check,9e1a586,audit fix,355.19999999999993,224.0,success,
npm-check,9e1a586,audit fix force,87.70000000000002,470.0,success,
npm-check,9e1a586,maxnpm_cve_oldness,,,missing,
npm-check,9e1a586,maxnpm_cve_oldness_pip_else_npm,,,missing,
connect-assets,2dce3fb,vanilla,176.50000000000006,51.0,success,
connect-assets,2dce3fb,audit fix,176.50000000000006,51.0,success,
connect-assets,2dce3fb,audit fix force,176.50000000000006,51.0,success,
connect-assets,2dce3fb,maxnpm_cve_oldness,132.10000000000002,38.0,success,
connect-assets,2dce3fb,maxnpm_cve_oldness_pip_else_npm,132.10000000000002,38.0,success,
dgeni-packages,3c75243,vanilla,201.89999999999998,120.0,success,
dgeni-packages,3c75243,audit fix,201.89999999999998,120.0,success,
dgeni-packages,3c75243,audit fix force,7.5,134.0,success,
dgeni-packages,3c75243,maxnpm_cve_oldness,185.70000000000002,112.0,success,
dgeni-packages,3c75243,maxnpm_cve_oldness_pip_else_npm,185.70000000000002,112.0,success,
le_node,06b59df,vanilla,44.400000000000006,6.0,success,
le_node,06b59df,audit fix,44.400000000000006,7.0,success,
le_node,06b59df,audit fix force,0.0,6.0,success,
le_node,06b59df,maxnpm_cve_oldness,44.400000000000006,6.0,success,
le_node,06b59df,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,6.0,success,
passport-saml,050ed13,vanilla,94.7,18.0,success,
passport-saml,050ed13,audit fix,94.7,18.0,success,
passport-saml,050ed13,audit fix force,6.5,15.0,success,
passport-saml,050ed13,maxnpm_cve_oldness,86.2,17.0,success,
passport-saml,050ed13,maxnpm_cve_oldness_pip_else_npm,86.2,16.0,success,
enzyme,09c074a,vanilla,7.5,56.0,success,
enzyme,09c074a,audit fix,7.5,56.0,success,
enzyme,09c074a,audit fix force,0.0,67.0,success,
enzyme,09c074a,maxnpm_cve_oldness,7.5,53.0,success,
enzyme,09c074a,maxnpm_cve_oldness_pip_else_npm,7.5,53.0,success,
npm-package-arg,1dc802d,vanilla,5.3,2.0,success,
npm-package-arg,1dc802d,audit fix,5.3,2.0,success,
npm-package-arg,1dc802d,audit fix force,0.0,3.0,success,
npm-package-arg,1dc802d,maxnpm_cve_oldness,5.3,2.0,success,
npm-package-arg,1dc802d,maxnpm_cve_oldness_pip_else_npm,5.3,2.0,success,
code-coverage,00fff2b,vanilla,65.1,464.0,success,
code-coverage,00fff2b,audit fix,65.1,464.0,success,
code-coverage,00fff2b,audit fix force,15.4,393.0,success,
code-coverage,00fff2b,maxnpm_cve_oldness,,,missing,
code-coverage,00fff2b,maxnpm_cve_oldness_pip_else_npm,,,missing,
json-client,ec2d956,vanilla,18.9,13.0,success,
json-client,ec2d956,audit fix,18.9,13.0,success,
json-client,ec2d956,audit fix force,0.0,21.0,success,
json-client,ec2d956,maxnpm_cve_oldness,18.9,12.0,success,
json-client,ec2d956,maxnpm_cve_oldness_pip_else_npm,18.9,12.0,success,
mapkitjs-token,b166f91,vanilla,0.0,44.0,success,
mapkitjs-token,b166f91,audit fix,0.0,44.0,success,
mapkitjs-token,b166f91,audit fix force,0.0,44.0,success,
mapkitjs-token,b166f91,maxnpm_cve_oldness,0.0,44.0,success,
mapkitjs-token,b166f91,maxnpm_cve_oldness_pip_else_npm,0.0,44.0,success,
expo-cli,285efe2,vanilla,162.95,2347.0,success,
expo-cli,285efe2,audit fix,162.95,2347.0,success,
expo-cli,285efe2,audit fix force,110.64999999999999,2229.0,success,
expo-cli,285efe2,maxnpm_cve_oldness,,,missing,
expo-cli,285efe2,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-sdk-core,257dc92,vanilla,29.35,34.0,success,
node-sdk-core,257dc92,audit fix,29.35,34.0,success,
node-sdk-core,257dc92,audit fix force,0.0,32.0,success,
node-sdk-core,257dc92,maxnpm_cve_oldness,22.95,32.0,success,
node-sdk-core,257dc92,maxnpm_cve_oldness_pip_else_npm,22.95,31.0,success,
helix-shared,34d0b49,vanilla,5.6,46.0,success,
helix-shared,34d0b49,audit fix,5.6,46.0,success,
helix-shared,34d0b49,audit fix force,0.0,46.0,success,
helix-shared,34d0b49,maxnpm_cve_oldness,5.6,45.0,success,
helix-shared,34d0b49,maxnpm_cve_oldness_pip_else_npm,5.6,45.0,success,
loopback-connector-postgresql,125ba44,vanilla,5.1,129.0,success,
loopback-connector-postgresql,125ba44,audit fix,5.1,129.0,success,
loopback-connector-postgresql,125ba44,audit fix force,5.1,129.0,success,
loopback-connector-postgresql,125ba44,maxnpm_cve_oldness,,,missing,
loopback-connector-postgresql,125ba44,maxnpm_cve_oldness_pip_else_npm,,,missing,
express-interceptor,51e7cb4,vanilla,0.0,2.0,success,
express-interceptor,51e7cb4,audit fix,0.0,2.0,success,
express-interceptor,51e7cb4,audit fix force,0.0,2.0,success,
express-interceptor,51e7cb4,maxnpm_cve_oldness,0.0,2.0,success,
express-interceptor,51e7cb4,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
html-validate,5561f26,vanilla,0.0,124.0,success,
html-validate,5561f26,audit fix,0.0,124.0,success,
html-validate,5561f26,audit fix force,0.0,124.0,success,
html-validate,5561f26,maxnpm_cve_oldness,,,missing,
html-validate,5561f26,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-soap,2a44d2a,vanilla,96.05000000000001,72.0,success,
node-soap,2a44d2a,audit fix,96.05000000000001,72.0,success,
node-soap,2a44d2a,audit fix force,9.8,73.0,success,
node-soap,2a44d2a,maxnpm_cve_oldness,96.05000000000001,67.0,success,
node-soap,2a44d2a,maxnpm_cve_oldness_pip_else_npm,96.05000000000001,66.0,success,
github-directory-downloader,6825811,vanilla,0.0,9.0,success,
github-directory-downloader,6825811,audit fix,0.0,9.0,success,
github-directory-downloader,6825811,audit fix force,0.0,9.0,success,
github-directory-downloader,6825811,maxnpm_cve_oldness,0.0,9.0,success,
github-directory-downloader,6825811,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
union,0259158,vanilla,23.4,2.0,success,
union,0259158,audit fix,23.4,2.0,success,
union,0259158,audit fix force,0.0,9.0,success,
union,0259158,maxnpm_cve_oldness,23.4,2.0,success,
union,0259158,maxnpm_cve_oldness_pip_else_npm,23.4,2.0,success,
simple-json-scheme-validator,4a07dd6,vanilla,0.0,1.0,success,
simple-json-scheme-validator,4a07dd6,audit fix,0.0,1.0,success,
simple-json-scheme-validator,4a07dd6,audit fix force,0.0,1.0,success,
simple-json-scheme-validator,4a07dd6,maxnpm_cve_oldness,0.0,1.0,success,
simple-json-scheme-validator,4a07dd6,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
js-client,407d78b,vanilla,0.0,68.0,success,
js-client,407d78b,audit fix,0.0,68.0,success,
js-client,407d78b,audit fix force,0.0,68.0,success,
js-client,407d78b,maxnpm_cve_oldness,,,missing,
js-client,407d78b,maxnpm_cve_oldness_pip_else_npm,,,missing,
wnpm-ci,45e5d14,vanilla,12.55,3.0,success,
wnpm-ci,45e5d14,audit fix,12.55,3.0,success,
wnpm-ci,45e5d14,audit fix force,0.0,22.0,success,
wnpm-ci,45e5d14,maxnpm_cve_oldness,12.55,3.0,success,
wnpm-ci,45e5d14,maxnpm_cve_oldness_pip_else_npm,12.55,3.0,success,
typescript-poor-man-reflection,09adfc2,vanilla,7.5,183.0,success,
typescript-poor-man-reflection,09adfc2,audit fix,7.5,183.0,success,
typescript-poor-man-reflection,09adfc2,audit fix force,0.0,38.0,success,
typescript-poor-man-reflection,09adfc2,maxnpm_cve_oldness,7.5,137.0,success,
typescript-poor-man-reflection,09adfc2,maxnpm_cve_oldness_pip_else_npm,7.5,137.0,success,
postcss-position,1d5cdc9,vanilla,5.3,5.0,success,
postcss-position,1d5cdc9,audit fix,5.3,5.0,success,
postcss-position,1d5cdc9,audit fix force,0.0,4.0,success,
postcss-position,1d5cdc9,maxnpm_cve_oldness,5.3,5.0,success,
postcss-position,1d5cdc9,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
vscode-extension-vscode,1cb1b05,vanilla,71.85,217.0,success,
vscode-extension-vscode,1cb1b05,audit fix,71.85,217.0,success,
vscode-extension-vscode,1cb1b05,audit fix force,105.25,393.0,success,
vscode-extension-vscode,1cb1b05,maxnpm_cve_oldness,,,missing,
vscode-extension-vscode,1cb1b05,maxnpm_cve_oldness_pip_else_npm,71.85,200.0,success,
engine.io-client,11ae0ff,vanilla,46.6,23.0,success,
engine.io-client,11ae0ff,audit fix,46.6,23.0,success,
engine.io-client,11ae0ff,audit fix force,7.95,21.0,success,
engine.io-client,11ae0ff,maxnpm_cve_oldness,46.6,23.0,success,
engine.io-client,11ae0ff,maxnpm_cve_oldness_pip_else_npm,46.6,23.0,success,
grunt-notify,033e1ad,vanilla,17.3,4.0,success,
grunt-notify,033e1ad,audit fix,17.3,4.0,success,
grunt-notify,033e1ad,audit fix force,0.0,6.0,success,
grunt-notify,033e1ad,maxnpm_cve_oldness,17.3,4.0,success,
grunt-notify,033e1ad,maxnpm_cve_oldness_pip_else_npm,17.3,4.0,success,
inertia,171cf3e,vanilla,29.35,8.0,success,
inertia,171cf3e,audit fix,29.35,8.0,success,
inertia,171cf3e,audit fix force,0.0,11.0,success,
inertia,171cf3e,maxnpm_cve_oldness,22.95,6.0,success,
inertia,171cf3e,maxnpm_cve_oldness_pip_else_npm,22.95,6.0,success,
happn-3,0b13107,vanilla,249.24999999999997,224.0,success,
happn-3,0b13107,audit fix,249.24999999999997,224.0,success,
happn-3,0b13107,audit fix force,17.1,265.0,success,
happn-3,0b13107,maxnpm_cve_oldness,,,missing,
happn-3,0b13107,maxnpm_cve_oldness_pip_else_npm,,,missing,
protoculture,02c93d5,vanilla,9.8,25.0,success,
protoculture,02c93d5,audit fix,9.8,25.0,success,
protoculture,02c93d5,audit fix force,0.0,25.0,success,
protoculture,02c93d5,maxnpm_cve_oldness,9.8,25.0,success,
protoculture,02c93d5,maxnpm_cve_oldness_pip_else_npm,9.8,25.0,success,
koa-router-cache,5137cd4,vanilla,44.400000000000006,12.0,success,
koa-router-cache,5137cd4,audit fix,44.400000000000006,12.0,success,
koa-router-cache,5137cd4,audit fix force,0.0,18.0,success,
koa-router-cache,5137cd4,maxnpm_cve_oldness,44.400000000000006,12.0,success,
koa-router-cache,5137cd4,maxnpm_cve_oldness_pip_else_npm,46.400000000000006,11.0,success,
kcd-scripts,5ac721f,vanilla,58.599999999999994,865.0,success,
kcd-scripts,5ac721f,audit fix,58.599999999999994,865.0,success,
kcd-scripts,5ac721f,audit fix force,10.399999999999999,1061.0,success,
kcd-scripts,5ac721f,maxnpm_cve_oldness,,,missing,
kcd-scripts,5ac721f,maxnpm_cve_oldness_pip_else_npm,,,missing,
jsonwebtoken-ed25519-tn,597750b,vanilla,35.65,4.0,success,
jsonwebtoken-ed25519-tn,597750b,audit fix,35.65,4.0,success,
jsonwebtoken-ed25519-tn,597750b,audit fix force,0.0,6.0,success,
jsonwebtoken-ed25519-tn,597750b,maxnpm_cve_oldness,35.65,4.0,success,
jsonwebtoken-ed25519-tn,597750b,maxnpm_cve_oldness_pip_else_npm,35.65,4.0,success,
zmi-nerd,0cec356,vanilla,7.5,926.0,success,
zmi-nerd,0cec356,audit fix,7.5,926.0,success,
zmi-nerd,0cec356,audit fix force,16.6,960.0,success,
zmi-nerd,0cec356,maxnpm_cve_oldness,,,missing,
zmi-nerd,0cec356,maxnpm_cve_oldness_pip_else_npm,,,missing,
typescript-plugin-css-modules,3834d0d,vanilla,5.3,46.0,success,
typescript-plugin-css-modules,3834d0d,audit fix,5.3,46.0,success,
typescript-plugin-css-modules,3834d0d,audit fix force,5.3,46.0,success,
typescript-plugin-css-modules,3834d0d,maxnpm_cve_oldness,5.3,44.0,success,
typescript-plugin-css-modules,3834d0d,maxnpm_cve_oldness_pip_else_npm,5.3,44.0,success,
node-exif,7dbb55f,vanilla,2.0,2.0,success,
node-exif,7dbb55f,audit fix,2.0,2.0,success,
node-exif,7dbb55f,audit fix force,0.0,2.0,success,
node-exif,7dbb55f,maxnpm_cve_oldness,2.0,2.0,success,
node-exif,7dbb55f,maxnpm_cve_oldness_pip_else_npm,2.0,2.0,success,
oidc-client-js,5f61ac8,vanilla,23.15,1.0,success,
oidc-client-js,5f61ac8,audit fix,23.15,1.0,success,
oidc-client-js,5f61ac8,audit fix force,0.0,1.0,success,
oidc-client-js,5f61ac8,maxnpm_cve_oldness,23.15,1.0,success,
oidc-client-js,5f61ac8,maxnpm_cve_oldness_pip_else_npm,23.15,1.0,success,
akaya,1863a5f,vanilla,0.0,15.0,success,
akaya,1863a5f,audit fix,0.0,15.0,success,
akaya,1863a5f,audit fix force,0.0,15.0,success,
akaya,1863a5f,maxnpm_cve_oldness,0.0,15.0,success,
akaya,1863a5f,maxnpm_cve_oldness_pip_else_npm,0.0,15.0,success,
projen,06d1fd3,vanilla,0.0,64.0,success,
projen,06d1fd3,audit fix,0.0,64.0,success,
projen,06d1fd3,audit fix force,0.0,64.0,success,
projen,06d1fd3,maxnpm_cve_oldness,,,missing,
projen,06d1fd3,maxnpm_cve_oldness_pip_else_npm,,,missing,
noble,3de0a7c,vanilla,19.45,6.0,success,
noble,3de0a7c,audit fix,19.45,6.0,success,
noble,3de0a7c,audit fix force,0.0,3.0,success,
noble,3de0a7c,maxnpm_cve_oldness,19.45,6.0,success,
noble,3de0a7c,maxnpm_cve_oldness_pip_else_npm,19.45,6.0,success,
egg-logger,08f255e,vanilla,0.0,25.0,success,
egg-logger,08f255e,audit fix,0.0,25.0,success,
egg-logger,08f255e,audit fix force,0.0,25.0,success,
egg-logger,08f255e,maxnpm_cve_oldness,0.0,22.0,success,
egg-logger,08f255e,maxnpm_cve_oldness_pip_else_npm,0.0,22.0,success,
libamd,26b1815,vanilla,15.0,2.0,success,
libamd,26b1815,audit fix,15.0,2.0,success,
libamd,26b1815,audit fix force,15.0,2.0,success,
libamd,26b1815,maxnpm_cve_oldness,15.0,2.0,success,
libamd,26b1815,maxnpm_cve_oldness_pip_else_npm,15.0,2.0,success,
postcss-gradientfixer,559f638,vanilla,5.3,12.0,success,
postcss-gradientfixer,559f638,audit fix,5.3,12.0,success,
postcss-gradientfixer,559f638,audit fix force,0.0,4.0,success,
postcss-gradientfixer,559f638,maxnpm_cve_oldness,5.3,5.0,success,
postcss-gradientfixer,559f638,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
assert-timeout,0d3b630,vanilla,7.5,2.0,success,
assert-timeout,0d3b630,audit fix,7.5,2.0,success,
assert-timeout,0d3b630,audit fix force,0.0,2.0,success,
assert-timeout,0d3b630,maxnpm_cve_oldness,7.5,2.0,success,
assert-timeout,0d3b630,maxnpm_cve_oldness_pip_else_npm,7.5,2.0,success,
eggtended-js,1bfbe0d,vanilla,0.0,9.0,success,
eggtended-js,1bfbe0d,audit fix,,,missing,
eggtended-js,1bfbe0d,audit fix force,0.0,9.0,success,
eggtended-js,1bfbe0d,maxnpm_cve_oldness,0.0,9.0,success,
eggtended-js,1bfbe0d,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
css-node-extract,1afc251,vanilla,5.3,12.0,success,
css-node-extract,1afc251,audit fix,5.3,12.0,success,
css-node-extract,1afc251,audit fix force,0.0,4.0,success,
css-node-extract,1afc251,maxnpm_cve_oldness,5.3,12.0,success,
css-node-extract,1afc251,maxnpm_cve_oldness_pip_else_npm,5.3,12.0,success,
botkit,0281ceb,vanilla,109.5,368.0,success,
botkit,0281ceb,audit fix,109.5,369.0,success,
botkit,0281ceb,audit fix force,76.2,464.0,success,
botkit,0281ceb,maxnpm_cve_oldness,,,missing,
botkit,0281ceb,maxnpm_cve_oldness_pip_else_npm,67.05000000000001,311.0,success,
es-dev-server-rollup,9a1bab8,vanilla,0.0,410.0,success,
es-dev-server-rollup,9a1bab8,audit fix,0.0,410.0,success,
es-dev-server-rollup,9a1bab8,audit fix force,0.0,410.0,success,
es-dev-server-rollup,9a1bab8,maxnpm_cve_oldness,,,missing,
es-dev-server-rollup,9a1bab8,maxnpm_cve_oldness_pip_else_npm,,,missing,
acady,067cd9a,vanilla,38.8,926.0,success,
acady,067cd9a,audit fix,38.8,926.0,success,
acady,067cd9a,audit fix force,68.5,791.0,success,
acady,067cd9a,maxnpm_cve_oldness,,,missing,
acady,067cd9a,maxnpm_cve_oldness_pip_else_npm,,,missing,
san-ssr,1522cdf,vanilla,0.0,76.0,success,
san-ssr,1522cdf,audit fix,0.0,76.0,success,
san-ssr,1522cdf,audit fix force,0.0,76.0,success,
san-ssr,1522cdf,maxnpm_cve_oldness,0.0,76.0,success,
san-ssr,1522cdf,maxnpm_cve_oldness_pip_else_npm,0.0,76.0,success,
orval,0826931,vanilla,63.2,482.0,success,
orval,0826931,audit fix,63.2,482.0,success,
orval,0826931,audit fix force,0.0,343.0,success,
orval,0826931,maxnpm_cve_oldness,,,missing,
orval,0826931,maxnpm_cve_oldness_pip_else_npm,,,missing,
lighthouse-ci,69c14fa,vanilla,114.59999999999998,350.0,success,
lighthouse-ci,69c14fa,audit fix,114.59999999999998,350.0,success,
lighthouse-ci,69c14fa,audit fix force,0.0,257.0,success,
lighthouse-ci,69c14fa,maxnpm_cve_oldness,,,missing,
lighthouse-ci,69c14fa,maxnpm_cve_oldness_pip_else_npm,99.19999999999999,325.0,success,
babel,5b09114b8,vanilla,59.400000000000006,80.0,success,
babel,5b09114b8,audit fix,59.400000000000006,80.0,success,
babel,5b09114b8,audit fix force,7.5,83.0,success,
babel,5b09114b8,maxnpm_cve_oldness,51.900000000000006,73.0,success,
babel,5b09114b8,maxnpm_cve_oldness_pip_else_npm,51.900000000000006,73.0,success,
ggit,7759063,vanilla,67.30000000000001,23.0,success,
ggit,7759063,audit fix,67.30000000000001,23.0,success,
ggit,7759063,audit fix force,0.0,22.0,success,
ggit,7759063,maxnpm_cve_oldness,,,missing,
ggit,7759063,maxnpm_cve_oldness_pip_else_npm,,,missing,
bb-dic,256e9bb,vanilla,0.0,28.0,success,
bb-dic,256e9bb,audit fix,0.0,28.0,success,
bb-dic,256e9bb,audit fix force,0.0,28.0,success,
bb-dic,256e9bb,maxnpm_cve_oldness,0.0,28.0,success,
bb-dic,256e9bb,maxnpm_cve_oldness_pip_else_npm,0.0,28.0,success,
xmind-sdk-js,5ea51e0,vanilla,0.0,23.0,success,
xmind-sdk-js,5ea51e0,audit fix,0.0,23.0,success,
xmind-sdk-js,5ea51e0,audit fix force,0.0,23.0,success,
xmind-sdk-js,5ea51e0,maxnpm_cve_oldness,0.0,23.0,success,
xmind-sdk-js,5ea51e0,maxnpm_cve_oldness_pip_else_npm,0.0,23.0,success,
strong-soap,2e557dd,vanilla,96.05000000000001,64.0,success,
strong-soap,2e557dd,audit fix,96.05000000000001,64.0,success,
strong-soap,2e557dd,audit fix force,9.8,65.0,success,
strong-soap,2e557dd,maxnpm_cve_oldness,96.05000000000001,60.0,success,
strong-soap,2e557dd,maxnpm_cve_oldness_pip_else_npm,96.05000000000001,59.0,success,
bolt,0d53d1b,vanilla,,,missing,
bolt,0d53d1b,audit fix,,,missing,
bolt,0d53d1b,audit fix force,,,missing,
bolt,0d53d1b,maxnpm_cve_oldness,,,missing,
bolt,0d53d1b,maxnpm_cve_oldness_pip_else_npm,,,missing,
HAP-NodeJS,16829b4,vanilla,99.50000000000001,172.0,success,
HAP-NodeJS,16829b4,audit fix,99.50000000000001,172.0,success,
HAP-NodeJS,16829b4,audit fix force,115.65,192.0,success,
HAP-NodeJS,16829b4,maxnpm_cve_oldness,,,missing,
HAP-NodeJS,16829b4,maxnpm_cve_oldness_pip_else_npm,,,missing,
cli-table2,0f3cb7f,vanilla,155.55,378.0,success,
cli-table2,0f3cb7f,audit fix,155.55,378.0,success,
cli-table2,0f3cb7f,audit fix force,13.0,541.0,success,
cli-table2,0f3cb7f,maxnpm_cve_oldness,,,missing,
cli-table2,0f3cb7f,maxnpm_cve_oldness_pip_else_npm,,,missing,
derequire,1eb43a8,vanilla,0.0,18.0,success,
derequire,1eb43a8,audit fix,0.0,18.0,success,
derequire,1eb43a8,audit fix force,0.0,18.0,success,
derequire,1eb43a8,maxnpm_cve_oldness,0.0,13.0,success,
derequire,1eb43a8,maxnpm_cve_oldness_pip_else_npm,0.0,13.0,success,
node-svn-ultimate,5b23909,vanilla,0.0,21.0,success,
node-svn-ultimate,5b23909,audit fix,0.0,21.0,success,
node-svn-ultimate,5b23909,audit fix force,0.0,21.0,success,
node-svn-ultimate,5b23909,maxnpm_cve_oldness,0.0,10.0,success,
node-svn-ultimate,5b23909,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
hard-source-webpack-plugin,1aab5ae,vanilla,0.0,93.0,success,
hard-source-webpack-plugin,1aab5ae,audit fix,0.0,93.0,success,
hard-source-webpack-plugin,1aab5ae,audit fix force,0.0,93.0,success,
hard-source-webpack-plugin,1aab5ae,maxnpm_cve_oldness,,,missing,
hard-source-webpack-plugin,1aab5ae,maxnpm_cve_oldness_pip_else_npm,,,missing,
key-lib,5111b78,vanilla,14.5,34.0,success,
key-lib,5111b78,audit fix,14.5,34.0,success,
key-lib,5111b78,audit fix force,0.0,38.0,success,
key-lib,5111b78,maxnpm_cve_oldness,14.5,30.0,success,
key-lib,5111b78,maxnpm_cve_oldness_pip_else_npm,14.5,25.0,success,
parallel-webpack,0a6836a,vanilla,73.00000000000001,270.0,success,
parallel-webpack,0a6836a,audit fix,73.00000000000001,270.0,success,
parallel-webpack,0a6836a,audit fix force,0.0,92.0,success,
parallel-webpack,0a6836a,maxnpm_cve_oldness,,,missing,
parallel-webpack,0a6836a,maxnpm_cve_oldness_pip_else_npm,,,missing,
webpack,f7d7d30e,vanilla,36.1,251.0,success,
webpack,f7d7d30e,audit fix,36.1,251.0,success,
webpack,f7d7d30e,audit fix force,13.2,254.0,success,
webpack,f7d7d30e,maxnpm_cve_oldness,,,missing,
webpack,f7d7d30e,maxnpm_cve_oldness_pip_else_npm,,,missing,
common-bin,02f8910,vanilla,10.399999999999999,111.0,success,
common-bin,02f8910,audit fix,10.399999999999999,111.0,success,
common-bin,02f8910,audit fix force,0.0,51.0,success,
common-bin,02f8910,maxnpm_cve_oldness,10.399999999999999,96.0,success,
common-bin,02f8910,maxnpm_cve_oldness_pip_else_npm,10.399999999999999,96.0,success,
hydrolysis,5a93ac9,vanilla,271.9,629.0,success,
hydrolysis,5a93ac9,audit fix,271.9,630.0,success,
hydrolysis,5a93ac9,audit fix force,143.0,684.0,success,
hydrolysis,5a93ac9,maxnpm_cve_oldness,,,missing,
hydrolysis,5a93ac9,maxnpm_cve_oldness_pip_else_npm,,,missing,
cans,0d7fe89,vanilla,32.3,581.0,success,
cans,0d7fe89,audit fix,32.3,578.0,success,
cans,0d7fe89,audit fix force,0.0,528.0,success,
cans,0d7fe89,maxnpm_cve_oldness,,,missing,
cans,0d7fe89,maxnpm_cve_oldness_pip_else_npm,,,missing,
appium,37b0064,vanilla,869.2500000000002,935.0,success,
appium,37b0064,audit fix,869.2500000000002,935.0,success,
appium,37b0064,audit fix force,869.2500000000002,935.0,success,
appium,37b0064,maxnpm_cve_oldness,,,missing,
appium,37b0064,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-convict,2bdfa24,vanilla,80.10000000000001,6.0,success,
node-convict,2bdfa24,audit fix,80.10000000000001,6.0,success,
node-convict,2bdfa24,audit fix force,0.0,6.0,success,
node-convict,2bdfa24,maxnpm_cve_oldness,80.10000000000001,6.0,success,
node-convict,2bdfa24,maxnpm_cve_oldness_pip_else_npm,80.10000000000001,6.0,success,
PayPal-node-SDK,06b6ba4,vanilla,0.0,1.0,success,
PayPal-node-SDK,06b6ba4,audit fix,0.0,1.0,success,
PayPal-node-SDK,06b6ba4,audit fix force,0.0,1.0,success,
PayPal-node-SDK,06b6ba4,maxnpm_cve_oldness,0.0,1.0,success,
PayPal-node-SDK,06b6ba4,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
external-ip,47d6249,vanilla,5.6,12.0,success,
external-ip,47d6249,audit fix,5.6,12.0,success,
external-ip,47d6249,audit fix force,0.0,13.0,success,
external-ip,47d6249,maxnpm_cve_oldness,5.6,12.0,success,
external-ip,47d6249,maxnpm_cve_oldness_pip_else_npm,5.6,12.0,success,
paraswap-sdk,00d0219,vanilla,67.55,354.0,success,
paraswap-sdk,00d0219,audit fix,67.55,354.0,success,
paraswap-sdk,00d0219,audit fix force,5.3,408.0,success,
paraswap-sdk,00d0219,maxnpm_cve_oldness,,,missing,
paraswap-sdk,00d0219,maxnpm_cve_oldness_pip_else_npm,,,missing,
eslint-watch,6669791,vanilla,12.8,188.0,success,
eslint-watch,6669791,audit fix,12.8,188.0,success,
eslint-watch,6669791,audit fix force,0.0,50.0,success,
eslint-watch,6669791,maxnpm_cve_oldness,12.8,136.0,success,
eslint-watch,6669791,maxnpm_cve_oldness_pip_else_npm,12.8,136.0,success,
restful.js,eea59ff,vanilla,299.34999999999997,229.0,success,
restful.js,eea59ff,audit fix,299.34999999999997,229.0,success,
restful.js,eea59ff,audit fix force,83.2,240.0,success,
restful.js,eea59ff,maxnpm_cve_oldness,,,missing,
restful.js,eea59ff,maxnpm_cve_oldness_pip_else_npm,,,missing,
create-oss-app,fa218f9,vanilla,12.8,307.0,success,
create-oss-app,fa218f9,audit fix,12.8,307.0,success,
create-oss-app,fa218f9,audit fix force,0.0,112.0,success,
create-oss-app,fa218f9,maxnpm_cve_oldness,,,missing,
create-oss-app,fa218f9,maxnpm_cve_oldness_pip_else_npm,,,missing,
open-attestation,5a4e091,vanilla,44.8,887.0,success,
open-attestation,5a4e091,audit fix,44.8,887.0,success,
open-attestation,5a4e091,audit fix force,44.8,887.0,success,
open-attestation,5a4e091,maxnpm_cve_oldness,,,missing,
open-attestation,5a4e091,maxnpm_cve_oldness_pip_else_npm,,,missing,
base-api-client,14ec77c,vanilla,7.5,5.0,success,
base-api-client,14ec77c,audit fix,7.5,5.0,success,
base-api-client,14ec77c,audit fix force,0.0,5.0,success,
base-api-client,14ec77c,maxnpm_cve_oldness,7.5,5.0,success,
base-api-client,14ec77c,maxnpm_cve_oldness_pip_else_npm,7.5,5.0,success,
type-graphql,1b0ae90,vanilla,20.400000000000002,21.0,success,
type-graphql,1b0ae90,audit fix,20.400000000000002,21.0,success,
type-graphql,1b0ae90,audit fix force,0.0,22.0,success,
type-graphql,1b0ae90,maxnpm_cve_oldness,20.400000000000002,21.0,success,
type-graphql,1b0ae90,maxnpm_cve_oldness_pip_else_npm,20.400000000000002,21.0,success,
rabbi,0e66a3b,vanilla,52.55,360.0,success,
rabbi,0e66a3b,audit fix,52.55,360.0,success,
rabbi,0e66a3b,audit fix force,39.75,374.0,success,
rabbi,0e66a3b,maxnpm_cve_oldness,,,missing,
rabbi,0e66a3b,maxnpm_cve_oldness_pip_else_npm,,,missing,
write-file-webpack-plugin,59accf6,vanilla,0.0,12.0,success,
write-file-webpack-plugin,59accf6,audit fix,0.0,12.0,success,
write-file-webpack-plugin,59accf6,audit fix force,0.0,12.0,success,
write-file-webpack-plugin,59accf6,maxnpm_cve_oldness,0.0,10.0,success,
write-file-webpack-plugin,59accf6,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
lockit-signup,145b255,vanilla,33.400000000000006,23.0,success,
lockit-signup,145b255,audit fix,33.400000000000006,23.0,success,
lockit-signup,145b255,audit fix force,33.400000000000006,23.0,success,
lockit-signup,145b255,maxnpm_cve_oldness,33.400000000000006,22.0,success,
lockit-signup,145b255,maxnpm_cve_oldness_pip_else_npm,56.800000000000004,20.0,success,
adbkit,0adc637,vanilla,31.75,10.0,success,
adbkit,0adc637,audit fix,31.75,10.0,success,
adbkit,0adc637,audit fix force,0.0,10.0,success,
adbkit,0adc637,maxnpm_cve_oldness,31.75,10.0,success,
adbkit,0adc637,maxnpm_cve_oldness_pip_else_npm,31.75,10.0,success,
rollup-plugin-dev,565e89d,vanilla,28.4,111.0,success,
rollup-plugin-dev,565e89d,audit fix,28.4,111.0,success,
rollup-plugin-dev,565e89d,audit fix force,28.4,111.0,success,
rollup-plugin-dev,565e89d,maxnpm_cve_oldness,20.7,105.0,success,
rollup-plugin-dev,565e89d,maxnpm_cve_oldness_pip_else_npm,20.7,105.0,success,
ironium,14b7c9d,vanilla,140.80000000000004,14.0,success,
ironium,14b7c9d,audit fix,140.80000000000004,14.0,success,
ironium,14b7c9d,audit fix force,15.4,10.0,success,
ironium,14b7c9d,maxnpm_cve_oldness,140.8,14.0,success,
ironium,14b7c9d,maxnpm_cve_oldness_pip_else_npm,140.8,14.0,success,
arrest,158cdd1,vanilla,38.45,85.0,success,
arrest,158cdd1,audit fix,38.45,85.0,success,
arrest,158cdd1,audit fix force,0.0,111.0,success,
arrest,158cdd1,maxnpm_cve_oldness,38.45,81.0,success,
arrest,158cdd1,maxnpm_cve_oldness_pip_else_npm,38.45,81.0,success,
analytics.js-integration,5ef00d5,vanilla,5.45,27.0,success,
analytics.js-integration,5ef00d5,audit fix,5.45,27.0,success,
analytics.js-integration,5ef00d5,audit fix force,0.0,27.0,success,
analytics.js-integration,5ef00d5,maxnpm_cve_oldness,5.45,27.0,success,
analytics.js-integration,5ef00d5,maxnpm_cve_oldness_pip_else_npm,5.45,27.0,success,
eyeglass,36f32eb,vanilla,111.60000000000001,201.0,success,
eyeglass,36f32eb,audit fix,111.60000000000001,201.0,success,
eyeglass,36f32eb,audit fix force,7.5,296.0,success,
eyeglass,36f32eb,maxnpm_cve_oldness,,,missing,
eyeglass,36f32eb,maxnpm_cve_oldness_pip_else_npm,96.60000000000001,140.0,success,
arquero,39cf949,vanilla,0.0,35.0,success,
arquero,39cf949,audit fix,0.0,35.0,success,
arquero,39cf949,audit fix force,0.0,35.0,success,
arquero,39cf949,maxnpm_cve_oldness,0.0,35.0,success,
arquero,39cf949,maxnpm_cve_oldness_pip_else_npm,0.0,35.0,success,
rhea,b51e8fe,vanilla,0.0,2.0,success,
rhea,b51e8fe,audit fix,0.0,2.0,success,
rhea,b51e8fe,audit fix force,0.0,2.0,success,
rhea,b51e8fe,maxnpm_cve_oldness,0.0,2.0,success,
rhea,b51e8fe,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
mendel,7465e39,vanilla,0.0,1.0,success,
mendel,7465e39,audit fix,0.0,1.0,success,
mendel,7465e39,audit fix force,0.0,1.0,success,
mendel,7465e39,maxnpm_cve_oldness,0.0,1.0,success,
mendel,7465e39,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
talkback,0d84ba3,vanilla,0.0,9.0,success,
talkback,0d84ba3,audit fix,0.0,9.0,success,
talkback,0d84ba3,audit fix force,0.0,9.0,success,
talkback,0d84ba3,maxnpm_cve_oldness,0.0,9.0,success,
talkback,0d84ba3,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
ionic-cli,b62ba16,vanilla,388.74999999999994,645.0,success,
ionic-cli,b62ba16,audit fix,388.74999999999994,640.0,success,
ionic-cli,b62ba16,audit fix force,0.0,270.0,success,
ionic-cli,b62ba16,maxnpm_cve_oldness,,,missing,
ionic-cli,b62ba16,maxnpm_cve_oldness_pip_else_npm,,,missing,
tpa-style-webpack-plugin,13a9e7a,vanilla,5.3,359.0,success,
tpa-style-webpack-plugin,13a9e7a,audit fix,5.3,359.0,success,
tpa-style-webpack-plugin,13a9e7a,audit fix force,5.3,359.0,success,
tpa-style-webpack-plugin,13a9e7a,maxnpm_cve_oldness,,,missing,
tpa-style-webpack-plugin,13a9e7a,maxnpm_cve_oldness_pip_else_npm,,,missing,
schema-magic,88b29b3,vanilla,30.400000000000002,34.0,success,
schema-magic,88b29b3,audit fix,30.400000000000002,34.0,success,
schema-magic,88b29b3,audit fix force,15.0,34.0,success,
schema-magic,88b29b3,maxnpm_cve_oldness,30.400000000000002,35.0,success,
schema-magic,88b29b3,maxnpm_cve_oldness_pip_else_npm,30.400000000000002,34.0,success,
jsonp,6b60064,vanilla,0.0,2.0,success,
jsonp,6b60064,audit fix,0.0,2.0,success,
jsonp,6b60064,audit fix force,0.0,2.0,success,
jsonp,6b60064,maxnpm_cve_oldness,0.0,2.0,success,
jsonp,6b60064,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
ember-component-css,1d35f3d,vanilla,5.3,368.0,success,
ember-component-css,1d35f3d,audit fix,5.3,368.0,success,
ember-component-css,1d35f3d,audit fix force,0.0,360.0,success,
ember-component-css,1d35f3d,maxnpm_cve_oldness,,,missing,
ember-component-css,1d35f3d,maxnpm_cve_oldness_pip_else_npm,,,missing,
a11yjson,67282f9,vanilla,17.0,21.0,success,
a11yjson,67282f9,audit fix,17.0,21.0,success,
a11yjson,67282f9,audit fix force,0.0,21.0,success,
a11yjson,67282f9,maxnpm_cve_oldness,,,missing,
a11yjson,67282f9,maxnpm_cve_oldness_pip_else_npm,,,missing,
list-selectors,15d06bc,vanilla,57.2,108.0,success,
list-selectors,15d06bc,audit fix,57.2,108.0,success,
list-selectors,15d06bc,audit fix force,7.5,81.0,success,
list-selectors,15d06bc,maxnpm_cve_oldness,,,missing,
list-selectors,15d06bc,maxnpm_cve_oldness_pip_else_npm,49.7,59.0,success,
validation,297e557,vanilla,0.0,10.0,success,
validation,297e557,audit fix,0.0,10.0,success,
validation,297e557,audit fix force,0.0,10.0,success,
validation,297e557,maxnpm_cve_oldness,0.0,10.0,success,
validation,297e557,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
smartcli,0897874,vanilla,49.7,156.0,success,
smartcli,0897874,audit fix,49.7,156.0,success,
smartcli,0897874,audit fix force,0.0,93.0,success,
smartcli,0897874,maxnpm_cve_oldness,49.7,146.0,success,
smartcli,0897874,maxnpm_cve_oldness_pip_else_npm,49.7,146.0,success,
bodiless-js,03d52f9,vanilla,83.89999999999999,337.0,success,
bodiless-js,03d52f9,audit fix,83.89999999999999,337.0,success,
bodiless-js,03d52f9,audit fix force,10.399999999999999,323.0,success,
bodiless-js,03d52f9,maxnpm_cve_oldness,83.89999999999999,294.0,success,
bodiless-js,03d52f9,maxnpm_cve_oldness_pip_else_npm,83.89999999999999,295.0,success,
request-sync,4f1acaf,vanilla,35.95,14.0,success,
request-sync,4f1acaf,audit fix,35.95,14.0,success,
request-sync,4f1acaf,audit fix force,12.55,21.0,success,
request-sync,4f1acaf,maxnpm_cve_oldness,35.95,12.0,success,
request-sync,4f1acaf,maxnpm_cve_oldness_pip_else_npm,35.95,12.0,success,
zlb-is-truthy,e768a98,vanilla,0.0,1.0,success,
zlb-is-truthy,e768a98,audit fix,0.0,1.0,success,
zlb-is-truthy,e768a98,audit fix force,0.0,1.0,success,
zlb-is-truthy,e768a98,maxnpm_cve_oldness,0.0,1.0,success,
zlb-is-truthy,e768a98,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
blint,1d48e0b,vanilla,9.8,7.0,success,
blint,1d48e0b,audit fix,9.8,7.0,success,
blint,1d48e0b,audit fix force,0.0,4.0,success,
blint,1d48e0b,maxnpm_cve_oldness,9.8,7.0,success,
blint,1d48e0b,maxnpm_cve_oldness_pip_else_npm,9.8,7.0,success,
then-request,3327a72,vanilla,23.4,16.0,success,
then-request,3327a72,audit fix,23.4,16.0,success,
then-request,3327a72,audit fix force,0.0,23.0,success,
then-request,3327a72,maxnpm_cve_oldness,23.4,10.0,success,
then-request,3327a72,maxnpm_cve_oldness_pip_else_npm,23.4,10.0,success,
parcel,0f2da65,vanilla,0.0,75.0,success,
parcel,0f2da65,audit fix,0.0,75.0,success,
parcel,0f2da65,audit fix force,0.0,75.0,success,
parcel,0f2da65,maxnpm_cve_oldness,,,missing,
parcel,0f2da65,maxnpm_cve_oldness_pip_else_npm,0.0,63.0,success,
loopback4-authentication,07363de,vanilla,4.8,73.0,success,
loopback4-authentication,07363de,audit fix,4.8,73.0,success,
loopback4-authentication,07363de,audit fix force,0.0,72.0,success,
loopback4-authentication,07363de,maxnpm_cve_oldness,4.8,72.0,success,
loopback4-authentication,07363de,maxnpm_cve_oldness_pip_else_npm,4.8,72.0,success,
javascript-sdk,1193155,vanilla,,,missing,
javascript-sdk,1193155,audit fix,,,missing,
javascript-sdk,1193155,audit fix force,,,missing,
javascript-sdk,1193155,maxnpm_cve_oldness,17.25,11.0,success,
javascript-sdk,1193155,maxnpm_cve_oldness_pip_else_npm,17.25,11.0,success,
karmic,1d5d7a7,vanilla,0.0,1.0,success,
karmic,1d5d7a7,audit fix,0.0,1.0,success,
karmic,1d5d7a7,audit fix force,0.0,1.0,success,
karmic,1d5d7a7,maxnpm_cve_oldness,0.0,1.0,success,
karmic,1d5d7a7,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
cloud-base-cli,168338a,vanilla,12.8,379.0,success,
cloud-base-cli,168338a,audit fix,12.8,379.0,success,
cloud-base-cli,168338a,audit fix force,0.0,382.0,success,
cloud-base-cli,168338a,maxnpm_cve_oldness,,,missing,
cloud-base-cli,168338a,maxnpm_cve_oldness_pip_else_npm,,,missing,
npm-package-json-lint,634a192,vanilla,23.400000000000002,88.0,success,
npm-package-json-lint,634a192,audit fix,23.400000000000002,88.0,success,
npm-package-json-lint,634a192,audit fix force,10.6,91.0,success,
npm-package-json-lint,634a192,maxnpm_cve_oldness,18.1,80.0,success,
npm-package-json-lint,634a192,maxnpm_cve_oldness_pip_else_npm,18.1,80.0,success,
electron-squirrel-startup,9089db2,vanilla,0.0,2.0,success,
electron-squirrel-startup,9089db2,audit fix,0.0,2.0,success,
electron-squirrel-startup,9089db2,audit fix force,0.0,2.0,success,
electron-squirrel-startup,9089db2,maxnpm_cve_oldness,0.0,2.0,success,
electron-squirrel-startup,9089db2,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
eccrypto,07fb766,vanilla,22.0,9.0,success,
eccrypto,07fb766,audit fix,22.0,9.0,success,
eccrypto,07fb766,audit fix force,0.0,11.0,success,
eccrypto,07fb766,maxnpm_cve_oldness,22.0,9.0,success,
eccrypto,07fb766,maxnpm_cve_oldness_pip_else_npm,22.0,9.0,success,
puzzle-warden,23904c5,vanilla,7.5,147.0,success,
puzzle-warden,23904c5,audit fix,7.5,147.0,success,
puzzle-warden,23904c5,audit fix force,0.0,153.0,success,
puzzle-warden,23904c5,maxnpm_cve_oldness,7.5,137.0,success,
puzzle-warden,23904c5,maxnpm_cve_oldness_pip_else_npm,7.5,136.0,success,
commitlint,05c1f61,vanilla,69.0,100.0,success,
commitlint,05c1f61,audit fix,69.0,100.0,success,
commitlint,05c1f61,audit fix force,0.0,128.0,success,
commitlint,05c1f61,maxnpm_cve_oldness,61.7,91.0,success,
commitlint,05c1f61,maxnpm_cve_oldness_pip_else_npm,61.7,91.0,success,
swagger-node-runner,0a5807c,vanilla,182.79999999999998,183.0,success,
swagger-node-runner,0a5807c,audit fix,182.79999999999998,183.0,success,
swagger-node-runner,0a5807c,audit fix force,28.2,175.0,success,
swagger-node-runner,0a5807c,maxnpm_cve_oldness,,,missing,
swagger-node-runner,0a5807c,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-ffi-napi,0575cdf,vanilla,0.0,8.0,success,
node-ffi-napi,0575cdf,audit fix,0.0,8.0,success,
node-ffi-napi,0575cdf,audit fix force,0.0,8.0,success,
node-ffi-napi,0575cdf,maxnpm_cve_oldness,0.0,5.0,success,
node-ffi-napi,0575cdf,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
postcss-flexboxfixer,40711d2,vanilla,5.3,12.0,success,
postcss-flexboxfixer,40711d2,audit fix,5.3,12.0,success,
postcss-flexboxfixer,40711d2,audit fix force,0.0,4.0,success,
postcss-flexboxfixer,40711d2,maxnpm_cve_oldness,5.3,5.0,success,
postcss-flexboxfixer,40711d2,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
buddy.js,38c66da,vanilla,0.0,4.0,success,
buddy.js,38c66da,audit fix,0.0,4.0,success,
buddy.js,38c66da,audit fix force,0.0,4.0,success,
buddy.js,38c66da,maxnpm_cve_oldness,0.0,4.0,success,
buddy.js,38c66da,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
less-plugin-css-modules,85c17ab,vanilla,21.2,85.0,success,
less-plugin-css-modules,85c17ab,audit fix,21.2,85.0,success,
less-plugin-css-modules,85c17ab,audit fix force,0.0,41.0,success,
less-plugin-css-modules,85c17ab,maxnpm_cve_oldness,10.6,70.0,success,
less-plugin-css-modules,85c17ab,maxnpm_cve_oldness_pip_else_npm,10.6,70.0,success,
sfdx-core,d71bf2d,vanilla,100.50000000000001,155.0,success,
sfdx-core,d71bf2d,audit fix,100.50000000000001,155.0,success,
sfdx-core,d71bf2d,audit fix force,100.50000000000001,155.0,success,
sfdx-core,d71bf2d,maxnpm_cve_oldness,,,missing,
sfdx-core,d71bf2d,maxnpm_cve_oldness_pip_else_npm,,,missing,
vueify,2c8878c,vanilla,24.3,75.0,success,
vueify,2c8878c,audit fix,24.3,75.0,success,
vueify,2c8878c,audit fix force,0.0,28.0,success,
vueify,2c8878c,maxnpm_cve_oldness,16.8,68.0,success,
vueify,2c8878c,maxnpm_cve_oldness_pip_else_npm,16.8,68.0,success,
drakov,3b3852a,vanilla,47.8,339.0,success,
drakov,3b3852a,audit fix,47.8,339.0,success,
drakov,3b3852a,audit fix force,27.3,132.0,success,
drakov,3b3852a,maxnpm_cve_oldness,,,missing,
drakov,3b3852a,maxnpm_cve_oldness_pip_else_npm,,,missing,
css-diff,379147a,vanilla,5.3,13.0,success,
css-diff,379147a,audit fix,5.3,13.0,success,
css-diff,379147a,audit fix force,0.0,5.0,success,
css-diff,379147a,maxnpm_cve_oldness,5.3,6.0,success,
css-diff,379147a,maxnpm_cve_oldness_pip_else_npm,5.3,6.0,success,
standard-log,0c769f8,vanilla,0.0,0.0,success,
standard-log,0c769f8,audit fix,0.0,0.0,success,
standard-log,0c769f8,audit fix force,0.0,0.0,success,
standard-log,0c769f8,maxnpm_cve_oldness,,,missing,
standard-log,0c769f8,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-simple-argparse,0b29331,vanilla,15.4,1.0,success,
node-simple-argparse,0b29331,audit fix,15.4,1.0,success,
node-simple-argparse,0b29331,audit fix force,0.0,1.0,success,
node-simple-argparse,0b29331,maxnpm_cve_oldness,15.4,1.0,success,
node-simple-argparse,0b29331,maxnpm_cve_oldness_pip_else_npm,15.4,1.0,success,
lockit-login-auth,42c5bd0,vanilla,7.5,63.0,success,
lockit-login-auth,42c5bd0,audit fix,7.5,63.0,success,
lockit-login-auth,42c5bd0,audit fix force,0.0,62.0,success,
lockit-login-auth,42c5bd0,maxnpm_cve_oldness,7.5,63.0,success,
lockit-login-auth,42c5bd0,maxnpm_cve_oldness_pip_else_npm,43.65,40.0,success,
sveld,0c2ce8a,vanilla,0.0,71.0,success,
sveld,0c2ce8a,audit fix,0.0,71.0,success,
sveld,0c2ce8a,audit fix force,0.0,71.0,success,
sveld,0c2ce8a,maxnpm_cve_oldness,0.0,71.0,success,
sveld,0c2ce8a,maxnpm_cve_oldness_pip_else_npm,0.0,71.0,success,
start-server-and-test,007c565,vanilla,0.0,2.0,success,
start-server-and-test,007c565,audit fix,0.0,2.0,success,
start-server-and-test,007c565,audit fix force,0.0,2.0,success,
start-server-and-test,007c565,maxnpm_cve_oldness,0.0,2.0,success,
start-server-and-test,007c565,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
truffle,02a514d,vanilla,30.1,378.0,success,
truffle,02a514d,audit fix,30.1,378.0,success,
truffle,02a514d,audit fix force,20.7,537.0,success,
truffle,02a514d,maxnpm_cve_oldness,,,missing,
truffle,02a514d,maxnpm_cve_oldness_pip_else_npm,,,missing,
storybook-addon-sass-postcss,0164352,vanilla,0.0,113.0,success,
storybook-addon-sass-postcss,0164352,audit fix,0.0,113.0,success,
storybook-addon-sass-postcss,0164352,audit fix force,0.0,113.0,success,
storybook-addon-sass-postcss,0164352,maxnpm_cve_oldness,0.0,110.0,success,
storybook-addon-sass-postcss,0164352,maxnpm_cve_oldness_pip_else_npm,0.0,110.0,success,
node-cli-base,a9e05c9,vanilla,5.3,49.0,success,
node-cli-base,a9e05c9,audit fix,5.3,49.0,success,
node-cli-base,a9e05c9,audit fix force,0.0,47.0,success,
node-cli-base,a9e05c9,maxnpm_cve_oldness,5.3,49.0,success,
node-cli-base,a9e05c9,maxnpm_cve_oldness_pip_else_npm,5.3,49.0,success,
acorn-node,099c3c5,vanilla,0.0,2.0,success,
acorn-node,099c3c5,audit fix,0.0,2.0,success,
acorn-node,099c3c5,audit fix force,0.0,2.0,success,
acorn-node,099c3c5,maxnpm_cve_oldness,0.0,2.0,success,
acorn-node,099c3c5,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
angular-cli,1572270,vanilla,,,missing,
angular-cli,1572270,audit fix,1589.2499999999998,2017.0,success,
angular-cli,1572270,audit fix force,135.5,1755.0,success,
angular-cli,1572270,maxnpm_cve_oldness,,,missing,
angular-cli,1572270,maxnpm_cve_oldness_pip_else_npm,,,missing,
neurons,018786e,vanilla,0.0,15.0,success,
neurons,018786e,audit fix,0.0,15.0,success,
neurons,018786e,audit fix force,0.0,15.0,success,
neurons,018786e,maxnpm_cve_oldness,0.0,14.0,success,
neurons,018786e,maxnpm_cve_oldness_pip_else_npm,0.0,13.0,success,
vite-plugin-externals,b62149a,vanilla,0.0,8.0,success,
vite-plugin-externals,b62149a,audit fix,0.0,8.0,success,
vite-plugin-externals,b62149a,audit fix force,0.0,8.0,success,
vite-plugin-externals,b62149a,maxnpm_cve_oldness,0.0,8.0,success,
vite-plugin-externals,b62149a,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
purifycss-webpack,408dfb0,vanilla,5.6,7.0,success,
purifycss-webpack,408dfb0,audit fix,5.6,7.0,success,
purifycss-webpack,408dfb0,audit fix force,0.0,9.0,success,
purifycss-webpack,408dfb0,maxnpm_cve_oldness,5.6,7.0,success,
purifycss-webpack,408dfb0,maxnpm_cve_oldness_pip_else_npm,5.6,7.0,success,
rollup-plugin-ascii,ed5ae71,vanilla,0.0,10.0,success,
rollup-plugin-ascii,ed5ae71,audit fix,0.0,10.0,success,
rollup-plugin-ascii,ed5ae71,audit fix force,0.0,10.0,success,
rollup-plugin-ascii,ed5ae71,maxnpm_cve_oldness,0.0,10.0,success,
rollup-plugin-ascii,ed5ae71,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
nodejs-runtime-agent,2f59979,vanilla,0.0,26.0,success,
nodejs-runtime-agent,2f59979,audit fix,0.0,26.0,success,
nodejs-runtime-agent,2f59979,audit fix force,0.0,26.0,success,
nodejs-runtime-agent,2f59979,maxnpm_cve_oldness,0.0,22.0,success,
nodejs-runtime-agent,2f59979,maxnpm_cve_oldness_pip_else_npm,0.0,22.0,success,
inline-critical,0668d89,vanilla,105.80000000000001,104.0,success,
inline-critical,0668d89,audit fix,105.80000000000001,104.0,success,
inline-critical,0668d89,audit fix force,7.5,109.0,success,
inline-critical,0668d89,maxnpm_cve_oldness,98.30000000000001,62.0,success,
inline-critical,0668d89,maxnpm_cve_oldness_pip_else_npm,98.30000000000001,62.0,success,
hertzscript-compiler,2a5800c,vanilla,0.0,68.0,success,
hertzscript-compiler,2a5800c,audit fix,0.0,68.0,success,
hertzscript-compiler,2a5800c,audit fix force,0.0,68.0,success,
hertzscript-compiler,2a5800c,maxnpm_cve_oldness,0.0,67.0,success,
hertzscript-compiler,2a5800c,maxnpm_cve_oldness_pip_else_npm,0.0,67.0,success,
postcss-inherit,1d82c2f,vanilla,18.5,186.0,success,
postcss-inherit,1d82c2f,audit fix,18.5,186.0,success,
postcss-inherit,1d82c2f,audit fix force,18.5,186.0,success,
postcss-inherit,1d82c2f,maxnpm_cve_oldness,,,missing,
postcss-inherit,1d82c2f,maxnpm_cve_oldness_pip_else_npm,,,missing,
karma-typescript,9721828,vanilla,13.0,224.0,success,
karma-typescript,9721828,audit fix,13.0,224.0,success,
karma-typescript,9721828,audit fix force,7.5,226.0,success,
karma-typescript,9721828,maxnpm_cve_oldness,,,missing,
karma-typescript,9721828,maxnpm_cve_oldness_pip_else_npm,,,missing,
grant,762badb,vanilla,259.59999999999997,173.0,success,
grant,762badb,audit fix,259.59999999999997,173.0,success,
grant,762badb,audit fix force,94.30000000000001,215.0,success,
grant,762badb,maxnpm_cve_oldness,204.24999999999997,148.0,success,
grant,762badb,maxnpm_cve_oldness_pip_else_npm,204.24999999999997,148.0,success,
react-native-code-push,02d8677,vanilla,83.10000000000001,74.0,success,
react-native-code-push,02d8677,audit fix,83.10000000000001,74.0,success,
react-native-code-push,02d8677,audit fix force,0.0,165.0,success,
react-native-code-push,02d8677,maxnpm_cve_oldness,83.10000000000001,66.0,success,
react-native-code-push,02d8677,maxnpm_cve_oldness_pip_else_npm,83.10000000000001,67.0,success,
zombie,004ae36,vanilla,89.55000000000001,100.0,success,
zombie,004ae36,audit fix,89.55000000000001,100.0,success,
zombie,004ae36,audit fix force,0.0,115.0,success,
zombie,004ae36,maxnpm_cve_oldness,,,missing,
zombie,004ae36,maxnpm_cve_oldness_pip_else_npm,89.55000000000001,93.0,success,
ip-address-utils,e85226c,vanilla,0.0,1.0,success,
ip-address-utils,e85226c,audit fix,0.0,1.0,success,
ip-address-utils,e85226c,audit fix force,0.0,1.0,success,
ip-address-utils,e85226c,maxnpm_cve_oldness,0.0,1.0,success,
ip-address-utils,e85226c,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
create-react-app,0182546,vanilla,176.60000000000002,1113.0,success,
create-react-app,0182546,audit fix,176.60000000000002,1113.0,success,
create-react-app,0182546,audit fix force,0.0,1057.0,success,
create-react-app,0182546,maxnpm_cve_oldness,,,missing,
create-react-app,0182546,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-modules-analyzer,711e2bf,vanilla,0.0,6.0,success,
node-modules-analyzer,711e2bf,audit fix,0.0,6.0,success,
node-modules-analyzer,711e2bf,audit fix force,0.0,6.0,success,
node-modules-analyzer,711e2bf,maxnpm_cve_oldness,0.0,6.0,success,
node-modules-analyzer,711e2bf,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
mxcins-library,03931ce,vanilla,0.0,63.0,success,
mxcins-library,03931ce,audit fix,0.0,63.0,success,
mxcins-library,03931ce,audit fix force,0.0,63.0,success,
mxcins-library,03931ce,maxnpm_cve_oldness,0.0,53.0,success,
mxcins-library,03931ce,maxnpm_cve_oldness_pip_else_npm,0.0,53.0,success,
pack,3949579,vanilla,0.0,96.0,success,
pack,3949579,audit fix,0.0,96.0,success,
pack,3949579,audit fix force,0.0,96.0,success,
pack,3949579,maxnpm_cve_oldness,0.0,96.0,success,
pack,3949579,maxnpm_cve_oldness_pip_else_npm,0.0,96.0,success,
ideal-postcodes-node,3b5f154,vanilla,113.55000000000001,48.0,success,
ideal-postcodes-node,3b5f154,audit fix,113.55000000000001,48.0,success,
ideal-postcodes-node,3b5f154,audit fix force,0.0,31.0,success,
ideal-postcodes-node,3b5f154,maxnpm_cve_oldness,,,missing,
ideal-postcodes-node,3b5f154,maxnpm_cve_oldness_pip_else_npm,,,missing,
releaser-tools,9c294ca,vanilla,0.0,0.0,success,
releaser-tools,9c294ca,audit fix,0.0,0.0,success,
releaser-tools,9c294ca,audit fix force,0.0,0.0,success,
releaser-tools,9c294ca,maxnpm_cve_oldness,,,missing,
releaser-tools,9c294ca,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-rest-client,082c3ff,vanilla,2.0,6.0,success,
node-rest-client,082c3ff,audit fix,2.0,6.0,success,
node-rest-client,082c3ff,audit fix force,0.0,6.0,success,
node-rest-client,082c3ff,maxnpm_cve_oldness,2.0,6.0,success,
node-rest-client,082c3ff,maxnpm_cve_oldness_pip_else_npm,2.0,6.0,success,
che-workspace-client,0210577,vanilla,22.95,12.0,success,
che-workspace-client,0210577,audit fix,22.95,12.0,success,
che-workspace-client,0210577,audit fix force,0.0,17.0,success,
che-workspace-client,0210577,maxnpm_cve_oldness,,,missing,
che-workspace-client,0210577,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-icss-selectors,9666373,vanilla,5.3,20.0,success,
postcss-icss-selectors,9666373,audit fix,5.3,20.0,success,
postcss-icss-selectors,9666373,audit fix force,0.0,15.0,success,
postcss-icss-selectors,9666373,maxnpm_cve_oldness,5.3,20.0,success,
postcss-icss-selectors,9666373,maxnpm_cve_oldness_pip_else_npm,5.3,20.0,success,
bitcoin-core,504afda,vanilla,7.5,57.0,success,
bitcoin-core,504afda,audit fix,7.5,57.0,success,
bitcoin-core,504afda,audit fix force,0.0,57.0,success,
bitcoin-core,504afda,maxnpm_cve_oldness,7.5,54.0,success,
bitcoin-core,504afda,maxnpm_cve_oldness_pip_else_npm,7.5,53.0,success,
putio.js,4b47027,vanilla,29.35,16.0,success,
putio.js,4b47027,audit fix,29.35,16.0,success,
putio.js,4b47027,audit fix force,0.0,19.0,success,
putio.js,4b47027,maxnpm_cve_oldness,22.95,14.0,success,
putio.js,4b47027,maxnpm_cve_oldness_pip_else_npm,22.95,11.0,success,
stylelint-no-indistinguishable-colors,1243702,vanilla,21.2,39.0,success,
stylelint-no-indistinguishable-colors,1243702,audit fix,21.2,39.0,success,
stylelint-no-indistinguishable-colors,1243702,audit fix force,10.75,27.0,success,
stylelint-no-indistinguishable-colors,1243702,maxnpm_cve_oldness,15.899999999999999,28.0,success,
stylelint-no-indistinguishable-colors,1243702,maxnpm_cve_oldness_pip_else_npm,15.899999999999999,28.0,success,
bit-bundler,0829ae5,vanilla,15.0,235.0,success,
bit-bundler,0829ae5,audit fix,15.0,235.0,success,
bit-bundler,0829ae5,audit fix force,7.5,118.0,success,
bit-bundler,0829ae5,maxnpm_cve_oldness,7.5,189.0,success,
bit-bundler,0829ae5,maxnpm_cve_oldness_pip_else_npm,7.5,189.0,success,
pg,6fa3172,vanilla,0.0,19.0,success,
pg,6fa3172,audit fix,0.0,19.0,success,
pg,6fa3172,audit fix force,0.0,19.0,success,
pg,6fa3172,maxnpm_cve_oldness,0.0,13.0,success,
pg,6fa3172,maxnpm_cve_oldness_pip_else_npm,0.0,13.0,success,
nest-console,3ab5d94,vanilla,0.0,61.0,success,
nest-console,3ab5d94,audit fix,0.0,61.0,success,
nest-console,3ab5d94,audit fix force,0.0,61.0,success,
nest-console,3ab5d94,maxnpm_cve_oldness,0.0,57.0,success,
nest-console,3ab5d94,maxnpm_cve_oldness_pip_else_npm,0.0,57.0,success,
vercel,4bdaa3f,vanilla,16.7,296.0,success,
vercel,4bdaa3f,audit fix,16.7,296.0,success,
vercel,4bdaa3f,audit fix force,112.60000000000001,472.0,success,
vercel,4bdaa3f,maxnpm_cve_oldness,,,missing,
vercel,4bdaa3f,maxnpm_cve_oldness_pip_else_npm,,,missing,
ltc-lib,476f009,vanilla,,,missing,
ltc-lib,476f009,audit fix,,,missing,
ltc-lib,476f009,audit fix force,,,missing,
ltc-lib,476f009,maxnpm_cve_oldness,,,missing,
ltc-lib,476f009,maxnpm_cve_oldness_pip_else_npm,,,missing,
gitlab,04b8b47,vanilla,7.3,93.0,success,
gitlab,04b8b47,audit fix,7.3,93.0,success,
gitlab,04b8b47,audit fix force,0.0,78.0,success,
gitlab,04b8b47,maxnpm_cve_oldness,7.3,80.0,success,
gitlab,04b8b47,maxnpm_cve_oldness_pip_else_npm,7.3,80.0,success,
faster-schema,abb9d00,vanilla,0.0,2.0,success,
faster-schema,abb9d00,audit fix,0.0,2.0,success,
faster-schema,abb9d00,audit fix force,0.0,2.0,success,
faster-schema,abb9d00,maxnpm_cve_oldness,0.0,2.0,success,
faster-schema,abb9d00,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
evaldown,7989226,vanilla,20.3,78.0,success,
evaldown,7989226,audit fix,20.3,78.0,success,
evaldown,7989226,audit fix force,0.0,78.0,success,
evaldown,7989226,maxnpm_cve_oldness,15.0,74.0,success,
evaldown,7989226,maxnpm_cve_oldness_pip_else_npm,15.0,74.0,success,
yaml-import,14884ed,vanilla,10.399999999999999,56.0,success,
yaml-import,14884ed,audit fix,10.399999999999999,56.0,success,
yaml-import,14884ed,audit fix force,0.0,31.0,success,
yaml-import,14884ed,maxnpm_cve_oldness,,,missing,
yaml-import,14884ed,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-initial,f930ed6,vanilla,0.0,6.0,success,
postcss-initial,f930ed6,audit fix,0.0,6.0,success,
postcss-initial,f930ed6,audit fix force,0.0,6.0,success,
postcss-initial,f930ed6,maxnpm_cve_oldness,0.0,6.0,success,
postcss-initial,f930ed6,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
serverless-esbuild,10f7b99,vanilla,0.0,139.0,success,
serverless-esbuild,10f7b99,audit fix,0.0,139.0,success,
serverless-esbuild,10f7b99,audit fix force,0.0,139.0,success,
serverless-esbuild,10f7b99,maxnpm_cve_oldness,0.0,137.0,success,
serverless-esbuild,10f7b99,maxnpm_cve_oldness_pip_else_npm,0.0,137.0,success,
maf,7ce13d7,vanilla,75.75,104.0,success,
maf,7ce13d7,audit fix,75.75,104.0,success,
maf,7ce13d7,audit fix force,0.0,118.0,success,
maf,7ce13d7,maxnpm_cve_oldness,75.75000000000001,102.0,success,
maf,7ce13d7,maxnpm_cve_oldness_pip_else_npm,75.75000000000001,103.0,success,
mongoose-bcrypt,82adfbf,vanilla,0.0,29.0,success,
mongoose-bcrypt,82adfbf,audit fix,0.0,29.0,success,
mongoose-bcrypt,82adfbf,audit fix force,0.0,29.0,success,
mongoose-bcrypt,82adfbf,maxnpm_cve_oldness,,,missing,
mongoose-bcrypt,82adfbf,maxnpm_cve_oldness_pip_else_npm,,,missing,
xazure-builder-common,20750bb,vanilla,10.6,221.0,success,
xazure-builder-common,20750bb,audit fix,10.6,221.0,success,
xazure-builder-common,20750bb,audit fix force,10.6,222.0,success,
xazure-builder-common,20750bb,maxnpm_cve_oldness,,,missing,
xazure-builder-common,20750bb,maxnpm_cve_oldness_pip_else_npm,,,missing,
electron-compile,f40b301,vanilla,147.35000000000002,320.0,success,
electron-compile,f40b301,audit fix,147.35000000000002,320.0,success,
electron-compile,f40b301,audit fix force,7.5,345.0,success,
electron-compile,f40b301,maxnpm_cve_oldness,,,missing,
electron-compile,f40b301,maxnpm_cve_oldness_pip_else_npm,,,missing,
npm-install-checks,056ade7,vanilla,7.5,3.0,success,
npm-install-checks,056ade7,audit fix,7.5,3.0,success,
npm-install-checks,056ade7,audit fix force,0.0,5.0,success,
npm-install-checks,056ade7,maxnpm_cve_oldness,7.5,3.0,success,
npm-install-checks,056ade7,maxnpm_cve_oldness_pip_else_npm,7.5,3.0,success,
sdm,11c2c58,vanilla,,,missing,
sdm,11c2c58,audit fix,,,missing,
sdm,11c2c58,audit fix force,,,missing,
sdm,11c2c58,maxnpm_cve_oldness,,,missing,
sdm,11c2c58,maxnpm_cve_oldness_pip_else_npm,,,missing,
conventional-changelog,4c7ec38,vanilla,67.30000000000001,62.0,success,
conventional-changelog,4c7ec38,audit fix,67.30000000000001,62.0,success,
conventional-changelog,4c7ec38,audit fix force,22.9,62.0,success,
conventional-changelog,4c7ec38,maxnpm_cve_oldness,44.400000000000006,24.0,success,
conventional-changelog,4c7ec38,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,24.0,success,
postcss-colors-only,2d77d5d,vanilla,5.3,19.0,success,
postcss-colors-only,2d77d5d,audit fix,5.3,19.0,success,
postcss-colors-only,2d77d5d,audit fix force,0.0,11.0,success,
postcss-colors-only,2d77d5d,maxnpm_cve_oldness,5.3,12.0,success,
postcss-colors-only,2d77d5d,maxnpm_cve_oldness_pip_else_npm,5.3,12.0,success,
NativeScript,191e54a,vanilla,,,missing,
NativeScript,191e54a,audit fix,,,missing,
NativeScript,191e54a,audit fix force,,,missing,
NativeScript,191e54a,maxnpm_cve_oldness,,,missing,
NativeScript,191e54a,maxnpm_cve_oldness_pip_else_npm,,,missing,
spreadable,0803fae,vanilla,28.5,136.0,success,
spreadable,0803fae,audit fix,28.5,136.0,success,
spreadable,0803fae,audit fix force,13.1,128.0,success,
spreadable,0803fae,maxnpm_cve_oldness,28.5,123.0,success,
spreadable,0803fae,maxnpm_cve_oldness_pip_else_npm,28.5,123.0,success,
release-notes-generator,602a366,vanilla,37.7,122.0,success,
release-notes-generator,602a366,audit fix,37.7,122.0,success,
release-notes-generator,602a366,audit fix force,22.9,149.0,success,
release-notes-generator,602a366,maxnpm_cve_oldness,,,missing,
release-notes-generator,602a366,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-input-style,24d86ef,vanilla,5.3,12.0,success,
postcss-input-style,24d86ef,audit fix,5.3,12.0,success,
postcss-input-style,24d86ef,audit fix force,0.0,4.0,success,
postcss-input-style,24d86ef,maxnpm_cve_oldness,5.3,5.0,success,
postcss-input-style,24d86ef,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
moleculer-web,0ef0e5c,vanilla,61.80000000000001,128.0,success,
moleculer-web,0ef0e5c,audit fix,61.80000000000001,128.0,success,
moleculer-web,0ef0e5c,audit fix force,2.0,148.0,success,
moleculer-web,0ef0e5c,maxnpm_cve_oldness,61.80000000000001,99.0,success,
moleculer-web,0ef0e5c,maxnpm_cve_oldness_pip_else_npm,61.80000000000001,99.0,success,
confi-helpers,24134f5,vanilla,0.0,1.0,success,
confi-helpers,24134f5,audit fix,0.0,1.0,success,
confi-helpers,24134f5,audit fix force,0.0,1.0,success,
confi-helpers,24134f5,maxnpm_cve_oldness,0.0,1.0,success,
confi-helpers,24134f5,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
prepare-response,532cf2d,vanilla,12.95,2.0,success,
prepare-response,532cf2d,audit fix,12.95,2.0,success,
prepare-response,532cf2d,audit fix force,0.0,2.0,success,
prepare-response,532cf2d,maxnpm_cve_oldness,12.95,2.0,success,
prepare-response,532cf2d,maxnpm_cve_oldness_pip_else_npm,12.95,2.0,success,
reg-cli,01ff98d,vanilla,7.5,99.0,success,
reg-cli,01ff98d,audit fix,7.5,99.0,success,
reg-cli,01ff98d,audit fix force,0.0,109.0,success,
reg-cli,01ff98d,maxnpm_cve_oldness,7.5,92.0,success,
reg-cli,01ff98d,maxnpm_cve_oldness_pip_else_npm,7.5,92.0,success,
jupyterlab-cognos-dashboard-embedded,2ef647f,vanilla,69.69999999999999,149.0,success,
jupyterlab-cognos-dashboard-embedded,2ef647f,audit fix,69.69999999999999,149.0,success,
jupyterlab-cognos-dashboard-embedded,2ef647f,audit fix force,0.0,179.0,success,
jupyterlab-cognos-dashboard-embedded,2ef647f,maxnpm_cve_oldness,,,missing,
jupyterlab-cognos-dashboard-embedded,2ef647f,maxnpm_cve_oldness_pip_else_npm,69.7,125.0,success,
opensource,c5b6a64,vanilla,0.0,186.0,success,
opensource,c5b6a64,audit fix,0.0,186.0,success,
opensource,c5b6a64,audit fix force,0.0,186.0,success,
opensource,c5b6a64,maxnpm_cve_oldness,0.0,178.0,success,
opensource,c5b6a64,maxnpm_cve_oldness_pip_else_npm,0.0,178.0,success,
blade-formatter,0612d4e,vanilla,0.0,73.0,success,
blade-formatter,0612d4e,audit fix,0.0,73.0,success,
blade-formatter,0612d4e,audit fix force,0.0,73.0,success,
blade-formatter,0612d4e,maxnpm_cve_oldness,,,missing,
blade-formatter,0612d4e,maxnpm_cve_oldness_pip_else_npm,,,missing,
metalsmith,cd3e6d4,vanilla,43.2,27.0,success,
metalsmith,cd3e6d4,audit fix,43.2,27.0,success,
metalsmith,cd3e6d4,audit fix force,0.0,16.0,success,
metalsmith,cd3e6d4,maxnpm_cve_oldness,37.9,26.0,success,
metalsmith,cd3e6d4,maxnpm_cve_oldness_pip_else_npm,37.9,26.0,success,
better-wait,7d3fd19,vanilla,0.0,1.0,success,
better-wait,7d3fd19,audit fix,0.0,1.0,success,
better-wait,7d3fd19,audit fix force,0.0,1.0,success,
better-wait,7d3fd19,maxnpm_cve_oldness,0.0,1.0,success,
better-wait,7d3fd19,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
postcss-opacity,3dae717,vanilla,5.3,9.0,success,
postcss-opacity,3dae717,audit fix,5.3,9.0,success,
postcss-opacity,3dae717,audit fix force,0.0,4.0,success,
postcss-opacity,3dae717,maxnpm_cve_oldness,5.3,9.0,success,
postcss-opacity,3dae717,maxnpm_cve_oldness_pip_else_npm,5.3,9.0,success,
deepstream.io,8196512,vanilla,48.3,26.0,success,
deepstream.io,8196512,audit fix,48.3,26.0,success,
deepstream.io,8196512,audit fix force,0.0,24.0,success,
deepstream.io,8196512,maxnpm_cve_oldness,48.3,26.0,success,
deepstream.io,8196512,maxnpm_cve_oldness_pip_else_npm,,,missing,
kubernetes-models-ts,29ec0f1,vanilla,0.0,10.0,success,
kubernetes-models-ts,29ec0f1,audit fix,0.0,10.0,success,
kubernetes-models-ts,29ec0f1,audit fix force,0.0,10.0,success,
kubernetes-models-ts,29ec0f1,maxnpm_cve_oldness,0.0,10.0,success,
kubernetes-models-ts,29ec0f1,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
simplyimport,15ae35e,vanilla,13.2,226.0,success,
simplyimport,15ae35e,audit fix,13.2,226.0,success,
simplyimport,15ae35e,audit fix force,0.0,196.0,success,
simplyimport,15ae35e,maxnpm_cve_oldness,,,missing,
simplyimport,15ae35e,maxnpm_cve_oldness_pip_else_npm,,,missing,
Detox,05b94e2,vanilla,42.65,21.0,success,
Detox,05b94e2,audit fix,42.65,21.0,success,
Detox,05b94e2,audit fix force,0.0,85.0,success,
Detox,05b94e2,maxnpm_cve_oldness,42.65,21.0,success,
Detox,05b94e2,maxnpm_cve_oldness_pip_else_npm,42.65,21.0,success,
instagram-private-api,e82974b,vanilla,223.50000000000003,223.0,success,
instagram-private-api,e82974b,audit fix,223.50000000000003,223.0,success,
instagram-private-api,e82974b,audit fix force,47.2,216.0,success,
instagram-private-api,e82974b,maxnpm_cve_oldness,,,missing,
instagram-private-api,e82974b,maxnpm_cve_oldness_pip_else_npm,161.3,194.0,success,
request-oauth,395ea11,vanilla,0.0,10.0,success,
request-oauth,395ea11,audit fix,0.0,10.0,success,
request-oauth,395ea11,audit fix force,0.0,10.0,success,
request-oauth,395ea11,maxnpm_cve_oldness,0.0,10.0,success,
request-oauth,395ea11,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
jest-ratchet,4afc61c,vanilla,5.3,5.0,success,
jest-ratchet,4afc61c,audit fix,5.3,5.0,success,
jest-ratchet,4afc61c,audit fix force,0.0,3.0,success,
jest-ratchet,4afc61c,maxnpm_cve_oldness,5.3,5.0,success,
jest-ratchet,4afc61c,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
pdf-parse,17da510,vanilla,0.0,3.0,success,
pdf-parse,17da510,audit fix,0.0,3.0,success,
pdf-parse,17da510,audit fix force,0.0,3.0,success,
pdf-parse,17da510,maxnpm_cve_oldness,0.0,3.0,success,
pdf-parse,17da510,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
node-onezip,e8dbb7e,vanilla,0.0,23.0,success,
node-onezip,e8dbb7e,audit fix,0.0,23.0,success,
node-onezip,e8dbb7e,audit fix force,0.0,23.0,success,
node-onezip,e8dbb7e,maxnpm_cve_oldness,0.0,22.0,success,
node-onezip,e8dbb7e,maxnpm_cve_oldness_pip_else_npm,0.0,22.0,success,
rxjs-tslint-rules,020c57d,vanilla,0.0,38.0,success,
rxjs-tslint-rules,020c57d,audit fix,0.0,38.0,success,
rxjs-tslint-rules,020c57d,audit fix force,0.0,38.0,success,
rxjs-tslint-rules,020c57d,maxnpm_cve_oldness,0.0,19.0,success,
rxjs-tslint-rules,020c57d,maxnpm_cve_oldness_pip_else_npm,0.0,19.0,success,
higlass,0b2cac5,vanilla,0.0,191.0,success,
higlass,0b2cac5,audit fix,0.0,191.0,success,
higlass,0b2cac5,audit fix force,0.0,191.0,success,
higlass,0b2cac5,maxnpm_cve_oldness,,,missing,
higlass,0b2cac5,maxnpm_cve_oldness_pip_else_npm,,,missing,
cabbie,3b9a4b7,vanilla,83.0,29.0,success,
cabbie,3b9a4b7,audit fix,83.0,29.0,success,
cabbie,3b9a4b7,audit fix force,12.55,108.0,success,
cabbie,3b9a4b7,maxnpm_cve_oldness,83.0,29.0,success,
cabbie,3b9a4b7,maxnpm_cve_oldness_pip_else_npm,83.0,29.0,success,
koa-cache-responses,0637c9c,vanilla,0.0,3.0,success,
koa-cache-responses,0637c9c,audit fix,0.0,3.0,success,
koa-cache-responses,0637c9c,audit fix force,0.0,3.0,success,
koa-cache-responses,0637c9c,maxnpm_cve_oldness,0.0,3.0,success,
koa-cache-responses,0637c9c,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
node-url-assembler,78bc926,vanilla,7.5,2.0,success,
node-url-assembler,78bc926,audit fix,7.5,2.0,success,
node-url-assembler,78bc926,audit fix force,0.0,9.0,success,
node-url-assembler,78bc926,maxnpm_cve_oldness,7.5,2.0,success,
node-url-assembler,78bc926,maxnpm_cve_oldness_pip_else_npm,7.5,2.0,success,
saladcss-bem,280fcc4,vanilla,5.3,5.0,success,
saladcss-bem,280fcc4,audit fix,5.3,5.0,success,
saladcss-bem,280fcc4,audit fix force,0.0,4.0,success,
saladcss-bem,280fcc4,maxnpm_cve_oldness,5.3,5.0,success,
saladcss-bem,280fcc4,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
contentstack-management-javascript,0232586,vanilla,29.35,23.0,success,
contentstack-management-javascript,0232586,audit fix,29.35,23.0,success,
contentstack-management-javascript,0232586,audit fix force,0.0,22.0,success,
contentstack-management-javascript,0232586,maxnpm_cve_oldness,29.35,23.0,success,
contentstack-management-javascript,0232586,maxnpm_cve_oldness_pip_else_npm,29.35,23.0,success,
vue-loader,108c1c1,vanilla,0.0,6.0,success,
vue-loader,108c1c1,audit fix,0.0,6.0,success,
vue-loader,108c1c1,audit fix force,0.0,6.0,success,
vue-loader,108c1c1,maxnpm_cve_oldness,0.0,6.0,success,
vue-loader,108c1c1,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
innet-jsx,578f9d0,vanilla,0.0,9.0,success,
innet-jsx,578f9d0,audit fix,0.0,9.0,success,
innet-jsx,578f9d0,audit fix force,0.0,9.0,success,
innet-jsx,578f9d0,maxnpm_cve_oldness,0.0,9.0,success,
innet-jsx,578f9d0,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
generator-columbia-angular,af7c4df,vanilla,415.2,183.0,success,
generator-columbia-angular,af7c4df,audit fix,415.2,183.0,success,
generator-columbia-angular,af7c4df,audit fix force,0.0,150.0,success,
generator-columbia-angular,af7c4df,maxnpm_cve_oldness,282.25,128.0,success,
generator-columbia-angular,af7c4df,maxnpm_cve_oldness_pip_else_npm,282.25,127.0,success,
azure-documentdb-node,8949069,vanilla,0.0,1.0,success,
azure-documentdb-node,8949069,audit fix,0.0,1.0,success,
azure-documentdb-node,8949069,audit fix force,0.0,1.0,success,
azure-documentdb-node,8949069,maxnpm_cve_oldness,0.0,4.0,success,
azure-documentdb-node,8949069,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
laggard,0b642f9,vanilla,5.3,35.0,success,
laggard,0b642f9,audit fix,5.3,35.0,success,
laggard,0b642f9,audit fix force,15.899999999999999,47.0,success,
laggard,0b642f9,maxnpm_cve_oldness,,,missing,
laggard,0b642f9,maxnpm_cve_oldness_pip_else_npm,5.3,30.0,success,
broccoli-postcss,5c24f88,vanilla,0.0,83.0,success,
broccoli-postcss,5c24f88,audit fix,0.0,83.0,success,
broccoli-postcss,5c24f88,audit fix force,0.0,83.0,success,
broccoli-postcss,5c24f88,maxnpm_cve_oldness,0.0,79.0,success,
broccoli-postcss,5c24f88,maxnpm_cve_oldness_pip_else_npm,0.0,79.0,success,
gulp-tinypng-extended,13b76fe,vanilla,7.5,107.0,success,
gulp-tinypng-extended,13b76fe,audit fix,7.5,107.0,success,
gulp-tinypng-extended,13b76fe,audit fix force,0.0,106.0,success,
gulp-tinypng-extended,13b76fe,maxnpm_cve_oldness,7.5,100.0,success,
gulp-tinypng-extended,13b76fe,maxnpm_cve_oldness_pip_else_npm,7.5,100.0,success,
js-bundler,5e2a538,vanilla,0.0,4.0,success,
js-bundler,5e2a538,audit fix,0.0,4.0,success,
js-bundler,5e2a538,audit fix force,0.0,4.0,success,
js-bundler,5e2a538,maxnpm_cve_oldness,0.0,4.0,success,
js-bundler,5e2a538,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
atool-build,04972c0,vanilla,307.55000000000035,847.0,success,
atool-build,04972c0,audit fix,307.55000000000035,847.0,success,
atool-build,04972c0,audit fix force,12.8,293.0,success,
atool-build,04972c0,maxnpm_cve_oldness,,,missing,
atool-build,04972c0,maxnpm_cve_oldness_pip_else_npm,,,missing,
parse-server,5518edc,vanilla,246.39999999999998,355.0,success,
parse-server,5518edc,audit fix,246.39999999999998,355.0,success,
parse-server,5518edc,audit fix force,223.25,360.0,success,
parse-server,5518edc,maxnpm_cve_oldness,,,missing,
parse-server,5518edc,maxnpm_cve_oldness_pip_else_npm,,,missing,
link-checker,1f92263,vanilla,5.3,112.0,success,
link-checker,1f92263,audit fix,5.3,112.0,success,
link-checker,1f92263,audit fix force,0.0,78.0,success,
link-checker,1f92263,maxnpm_cve_oldness,5.3,111.0,success,
link-checker,1f92263,maxnpm_cve_oldness_pip_else_npm,5.3,111.0,success,
node-dev,2ff7fb8,vanilla,13.1,63.0,success,
node-dev,2ff7fb8,audit fix,13.1,63.0,success,
node-dev,2ff7fb8,audit fix force,7.5,68.0,success,
node-dev,2ff7fb8,maxnpm_cve_oldness,5.6,25.0,success,
node-dev,2ff7fb8,maxnpm_cve_oldness_pip_else_npm,5.6,25.0,success,
sidewinder,09e0685,vanilla,0.0,124.0,success,
sidewinder,09e0685,audit fix,0.0,124.0,success,
sidewinder,09e0685,audit fix force,0.0,124.0,success,
sidewinder,09e0685,maxnpm_cve_oldness,0.0,123.0,success,
sidewinder,09e0685,maxnpm_cve_oldness_pip_else_npm,0.0,123.0,success,
transform,615f9c6,vanilla,24.8,15.0,success,
transform,615f9c6,audit fix,24.8,15.0,success,
transform,615f9c6,audit fix force,12.95,25.0,success,
transform,615f9c6,maxnpm_cve_oldness,24.8,15.0,success,
transform,615f9c6,maxnpm_cve_oldness_pip_else_npm,24.8,15.0,success,
node-server-sdk,34a04ce,vanilla,116.7,12.0,success,
node-server-sdk,34a04ce,audit fix,116.7,12.0,success,
node-server-sdk,34a04ce,audit fix force,0.0,12.0,success,
node-server-sdk,34a04ce,maxnpm_cve_oldness,116.69999999999999,12.0,success,
node-server-sdk,34a04ce,maxnpm_cve_oldness_pip_else_npm,116.69999999999999,12.0,success,
clients,16220f8,vanilla,49.85000000000001,24.0,success,
clients,16220f8,audit fix,49.85000000000001,24.0,success,
clients,16220f8,audit fix force,0.0,23.0,success,
clients,16220f8,maxnpm_cve_oldness,49.85000000000001,23.0,success,
clients,16220f8,maxnpm_cve_oldness_pip_else_npm,49.85000000000001,23.0,success,
lesx-parser,22ec1cc,vanilla,0.0,2.0,success,
lesx-parser,22ec1cc,audit fix,0.0,2.0,success,
lesx-parser,22ec1cc,audit fix force,0.0,2.0,success,
lesx-parser,22ec1cc,maxnpm_cve_oldness,0.0,2.0,success,
lesx-parser,22ec1cc,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
release-it,0ae3e3c,vanilla,132.85000000000002,152.0,success,
release-it,0ae3e3c,audit fix,132.85000000000002,152.0,success,
release-it,0ae3e3c,audit fix force,48.10000000000001,228.0,success,
release-it,0ae3e3c,maxnpm_cve_oldness,,,missing,
release-it,0ae3e3c,maxnpm_cve_oldness_pip_else_npm,132.85000000000002,127.0,success,
ganache-core,030a0ec,vanilla,56.849999999999994,765.0,success,
ganache-core,030a0ec,audit fix,56.849999999999994,765.0,success,
ganache-core,030a0ec,audit fix force,3.3,400.0,success,
ganache-core,030a0ec,maxnpm_cve_oldness,,,missing,
ganache-core,030a0ec,maxnpm_cve_oldness_pip_else_npm,,,missing,
lds-merkle-proof-2019,873e3d7,vanilla,0.0,26.0,success,
lds-merkle-proof-2019,873e3d7,audit fix,0.0,26.0,success,
lds-merkle-proof-2019,873e3d7,audit fix force,0.0,26.0,success,
lds-merkle-proof-2019,873e3d7,maxnpm_cve_oldness,0.0,26.0,success,
lds-merkle-proof-2019,873e3d7,maxnpm_cve_oldness_pip_else_npm,0.0,23.0,success,
condition-jenkins,d06b3d8,vanilla,0.0,2.0,success,
condition-jenkins,d06b3d8,audit fix,0.0,2.0,success,
condition-jenkins,d06b3d8,audit fix force,0.0,2.0,success,
condition-jenkins,d06b3d8,maxnpm_cve_oldness,0.0,2.0,success,
condition-jenkins,d06b3d8,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
winston-elasticsearch,10a50a4,vanilla,44.400000000000006,16.0,success,
winston-elasticsearch,10a50a4,audit fix,44.400000000000006,17.0,success,
winston-elasticsearch,10a50a4,audit fix force,0.0,16.0,success,
winston-elasticsearch,10a50a4,maxnpm_cve_oldness,44.400000000000006,14.0,success,
winston-elasticsearch,10a50a4,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,14.0,success,
node-folder-hash,0dd315a,vanilla,0.0,6.0,success,
node-folder-hash,0dd315a,audit fix,0.0,6.0,success,
node-folder-hash,0dd315a,audit fix force,0.0,6.0,success,
node-folder-hash,0dd315a,maxnpm_cve_oldness,0.0,6.0,success,
node-folder-hash,0dd315a,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
less-plugin-autoprefix,0004d46,vanilla,5.3,16.0,success,
less-plugin-autoprefix,0004d46,audit fix,5.3,16.0,success,
less-plugin-autoprefix,0004d46,audit fix force,0.0,14.0,success,
less-plugin-autoprefix,0004d46,maxnpm_cve_oldness,5.3,16.0,success,
less-plugin-autoprefix,0004d46,maxnpm_cve_oldness_pip_else_npm,5.3,16.0,success,
postcss-extend,985cbae,vanilla,5.3,5.0,success,
postcss-extend,985cbae,audit fix,5.3,5.0,success,
postcss-extend,985cbae,audit fix force,0.0,4.0,success,
postcss-extend,985cbae,maxnpm_cve_oldness,5.3,4.0,success,
postcss-extend,985cbae,maxnpm_cve_oldness_pip_else_npm,5.3,4.0,success,
node-jsdom,e94fb81,vanilla,0.0,85.0,success,
node-jsdom,e94fb81,audit fix,0.0,85.0,success,
node-jsdom,e94fb81,audit fix force,0.0,85.0,success,
node-jsdom,e94fb81,maxnpm_cve_oldness,,,missing,
node-jsdom,e94fb81,maxnpm_cve_oldness_pip_else_npm,0.0,76.0,success,
kad,936c916,vanilla,51.7,22.0,success,
kad,936c916,audit fix,51.7,22.0,success,
kad,936c916,audit fix force,0.0,22.0,success,
kad,936c916,maxnpm_cve_oldness,51.7,22.0,success,
kad,936c916,maxnpm_cve_oldness_pip_else_npm,51.7,21.0,success,
vaporyjs-devp2p,03cfd46,vanilla,0.0,50.0,success,
vaporyjs-devp2p,03cfd46,audit fix,0.0,50.0,success,
vaporyjs-devp2p,03cfd46,audit fix force,0.0,50.0,success,
vaporyjs-devp2p,03cfd46,maxnpm_cve_oldness,0.0,48.0,success,
vaporyjs-devp2p,03cfd46,maxnpm_cve_oldness_pip_else_npm,2.0,45.0,success,
google-fonts-complete,cc4b491,vanilla,0.0,3.0,success,
google-fonts-complete,cc4b491,audit fix,0.0,3.0,success,
google-fonts-complete,cc4b491,audit fix force,0.0,3.0,success,
google-fonts-complete,cc4b491,maxnpm_cve_oldness,0.0,3.0,success,
google-fonts-complete,cc4b491,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
bocha,0789c01,vanilla,5.3,154.0,success,
bocha,0789c01,audit fix,5.3,154.0,success,
bocha,0789c01,audit fix force,0.0,109.0,success,
bocha,0789c01,maxnpm_cve_oldness,5.3,144.0,success,
bocha,0789c01,maxnpm_cve_oldness_pip_else_npm,5.3,144.0,success,
cosmos-ledger,1041f41,vanilla,0.0,35.0,success,
cosmos-ledger,1041f41,audit fix,0.0,35.0,success,
cosmos-ledger,1041f41,audit fix force,0.0,35.0,success,
cosmos-ledger,1041f41,maxnpm_cve_oldness,0.0,33.0,success,
cosmos-ledger,1041f41,maxnpm_cve_oldness_pip_else_npm,0.0,33.0,success,
worker-inlinify,41fe6d6,vanilla,0.0,2.0,success,
worker-inlinify,41fe6d6,audit fix,0.0,2.0,success,
worker-inlinify,41fe6d6,audit fix force,0.0,2.0,success,
worker-inlinify,41fe6d6,maxnpm_cve_oldness,0.0,2.0,success,
worker-inlinify,41fe6d6,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
node-environment-flags,3edd4f2,vanilla,0.0,0.0,success,
node-environment-flags,3edd4f2,audit fix,0.0,0.0,success,
node-environment-flags,3edd4f2,audit fix force,0.0,0.0,success,
node-environment-flags,3edd4f2,maxnpm_cve_oldness,,,missing,
node-environment-flags,3edd4f2,maxnpm_cve_oldness_pip_else_npm,,,missing,
ember-cli,49a5a93f,vanilla,918.8500000000004,895.0,success,
ember-cli,49a5a93f,audit fix,,,missing,
ember-cli,49a5a93f,audit fix force,89.45,846.0,success,
ember-cli,49a5a93f,maxnpm_cve_oldness,,,missing,
ember-cli,49a5a93f,maxnpm_cve_oldness_pip_else_npm,,,missing,
ethereumjs-devp2p,01cb906,vanilla,0.0,73.0,success,
ethereumjs-devp2p,01cb906,audit fix,0.0,73.0,success,
ethereumjs-devp2p,01cb906,audit fix force,0.0,73.0,success,
ethereumjs-devp2p,01cb906,maxnpm_cve_oldness,,,missing,
ethereumjs-devp2p,01cb906,maxnpm_cve_oldness_pip_else_npm,2.0,51.0,success,
node-regedit,55217e6,vanilla,,,missing,
node-regedit,55217e6,audit fix,,,missing,
node-regedit,55217e6,audit fix force,,,missing,
node-regedit,55217e6,maxnpm_cve_oldness,,,missing,
node-regedit,55217e6,maxnpm_cve_oldness_pip_else_npm,,,missing,
cllc,0f5b6cd,vanilla,0.0,22.0,success,
cllc,0f5b6cd,audit fix,0.0,22.0,success,
cllc,0f5b6cd,audit fix force,0.0,22.0,success,
cllc,0f5b6cd,maxnpm_cve_oldness,0.0,22.0,success,
cllc,0f5b6cd,maxnpm_cve_oldness_pip_else_npm,0.0,22.0,success,
parse-es-import,5606aed,vanilla,0.0,2.0,success,
parse-es-import,5606aed,audit fix,0.0,2.0,success,
parse-es-import,5606aed,audit fix force,0.0,2.0,success,
parse-es-import,5606aed,maxnpm_cve_oldness,0.0,2.0,success,
parse-es-import,5606aed,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
jsonlint,9f1f332,vanilla,5.6,7.0,success,
jsonlint,9f1f332,audit fix,5.6,7.0,success,
jsonlint,9f1f332,audit fix force,0.0,7.0,success,
jsonlint,9f1f332,maxnpm_cve_oldness,5.6,7.0,success,
jsonlint,9f1f332,maxnpm_cve_oldness_pip_else_npm,5.6,7.0,success,
composer-concerto,5da3e23,vanilla,109.55,88.0,success,
composer-concerto,5da3e23,audit fix,109.55,88.0,success,
composer-concerto,5da3e23,audit fix force,0.0,57.0,success,
composer-concerto,5da3e23,maxnpm_cve_oldness,109.55,86.0,success,
composer-concerto,5da3e23,maxnpm_cve_oldness_pip_else_npm,109.55,86.0,success,
webpack,18ae73d,vanilla,40.8,188.0,success,
webpack,18ae73d,audit fix,40.8,188.0,success,
webpack,18ae73d,audit fix force,35.2,187.0,success,
webpack,18ae73d,maxnpm_cve_oldness,,,missing,
webpack,18ae73d,maxnpm_cve_oldness_pip_else_npm,,,missing,
selectn.js,051420f,vanilla,0.0,6.0,success,
selectn.js,051420f,audit fix,0.0,6.0,success,
selectn.js,051420f,audit fix force,0.0,6.0,success,
selectn.js,051420f,maxnpm_cve_oldness,0.0,6.0,success,
selectn.js,051420f,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
svavatar,0242fc0,vanilla,,,missing,
svavatar,0242fc0,audit fix,,,missing,
svavatar,0242fc0,audit fix force,,,missing,
svavatar,0242fc0,maxnpm_cve_oldness,,,missing,
svavatar,0242fc0,maxnpm_cve_oldness_pip_else_npm,,,missing,
env,605e537,vanilla,111.25,658.0,success,
env,605e537,audit fix,111.25,653.0,success,
env,605e537,audit fix force,9.5,327.0,success,
env,605e537,maxnpm_cve_oldness,,,missing,
env,605e537,maxnpm_cve_oldness_pip_else_npm,,,missing,
devpodio,312a5ef,vanilla,60.99999999999999,199.0,success,
devpodio,312a5ef,audit fix,60.99999999999999,199.0,success,
devpodio,312a5ef,audit fix force,5.3,140.0,success,
devpodio,312a5ef,maxnpm_cve_oldness,,,missing,
devpodio,312a5ef,maxnpm_cve_oldness_pip_else_npm,60.99999999999999,186.0,success,
discovery-swarm,576433f,vanilla,7.7,58.0,success,
discovery-swarm,576433f,audit fix,7.7,58.0,success,
discovery-swarm,576433f,audit fix force,0.0,45.0,success,
discovery-swarm,576433f,maxnpm_cve_oldness,7.7,55.0,success,
discovery-swarm,576433f,maxnpm_cve_oldness_pip_else_npm,7.7,56.0,success,
express-cache-controlfreak,1ab2971,vanilla,0.0,3.0,success,
express-cache-controlfreak,1ab2971,audit fix,0.0,3.0,success,
express-cache-controlfreak,1ab2971,audit fix force,0.0,3.0,success,
express-cache-controlfreak,1ab2971,maxnpm_cve_oldness,0.0,3.0,success,
express-cache-controlfreak,1ab2971,maxnpm_cve_oldness_pip_else_npm,2.0,2.0,success,
init-package-json,04acc55,vanilla,0.0,41.0,success,
init-package-json,04acc55,audit fix,0.0,41.0,success,
init-package-json,04acc55,audit fix force,0.0,41.0,success,
init-package-json,04acc55,maxnpm_cve_oldness,0.0,34.0,success,
init-package-json,04acc55,maxnpm_cve_oldness_pip_else_npm,0.0,26.0,success,
amplify-cli,059a599,vanilla,74.2,915.0,success,
amplify-cli,059a599,audit fix,74.2,915.0,success,
amplify-cli,059a599,audit fix force,44.4,930.0,success,
amplify-cli,059a599,maxnpm_cve_oldness,,,missing,
amplify-cli,059a599,maxnpm_cve_oldness_pip_else_npm,,,missing,
global-agent,02ee6fb,vanilla,0.0,22.0,success,
global-agent,02ee6fb,audit fix,0.0,22.0,success,
global-agent,02ee6fb,audit fix force,0.0,22.0,success,
global-agent,02ee6fb,maxnpm_cve_oldness,0.0,22.0,success,
global-agent,02ee6fb,maxnpm_cve_oldness_pip_else_npm,0.0,21.0,success,
electrode-bundle-analyzer,54e5098,vanilla,5.3,56.0,success,
electrode-bundle-analyzer,54e5098,audit fix,5.3,56.0,success,
electrode-bundle-analyzer,54e5098,audit fix force,0.0,28.0,success,
electrode-bundle-analyzer,54e5098,maxnpm_cve_oldness,5.3,50.0,success,
electrode-bundle-analyzer,54e5098,maxnpm_cve_oldness_pip_else_npm,5.3,50.0,success,
mm,29b5c44,vanilla,16.95,86.0,success,
mm,29b5c44,audit fix,16.95,86.0,success,
mm,29b5c44,audit fix force,5.45,143.0,success,
mm,29b5c44,maxnpm_cve_oldness,,,missing,
mm,29b5c44,maxnpm_cve_oldness_pip_else_npm,26.9,72.0,success,
bch-lib,6745db3,vanilla,14.5,16.0,success,
bch-lib,6745db3,audit fix,14.5,16.0,success,
bch-lib,6745db3,audit fix force,0.0,20.0,success,
bch-lib,6745db3,maxnpm_cve_oldness,,,missing,
bch-lib,6745db3,maxnpm_cve_oldness_pip_else_npm,,,missing,
jazz,d27049d,vanilla,7.5,34.0,success,
jazz,d27049d,audit fix,7.5,34.0,success,
jazz,d27049d,audit fix force,0.0,32.0,success,
jazz,d27049d,maxnpm_cve_oldness,7.5,34.0,success,
jazz,d27049d,maxnpm_cve_oldness_pip_else_npm,7.5,34.0,success,
hydro-formatter,10b8629,vanilla,7.5,4.0,success,
hydro-formatter,10b8629,audit fix,7.5,4.0,success,
hydro-formatter,10b8629,audit fix force,0.0,4.0,success,
hydro-formatter,10b8629,maxnpm_cve_oldness,7.5,4.0,success,
hydro-formatter,10b8629,maxnpm_cve_oldness_pip_else_npm,7.5,4.0,success,
node-wpapi,69d18fb,vanilla,74.30000000000001,36.0,success,
node-wpapi,69d18fb,audit fix,74.30000000000001,36.0,success,
node-wpapi,69d18fb,audit fix force,0.0,43.0,success,
node-wpapi,69d18fb,maxnpm_cve_oldness,64.80000000000001,36.0,success,
node-wpapi,69d18fb,maxnpm_cve_oldness_pip_else_npm,64.80000000000001,36.0,success,
npm-kraken-api,6d65724,vanilla,0.0,48.0,success,
npm-kraken-api,6d65724,audit fix,0.0,48.0,success,
npm-kraken-api,6d65724,audit fix force,0.0,48.0,success,
npm-kraken-api,6d65724,maxnpm_cve_oldness,0.0,45.0,success,
npm-kraken-api,6d65724,maxnpm_cve_oldness_pip_else_npm,0.0,44.0,success,
npm-pick-manifest,0346a39,vanilla,0.0,8.0,success,
npm-pick-manifest,0346a39,audit fix,0.0,8.0,success,
npm-pick-manifest,0346a39,audit fix force,0.0,8.0,success,
npm-pick-manifest,0346a39,maxnpm_cve_oldness,0.0,8.0,success,
npm-pick-manifest,0346a39,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
electrode,118c4f6,vanilla,0.0,5.0,success,
electrode,118c4f6,audit fix,0.0,5.0,success,
electrode,118c4f6,audit fix force,0.0,5.0,success,
electrode,118c4f6,maxnpm_cve_oldness,0.0,5.0,success,
electrode,118c4f6,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
webpack-contrib,0406985,vanilla,260.30000000000007,920.0,success,
webpack-contrib,0406985,audit fix,260.30000000000007,920.0,success,
webpack-contrib,0406985,audit fix force,75.3,768.0,success,
webpack-contrib,0406985,maxnpm_cve_oldness,,,missing,
webpack-contrib,0406985,maxnpm_cve_oldness_pip_else_npm,,,missing,
unassertify,125d8a5,vanilla,0.0,39.0,success,
unassertify,125d8a5,audit fix,0.0,39.0,success,
unassertify,125d8a5,audit fix force,0.0,39.0,success,
unassertify,125d8a5,maxnpm_cve_oldness,0.0,38.0,success,
unassertify,125d8a5,maxnpm_cve_oldness_pip_else_npm,0.0,38.0,success,
react-stopwatch,772caef,vanilla,11.4,170.0,success,
react-stopwatch,772caef,audit fix,11.4,170.0,success,
react-stopwatch,772caef,audit fix force,0.0,157.0,success,
react-stopwatch,772caef,maxnpm_cve_oldness,,,missing,
react-stopwatch,772caef,maxnpm_cve_oldness_pip_else_npm,11.4,164.0,success,
domain,345497e,vanilla,26.0,552.0,success,
domain,345497e,audit fix,26.0,552.0,success,
domain,345497e,audit fix force,0.0,173.0,success,
domain,345497e,maxnpm_cve_oldness,,,missing,
domain,345497e,maxnpm_cve_oldness_pip_else_npm,,,missing,
ember-cli,4de1f6b,vanilla,853.1500000000001,625.0,success,
ember-cli,4de1f6b,audit fix,,,missing,
ember-cli,4de1f6b,audit fix force,58.4,974.0,success,
ember-cli,4de1f6b,maxnpm_cve_oldness,,,missing,
ember-cli,4de1f6b,maxnpm_cve_oldness_pip_else_npm,,,missing,
dicy,11a56ba,vanilla,17.9,244.0,success,
dicy,11a56ba,audit fix,17.9,244.0,success,
dicy,11a56ba,audit fix force,0.0,227.0,success,
dicy,11a56ba,maxnpm_cve_oldness,,,missing,
dicy,11a56ba,maxnpm_cve_oldness_pip_else_npm,,,missing,
ease,1bff090,vanilla,587.3000000000004,1392.0,success,
ease,1bff090,audit fix,587.3000000000004,1392.0,success,
ease,1bff090,audit fix force,50.3,1306.0,success,
ease,1bff090,maxnpm_cve_oldness,,,missing,
ease,1bff090,maxnpm_cve_oldness_pip_else_npm,,,missing,
exec,020eab0,vanilla,0.0,43.0,success,
exec,020eab0,audit fix,0.0,43.0,success,
exec,020eab0,audit fix force,0.0,43.0,success,
exec,020eab0,maxnpm_cve_oldness,0.0,43.0,success,
exec,020eab0,maxnpm_cve_oldness_pip_else_npm,0.0,43.0,success,
kodyfire,0ed3558,vanilla,,,missing,
kodyfire,0ed3558,audit fix,,,missing,
kodyfire,0ed3558,audit fix force,,,missing,
kodyfire,0ed3558,maxnpm_cve_oldness,,,missing,
kodyfire,0ed3558,maxnpm_cve_oldness_pip_else_npm,,,missing,
http-transport,627d450,vanilla,0.0,63.0,success,
http-transport,627d450,audit fix,0.0,63.0,success,
http-transport,627d450,audit fix force,0.0,63.0,success,
http-transport,627d450,maxnpm_cve_oldness,0.0,51.0,success,
http-transport,627d450,maxnpm_cve_oldness_pip_else_npm,0.0,51.0,success,
js-libp2p-secio,1d4e9a9,vanilla,47.15,134.0,success,
js-libp2p-secio,1d4e9a9,audit fix,47.15,134.0,success,
js-libp2p-secio,1d4e9a9,audit fix force,15.4,156.0,success,
js-libp2p-secio,1d4e9a9,maxnpm_cve_oldness,,,missing,
js-libp2p-secio,1d4e9a9,maxnpm_cve_oldness_pip_else_npm,,,missing,
criticalcss,1cd2dc8,vanilla,5.3,164.0,success,
criticalcss,1cd2dc8,audit fix,5.3,164.0,success,
criticalcss,1cd2dc8,audit fix force,0.0,157.0,success,
criticalcss,1cd2dc8,maxnpm_cve_oldness,,,missing,
criticalcss,1cd2dc8,maxnpm_cve_oldness_pip_else_npm,5.3,123.0,success,
connect-modrewrite,662fcb5,vanilla,23.4,1.0,success,
connect-modrewrite,662fcb5,audit fix,23.4,1.0,success,
connect-modrewrite,662fcb5,audit fix force,0.0,8.0,success,
connect-modrewrite,662fcb5,maxnpm_cve_oldness,23.4,1.0,success,
connect-modrewrite,662fcb5,maxnpm_cve_oldness_pip_else_npm,23.4,1.0,success,
pleeease,0a04b56,vanilla,201.15,318.0,success,
pleeease,0a04b56,audit fix,201.15,318.0,success,
pleeease,0a04b56,audit fix force,201.15,318.0,success,
pleeease,0a04b56,maxnpm_cve_oldness,,,missing,
pleeease,0a04b56,maxnpm_cve_oldness_pip_else_npm,,,missing,
nx,1686583,vanilla,15.0,24.0,success,
nx,1686583,audit fix,15.0,24.0,success,
nx,1686583,audit fix force,0.0,24.0,success,
nx,1686583,maxnpm_cve_oldness,,,missing,
nx,1686583,maxnpm_cve_oldness_pip_else_npm,,,missing,
nodejs-lib,03a6278,vanilla,0.0,135.0,success,
nodejs-lib,03a6278,audit fix,0.0,135.0,success,
nodejs-lib,03a6278,audit fix force,0.0,135.0,success,
nodejs-lib,03a6278,maxnpm_cve_oldness,0.0,132.0,success,
nodejs-lib,03a6278,maxnpm_cve_oldness_pip_else_npm,0.0,132.0,success,
angular,7a406a32,vanilla,0.0,5.0,success,
angular,7a406a32,audit fix,0.0,5.0,success,
angular,7a406a32,audit fix force,0.0,5.0,success,
angular,7a406a32,maxnpm_cve_oldness,0.0,5.0,success,
angular,7a406a32,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
express-status-monitor,51212f5,vanilla,119.05000000000001,58.0,success,
express-status-monitor,51212f5,audit fix,119.05000000000001,58.0,success,
express-status-monitor,51212f5,audit fix force,0.0,58.0,success,
express-status-monitor,51212f5,maxnpm_cve_oldness,112.65000000000002,50.0,success,
express-status-monitor,51212f5,maxnpm_cve_oldness_pip_else_npm,152.3,51.0,success,
twilio-cli-core,09d20da,vanilla,29.35,244.0,success,
twilio-cli-core,09d20da,audit fix,29.35,244.0,success,
twilio-cli-core,09d20da,audit fix force,0.0,247.0,success,
twilio-cli-core,09d20da,maxnpm_cve_oldness,,,missing,
twilio-cli-core,09d20da,maxnpm_cve_oldness_pip_else_npm,,,missing,
pleeease-filters,0a8f293,vanilla,15.100000000000001,6.0,success,
pleeease-filters,0a8f293,audit fix,15.100000000000001,6.0,success,
pleeease-filters,0a8f293,audit fix force,0.0,6.0,success,
pleeease-filters,0a8f293,maxnpm_cve_oldness,15.100000000000001,6.0,success,
pleeease-filters,0a8f293,maxnpm_cve_oldness_pip_else_npm,15.100000000000001,6.0,success,
esformatter,07e2028,vanilla,45.400000000000006,51.0,success,
esformatter,07e2028,audit fix,45.400000000000006,51.0,success,
esformatter,07e2028,audit fix force,22.5,57.0,success,
esformatter,07e2028,maxnpm_cve_oldness,37.9,44.0,success,
esformatter,07e2028,maxnpm_cve_oldness_pip_else_npm,37.9,44.0,success,
swagger-stats,0f75af2,vanilla,0.0,5.0,success,
swagger-stats,0f75af2,audit fix,0.0,5.0,success,
swagger-stats,0f75af2,audit fix force,0.0,5.0,success,
swagger-stats,0f75af2,maxnpm_cve_oldness,0.0,5.0,success,
swagger-stats,0f75af2,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
stache-inline-transformer,18bf656,vanilla,0.0,11.0,success,
stache-inline-transformer,18bf656,audit fix,0.0,11.0,success,
stache-inline-transformer,18bf656,audit fix force,0.0,11.0,success,
stache-inline-transformer,18bf656,maxnpm_cve_oldness,0.0,11.0,success,
stache-inline-transformer,18bf656,maxnpm_cve_oldness_pip_else_npm,0.0,11.0,success,
minify,b8cc309,vanilla,36.45,61.0,success,
minify,b8cc309,audit fix,36.45,61.0,success,
minify,b8cc309,audit fix force,36.45,61.0,success,
minify,b8cc309,maxnpm_cve_oldness,28.95,33.0,success,
minify,b8cc309,maxnpm_cve_oldness_pip_else_npm,28.95,57.0,success,
commander.js,34366fd,vanilla,0.0,0.0,success,
commander.js,34366fd,audit fix,0.0,0.0,success,
commander.js,34366fd,audit fix force,0.0,0.0,success,
commander.js,34366fd,maxnpm_cve_oldness,,,missing,
commander.js,34366fd,maxnpm_cve_oldness_pip_else_npm,,,missing,
jest-json-schema,a11bbc1,vanilla,0.0,18.0,success,
jest-json-schema,a11bbc1,audit fix,0.0,18.0,success,
jest-json-schema,a11bbc1,audit fix force,0.0,18.0,success,
jest-json-schema,a11bbc1,maxnpm_cve_oldness,0.0,18.0,success,
jest-json-schema,a11bbc1,maxnpm_cve_oldness_pip_else_npm,0.0,18.0,success,
facebook-node-sdk,f868202,vanilla,0.0,20.0,success,
facebook-node-sdk,f868202,audit fix,0.0,20.0,success,
facebook-node-sdk,f868202,audit fix force,0.0,20.0,success,
facebook-node-sdk,f868202,maxnpm_cve_oldness,0.0,18.0,success,
facebook-node-sdk,f868202,maxnpm_cve_oldness_pip_else_npm,0.0,18.0,success,
embroider,0263b0b,vanilla,5.6,210.0,success,
embroider,0263b0b,audit fix,5.6,210.0,success,
embroider,0263b0b,audit fix force,0.0,188.0,success,
embroider,0263b0b,maxnpm_cve_oldness,,,missing,
embroider,0263b0b,maxnpm_cve_oldness_pip_else_npm,,,missing,
require_optional,4e10f50,vanilla,0.0,2.0,success,
require_optional,4e10f50,audit fix,0.0,2.0,success,
require_optional,4e10f50,audit fix force,0.0,2.0,success,
require_optional,4e10f50,maxnpm_cve_oldness,0.0,2.0,success,
require_optional,4e10f50,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
node-sse-writer,1dcdcbc,vanilla,0.0,1.0,success,
node-sse-writer,1dcdcbc,audit fix,0.0,1.0,success,
node-sse-writer,1dcdcbc,audit fix force,0.0,1.0,success,
node-sse-writer,1dcdcbc,maxnpm_cve_oldness,0.0,1.0,success,
node-sse-writer,1dcdcbc,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
webpack-dependency-suite,26f8238,vanilla,0.0,63.0,success,
webpack-dependency-suite,26f8238,audit fix,0.0,63.0,success,
webpack-dependency-suite,26f8238,audit fix force,0.0,63.0,success,
webpack-dependency-suite,26f8238,maxnpm_cve_oldness,,,missing,
webpack-dependency-suite,26f8238,maxnpm_cve_oldness_pip_else_npm,,,missing,
FluidFramework,179e6c9,vanilla,,,missing,
FluidFramework,179e6c9,audit fix,,,missing,
FluidFramework,179e6c9,audit fix force,,,missing,
FluidFramework,179e6c9,maxnpm_cve_oldness,,,missing,
FluidFramework,179e6c9,maxnpm_cve_oldness_pip_else_npm,,,missing,
box-node-sdk,71675a7,vanilla,0.0,57.0,success,
box-node-sdk,71675a7,audit fix,0.0,57.0,success,
box-node-sdk,71675a7,audit fix force,0.0,57.0,success,
box-node-sdk,71675a7,maxnpm_cve_oldness,0.0,54.0,success,
box-node-sdk,71675a7,maxnpm_cve_oldness_pip_else_npm,0.0,53.0,success,
cf-abacus,04c10f9,vanilla,0.0,119.0,success,
cf-abacus,04c10f9,audit fix,0.0,119.0,success,
cf-abacus,04c10f9,audit fix force,0.0,119.0,success,
cf-abacus,04c10f9,maxnpm_cve_oldness,,,missing,
cf-abacus,04c10f9,maxnpm_cve_oldness_pip_else_npm,,,missing,
radishpit,4d46567,vanilla,0.0,1.0,success,
radishpit,4d46567,audit fix,0.0,1.0,success,
radishpit,4d46567,audit fix force,0.0,1.0,success,
radishpit,4d46567,maxnpm_cve_oldness,0.0,1.0,success,
radishpit,4d46567,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
postcss-animation,4c56440,vanilla,5.3,13.0,success,
postcss-animation,4c56440,audit fix,5.3,13.0,success,
postcss-animation,4c56440,audit fix force,5.3,13.0,success,
postcss-animation,4c56440,maxnpm_cve_oldness,5.3,6.0,success,
postcss-animation,4c56440,maxnpm_cve_oldness_pip_else_npm,5.3,6.0,success,
uport-connect,04720f5,vanilla,16.7,99.0,success,
uport-connect,04720f5,audit fix,16.7,99.0,success,
uport-connect,04720f5,audit fix force,16.05,528.0,success,
uport-connect,04720f5,maxnpm_cve_oldness,,,missing,
uport-connect,04720f5,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-gitter,12248d8,vanilla,25.4,20.0,success,
node-gitter,12248d8,audit fix,25.4,20.0,success,
node-gitter,12248d8,audit fix force,0.0,28.0,success,
node-gitter,12248d8,maxnpm_cve_oldness,,,missing,
node-gitter,12248d8,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-jsonwebtoken,597750b,vanilla,35.65,4.0,success,
node-jsonwebtoken,597750b,audit fix,35.65,4.0,success,
node-jsonwebtoken,597750b,audit fix force,0.0,6.0,success,
node-jsonwebtoken,597750b,maxnpm_cve_oldness,35.65,4.0,success,
node-jsonwebtoken,597750b,maxnpm_cve_oldness_pip_else_npm,35.65,4.0,success,
vue-styleguidist,218ef03,vanilla,246.85000000000008,1332.0,success,
vue-styleguidist,218ef03,audit fix,246.85000000000008,1332.0,success,
vue-styleguidist,218ef03,audit fix force,85.15,999.0,success,
vue-styleguidist,218ef03,maxnpm_cve_oldness,,,missing,
vue-styleguidist,218ef03,maxnpm_cve_oldness_pip_else_npm,,,missing,
happn,131293a,vanilla,134.6,160.0,success,
happn,131293a,audit fix,134.6,160.0,success,
happn,131293a,audit fix force,94.2,166.0,success,
happn,131293a,maxnpm_cve_oldness,,,missing,
happn,131293a,maxnpm_cve_oldness_pip_else_npm,65.45,134.0,success,
broccoli-caching-writer,021c6d7,vanilla,0.0,28.0,success,
broccoli-caching-writer,021c6d7,audit fix,0.0,28.0,success,
broccoli-caching-writer,021c6d7,audit fix force,0.0,28.0,success,
broccoli-caching-writer,021c6d7,maxnpm_cve_oldness,0.0,28.0,success,
broccoli-caching-writer,021c6d7,maxnpm_cve_oldness_pip_else_npm,0.0,28.0,success,
forms,3b586f7,vanilla,23.4,4.0,success,
forms,3b586f7,audit fix,23.4,4.0,success,
forms,3b586f7,audit fix force,0.0,11.0,success,
forms,3b586f7,maxnpm_cve_oldness,23.4,4.0,success,
forms,3b586f7,maxnpm_cve_oldness_pip_else_npm,23.4,4.0,success,
rendition,ae17a77,vanilla,43.2,516.0,success,
rendition,ae17a77,audit fix,43.2,516.0,success,
rendition,ae17a77,audit fix force,20.9,514.0,success,
rendition,ae17a77,maxnpm_cve_oldness,,,missing,
rendition,ae17a77,maxnpm_cve_oldness_pip_else_npm,,,missing,
addon-postcss,3bc776b,vanilla,0.0,35.0,success,
addon-postcss,3bc776b,audit fix,0.0,35.0,success,
addon-postcss,3bc776b,audit fix force,0.0,35.0,success,
addon-postcss,3bc776b,maxnpm_cve_oldness,0.0,35.0,success,
addon-postcss,3bc776b,maxnpm_cve_oldness_pip_else_npm,0.0,35.0,success,
postcss-selector-namespace,779bba3,vanilla,0.0,3.0,success,
postcss-selector-namespace,779bba3,audit fix,0.0,3.0,success,
postcss-selector-namespace,779bba3,audit fix force,0.0,3.0,success,
postcss-selector-namespace,779bba3,maxnpm_cve_oldness,0.0,3.0,success,
postcss-selector-namespace,779bba3,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
lwc,88a775b,vanilla,,,missing,
lwc,88a775b,audit fix,,,missing,
lwc,88a775b,audit fix force,,,missing,
lwc,88a775b,maxnpm_cve_oldness,,,missing,
lwc,88a775b,maxnpm_cve_oldness_pip_else_npm,,,missing,
swell-js,8c83d1e,vanilla,40.4,8.0,success,
swell-js,8c83d1e,audit fix,40.4,8.0,success,
swell-js,8c83d1e,audit fix force,0.0,7.0,success,
swell-js,8c83d1e,maxnpm_cve_oldness,40.4,7.0,success,
swell-js,8c83d1e,maxnpm_cve_oldness_pip_else_npm,40.4,7.0,success,
xazure,89c0ab0,vanilla,30.150000000000002,122.0,success,
xazure,89c0ab0,audit fix,30.150000000000002,122.0,success,
xazure,89c0ab0,audit fix force,7.0,117.0,success,
xazure,89c0ab0,maxnpm_cve_oldness,,,missing,
xazure,89c0ab0,maxnpm_cve_oldness_pip_else_npm,,,missing,
fabric-chaincode-node,2b8c207,vanilla,23.15,2.0,success,
fabric-chaincode-node,2b8c207,audit fix,23.15,2.0,success,
fabric-chaincode-node,2b8c207,audit fix force,0.0,2.0,success,
fabric-chaincode-node,2b8c207,maxnpm_cve_oldness,,,missing,
fabric-chaincode-node,2b8c207,maxnpm_cve_oldness_pip_else_npm,,,missing,
gulp-jasmine-browser,57a8a22,vanilla,7.5,98.0,success,
gulp-jasmine-browser,57a8a22,audit fix,7.5,98.0,success,
gulp-jasmine-browser,57a8a22,audit fix force,0.0,98.0,success,
gulp-jasmine-browser,57a8a22,maxnpm_cve_oldness,7.5,90.0,success,
gulp-jasmine-browser,57a8a22,maxnpm_cve_oldness_pip_else_npm,7.5,90.0,success,
clasp,19bc290,vanilla,115.35,597.0,success,
clasp,19bc290,audit fix,115.35,597.0,success,
clasp,19bc290,audit fix force,7.5,401.0,success,
clasp,19bc290,maxnpm_cve_oldness,,,missing,
clasp,19bc290,maxnpm_cve_oldness_pip_else_npm,,,missing,
connect-query,ff48d52,vanilla,23.4,1.0,success,
connect-query,ff48d52,audit fix,23.4,1.0,success,
connect-query,ff48d52,audit fix force,0.0,8.0,success,
connect-query,ff48d52,maxnpm_cve_oldness,23.4,1.0,success,
connect-query,ff48d52,maxnpm_cve_oldness_pip_else_npm,23.4,1.0,success,
tunnel-ssh,02b6df2,vanilla,51.900000000000006,6.0,success,
tunnel-ssh,02b6df2,audit fix,51.900000000000006,6.0,success,
tunnel-ssh,02b6df2,audit fix force,0.0,8.0,success,
tunnel-ssh,02b6df2,maxnpm_cve_oldness,51.900000000000006,6.0,success,
tunnel-ssh,02b6df2,maxnpm_cve_oldness_pip_else_npm,51.900000000000006,6.0,success,
acorn-issue-handler,722c1c6,vanilla,9.1,26.0,success,
acorn-issue-handler,722c1c6,audit fix,9.1,26.0,success,
acorn-issue-handler,722c1c6,audit fix force,0.0,18.0,success,
acorn-issue-handler,722c1c6,maxnpm_cve_oldness,9.1,24.0,success,
acorn-issue-handler,722c1c6,maxnpm_cve_oldness_pip_else_npm,9.1,24.0,success,
node-openid,2aeb719,vanilla,0.0,2.0,success,
node-openid,2aeb719,audit fix,0.0,2.0,success,
node-openid,2aeb719,audit fix force,0.0,2.0,success,
node-openid,2aeb719,maxnpm_cve_oldness,0.0,2.0,success,
node-openid,2aeb719,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
grindjs,02b77a8,vanilla,36.849999999999994,56.0,success,
grindjs,02b77a8,audit fix,36.849999999999994,56.0,success,
grindjs,02b77a8,audit fix force,0.0,67.0,success,
grindjs,02b77a8,maxnpm_cve_oldness,30.849999999999998,49.0,success,
grindjs,02b77a8,maxnpm_cve_oldness_pip_else_npm,30.849999999999998,49.0,success,
mocha,0e28a33,vanilla,25.25,9.0,success,
mocha,0e28a33,audit fix,25.25,9.0,success,
mocha,0e28a33,audit fix force,0.0,9.0,success,
mocha,0e28a33,maxnpm_cve_oldness,25.25,9.0,success,
mocha,0e28a33,maxnpm_cve_oldness_pip_else_npm,25.25,9.0,success,
debuggo,2972579,vanilla,0.0,2.0,success,
debuggo,2972579,audit fix,0.0,2.0,success,
debuggo,2972579,audit fix force,0.0,2.0,success,
debuggo,2972579,maxnpm_cve_oldness,0.0,2.0,success,
debuggo,2972579,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
electron-rebuild,0e87756,vanilla,287.34999999999997,312.0,success,
electron-rebuild,0e87756,audit fix,287.34999999999997,308.0,success,
electron-rebuild,0e87756,audit fix force,7.5,255.0,success,
electron-rebuild,0e87756,maxnpm_cve_oldness,,,missing,
electron-rebuild,0e87756,maxnpm_cve_oldness_pip_else_npm,,,missing,
neo,030d37e,vanilla,65.05,970.0,success,
neo,030d37e,audit fix,65.05,970.0,success,
neo,030d37e,audit fix force,7.5,684.0,success,
neo,030d37e,maxnpm_cve_oldness,,,missing,
neo,030d37e,maxnpm_cve_oldness_pip_else_npm,,,missing,
craco,2835f39,vanilla,17.05,3.0,success,
craco,2835f39,audit fix,17.05,3.0,success,
craco,2835f39,audit fix force,0.0,3.0,success,
craco,2835f39,maxnpm_cve_oldness,17.05,3.0,success,
craco,2835f39,maxnpm_cve_oldness_pip_else_npm,17.05,3.0,success,
ajv-cli,093df03,vanilla,5.6,37.0,success,
ajv-cli,093df03,audit fix,5.6,37.0,success,
ajv-cli,093df03,audit fix force,0.0,38.0,success,
ajv-cli,093df03,maxnpm_cve_oldness,,,missing,
ajv-cli,093df03,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-stomp,097e03b,vanilla,38.8,4.0,success,
node-stomp,097e03b,audit fix,38.8,4.0,success,
node-stomp,097e03b,audit fix force,15.4,11.0,success,
node-stomp,097e03b,maxnpm_cve_oldness,23.4,3.0,success,
node-stomp,097e03b,maxnpm_cve_oldness_pip_else_npm,23.4,3.0,success,
node-inly,19a2a96,vanilla,26.0,61.0,success,
node-inly,19a2a96,audit fix,26.0,61.0,success,
node-inly,19a2a96,audit fix force,20.7,60.0,success,
node-inly,19a2a96,maxnpm_cve_oldness,5.3,58.0,success,
node-inly,19a2a96,maxnpm_cve_oldness_pip_else_npm,5.3,56.0,success,
doiuse,06203bb,vanilla,44.400000000000006,15.0,success,
doiuse,06203bb,audit fix,44.400000000000006,15.0,success,
doiuse,06203bb,audit fix force,0.0,15.0,success,
doiuse,06203bb,maxnpm_cve_oldness,44.400000000000006,9.0,success,
doiuse,06203bb,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,9.0,success,
scratch-parser,492d420,vanilla,21.35,7.0,success,
scratch-parser,492d420,audit fix,21.35,7.0,success,
scratch-parser,492d420,audit fix force,0.0,9.0,success,
scratch-parser,492d420,maxnpm_cve_oldness,21.35,7.0,success,
scratch-parser,492d420,maxnpm_cve_oldness_pip_else_npm,21.35,7.0,success,
sdk-xyo-client-js,2ee1c4e,vanilla,0.0,98.0,success,
sdk-xyo-client-js,2ee1c4e,audit fix,0.0,98.0,success,
sdk-xyo-client-js,2ee1c4e,audit fix force,0.0,98.0,success,
sdk-xyo-client-js,2ee1c4e,maxnpm_cve_oldness,,,missing,
sdk-xyo-client-js,2ee1c4e,maxnpm_cve_oldness_pip_else_npm,,,missing,
parser,1b932f2,vanilla,0.0,2.0,success,
parser,1b932f2,audit fix,0.0,2.0,success,
parser,1b932f2,audit fix force,0.0,2.0,success,
parser,1b932f2,maxnpm_cve_oldness,0.0,2.0,success,
parser,1b932f2,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
lupa,2f2c629,vanilla,414.65,58.0,success,
lupa,2f2c629,audit fix,414.65,58.0,success,
lupa,2f2c629,audit fix force,0.0,119.0,success,
lupa,2f2c629,maxnpm_cve_oldness,263.05,51.0,success,
lupa,2f2c629,maxnpm_cve_oldness_pip_else_npm,263.05,51.0,success,
rename,798374a,vanilla,9.5,2.0,success,
rename,798374a,audit fix,9.5,2.0,success,
rename,798374a,audit fix force,0.0,2.0,success,
rename,798374a,maxnpm_cve_oldness,9.5,2.0,success,
rename,798374a,maxnpm_cve_oldness_pip_else_npm,9.5,2.0,success,
moongoose,ac14e79,vanilla,28.75,22.0,success,
moongoose,ac14e79,audit fix,28.75,22.0,success,
moongoose,ac14e79,audit fix force,0.0,24.0,success,
moongoose,ac14e79,maxnpm_cve_oldness,28.75,22.0,success,
moongoose,ac14e79,maxnpm_cve_oldness_pip_else_npm,28.75,22.0,success,
node-polling-to-event,a366127,vanilla,29.9,21.0,success,
node-polling-to-event,a366127,audit fix,29.9,21.0,success,
node-polling-to-event,a366127,audit fix force,0.0,40.0,success,
node-polling-to-event,a366127,maxnpm_cve_oldness,29.9,21.0,success,
node-polling-to-event,a366127,maxnpm_cve_oldness_pip_else_npm,29.9,21.0,success,
electron-devtools-installer,162f619,vanilla,13.9,6.0,success,
electron-devtools-installer,162f619,audit fix,13.9,6.0,success,
electron-devtools-installer,162f619,audit fix force,0.0,3.0,success,
electron-devtools-installer,162f619,maxnpm_cve_oldness,13.9,6.0,success,
electron-devtools-installer,162f619,maxnpm_cve_oldness_pip_else_npm,13.9,6.0,success,
jsftp,3ed845f,vanilla,0.0,20.0,success,
jsftp,3ed845f,audit fix,0.0,20.0,success,
jsftp,3ed845f,audit fix force,0.0,20.0,success,
jsftp,3ed845f,maxnpm_cve_oldness,0.0,17.0,success,
jsftp,3ed845f,maxnpm_cve_oldness_pip_else_npm,0.0,17.0,success,
js-webflow-api,20c1d01,vanilla,11.4,16.0,success,
js-webflow-api,20c1d01,audit fix,11.4,16.0,success,
js-webflow-api,20c1d01,audit fix force,0.0,15.0,success,
js-webflow-api,20c1d01,maxnpm_cve_oldness,11.4,15.0,success,
js-webflow-api,20c1d01,maxnpm_cve_oldness_pip_else_npm,11.4,15.0,success,
node-client-api,b5d3356,vanilla,22.95,30.0,success,
node-client-api,b5d3356,audit fix,22.95,30.0,success,
node-client-api,b5d3356,audit fix force,7.5,74.0,success,
node-client-api,b5d3356,maxnpm_cve_oldness,22.95,21.0,success,
node-client-api,b5d3356,maxnpm_cve_oldness_pip_else_npm,22.95,21.0,success,
postcss-color-hwb,6d1d399,vanilla,10.6,12.0,success,
postcss-color-hwb,6d1d399,audit fix,10.6,12.0,success,
postcss-color-hwb,6d1d399,audit fix force,0.0,13.0,success,
postcss-color-hwb,6d1d399,maxnpm_cve_oldness,10.6,12.0,success,
postcss-color-hwb,6d1d399,maxnpm_cve_oldness_pip_else_npm,10.6,12.0,success,
jupyterlab,22b11565,vanilla,53.8,55.0,success,
jupyterlab,22b11565,audit fix,53.8,55.0,success,
jupyterlab,22b11565,audit fix force,25.9,81.0,success,
jupyterlab,22b11565,maxnpm_cve_oldness,,,missing,
jupyterlab,22b11565,maxnpm_cve_oldness_pip_else_npm,48.5,55.0,success,
easygettext,3356356,vanilla,6.8,145.0,success,
easygettext,3356356,audit fix,6.8,145.0,success,
easygettext,3356356,audit fix force,0.0,126.0,success,
easygettext,3356356,maxnpm_cve_oldness,,,missing,
easygettext,3356356,maxnpm_cve_oldness_pip_else_npm,,,missing,
bids-validator,8bdbf67,vanilla,5.3,112.0,success,
bids-validator,8bdbf67,audit fix,5.3,112.0,success,
bids-validator,8bdbf67,audit fix force,0.0,80.0,success,
bids-validator,8bdbf67,maxnpm_cve_oldness,5.3,106.0,success,
bids-validator,8bdbf67,maxnpm_cve_oldness_pip_else_npm,5.3,106.0,success,
api-easy,76d4185,vanilla,31.349999999999998,52.0,success,
api-easy,76d4185,audit fix,31.349999999999998,52.0,success,
api-easy,76d4185,audit fix force,0.0,70.0,success,
api-easy,76d4185,maxnpm_cve_oldness,31.349999999999998,6.0,success,
api-easy,76d4185,maxnpm_cve_oldness_pip_else_npm,31.349999999999998,6.0,success,
postcss-clearfix,2206379,vanilla,5.3,5.0,success,
postcss-clearfix,2206379,audit fix,5.3,5.0,success,
postcss-clearfix,2206379,audit fix force,0.0,4.0,success,
postcss-clearfix,2206379,maxnpm_cve_oldness,5.3,5.0,success,
postcss-clearfix,2206379,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
sqs-consumer,a172a37,vanilla,44.400000000000006,61.0,success,
sqs-consumer,a172a37,audit fix,44.400000000000006,61.0,success,
sqs-consumer,a172a37,audit fix force,0.0,61.0,success,
sqs-consumer,a172a37,maxnpm_cve_oldness,,,missing,
sqs-consumer,a172a37,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,61.0,success,
jarvis-emitter,a835b2a,vanilla,0.0,2.0,success,
jarvis-emitter,a835b2a,audit fix,0.0,2.0,success,
jarvis-emitter,a835b2a,audit fix force,0.0,2.0,success,
jarvis-emitter,a835b2a,maxnpm_cve_oldness,0.0,2.0,success,
jarvis-emitter,a835b2a,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
ckeditor5-dev,010abb7,vanilla,0.0,11.0,success,
ckeditor5-dev,010abb7,audit fix,0.0,11.0,success,
ckeditor5-dev,010abb7,audit fix force,0.0,11.0,success,
ckeditor5-dev,010abb7,maxnpm_cve_oldness,0.0,11.0,success,
ckeditor5-dev,010abb7,maxnpm_cve_oldness_pip_else_npm,0.0,11.0,success,
pkg-updater,3821385,vanilla,5.3,54.0,success,
pkg-updater,3821385,audit fix,5.3,54.0,success,
pkg-updater,3821385,audit fix force,0.0,78.0,success,
pkg-updater,3821385,maxnpm_cve_oldness,5.3,53.0,success,
pkg-updater,3821385,maxnpm_cve_oldness_pip_else_npm,5.3,53.0,success,
appium-android-driver,7fd7f1b,vanilla,7.5,407.0,success,
appium-android-driver,7fd7f1b,audit fix,7.5,407.0,success,
appium-android-driver,7fd7f1b,audit fix force,7.5,407.0,success,
appium-android-driver,7fd7f1b,maxnpm_cve_oldness,,,missing,
appium-android-driver,7fd7f1b,maxnpm_cve_oldness_pip_else_npm,,,missing,
unicode-string-width,6d92f3f,vanilla,0.0,1.0,success,
unicode-string-width,6d92f3f,audit fix,0.0,1.0,success,
unicode-string-width,6d92f3f,audit fix force,0.0,1.0,success,
unicode-string-width,6d92f3f,maxnpm_cve_oldness,0.0,1.0,success,
unicode-string-width,6d92f3f,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
acorn5-object-spread,49839ac,vanilla,0.0,1.0,success,
acorn5-object-spread,49839ac,audit fix,0.0,1.0,success,
acorn5-object-spread,49839ac,audit fix force,0.0,1.0,success,
acorn5-object-spread,49839ac,maxnpm_cve_oldness,0.0,1.0,success,
acorn5-object-spread,49839ac,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
umi,4509791,vanilla,,,missing,
umi,4509791,audit fix,,,missing,
umi,4509791,audit fix force,,,missing,
umi,4509791,maxnpm_cve_oldness,0.0,1.0,success,
umi,4509791,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
searchkit,5ffd62c,vanilla,445.99999999999994,895.0,success,
searchkit,5ffd62c,audit fix,445.99999999999994,895.0,success,
searchkit,5ffd62c,audit fix force,98.2,706.0,success,
searchkit,5ffd62c,maxnpm_cve_oldness,,,missing,
searchkit,5ffd62c,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-sass-color-functions,053e365,vanilla,10.6,19.0,success,
postcss-sass-color-functions,053e365,audit fix,10.6,19.0,success,
postcss-sass-color-functions,053e365,audit fix force,0.0,12.0,success,
postcss-sass-color-functions,053e365,maxnpm_cve_oldness,10.6,12.0,success,
postcss-sass-color-functions,053e365,maxnpm_cve_oldness_pip_else_npm,10.6,12.0,success,
qwebs,f59a7b1,vanilla,55.3,117.0,success,
qwebs,f59a7b1,audit fix,55.3,117.0,success,
qwebs,f59a7b1,audit fix force,7.5,105.0,success,
qwebs,f59a7b1,maxnpm_cve_oldness,32.4,38.0,success,
qwebs,f59a7b1,maxnpm_cve_oldness_pip_else_npm,32.4,38.0,success,
bp,5a684a8,vanilla,0.0,39.0,success,
bp,5a684a8,audit fix,0.0,39.0,success,
bp,5a684a8,audit fix force,0.0,39.0,success,
bp,5a684a8,maxnpm_cve_oldness,0.0,37.0,success,
bp,5a684a8,maxnpm_cve_oldness_pip_else_npm,0.0,37.0,success,
angular,03dbcc7,vanilla,,,missing,
angular,03dbcc7,audit fix,,,missing,
angular,03dbcc7,audit fix force,,,missing,
angular,03dbcc7,maxnpm_cve_oldness,,,missing,
angular,03dbcc7,maxnpm_cve_oldness_pip_else_npm,,,missing,
merchant-center-application-kit,0114142,vanilla,381.35000000000036,1244.0,success,
merchant-center-application-kit,0114142,audit fix,381.35000000000036,1244.0,success,
merchant-center-application-kit,0114142,audit fix force,381.35000000000036,1244.0,success,
merchant-center-application-kit,0114142,maxnpm_cve_oldness,,,missing,
merchant-center-application-kit,0114142,maxnpm_cve_oldness_pip_else_npm,,,missing,
quasar-cli,34dd03b,vanilla,745.1500000000003,1851.0,success,
quasar-cli,34dd03b,audit fix,745.1500000000003,1851.0,success,
quasar-cli,34dd03b,audit fix force,745.1500000000003,1851.0,success,
quasar-cli,34dd03b,maxnpm_cve_oldness,,,missing,
quasar-cli,34dd03b,maxnpm_cve_oldness_pip_else_npm,,,missing,
ember-cli-version-checker,1e4786c,vanilla,0.0,1.0,success,
ember-cli-version-checker,1e4786c,audit fix,0.0,1.0,success,
ember-cli-version-checker,1e4786c,audit fix force,0.0,1.0,success,
ember-cli-version-checker,1e4786c,maxnpm_cve_oldness,0.0,1.0,success,
ember-cli-version-checker,1e4786c,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
codependency,23385a2,vanilla,7.5,1.0,success,
codependency,23385a2,audit fix,7.5,1.0,success,
codependency,23385a2,audit fix force,0.0,3.0,success,
codependency,23385a2,maxnpm_cve_oldness,7.5,1.0,success,
codependency,23385a2,maxnpm_cve_oldness_pip_else_npm,7.5,1.0,success,
postcss-combine-media-query,fb40480,vanilla,0.0,3.0,success,
postcss-combine-media-query,fb40480,audit fix,0.0,3.0,success,
postcss-combine-media-query,fb40480,audit fix force,0.0,3.0,success,
postcss-combine-media-query,fb40480,maxnpm_cve_oldness,0.0,3.0,success,
postcss-combine-media-query,fb40480,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
node-csswring,bb83cdb,vanilla,0.0,5.0,success,
node-csswring,bb83cdb,audit fix,0.0,5.0,success,
node-csswring,bb83cdb,audit fix force,0.0,5.0,success,
node-csswring,bb83cdb,maxnpm_cve_oldness,0.0,5.0,success,
node-csswring,bb83cdb,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
joplin,157736f,vanilla,30.85,118.0,success,
joplin,157736f,audit fix,30.85,118.0,success,
joplin,157736f,audit fix force,5.6,118.0,success,
joplin,157736f,maxnpm_cve_oldness,,,missing,
joplin,157736f,maxnpm_cve_oldness_pip_else_npm,30.85,113.0,success,
cutwater,c1c12af,vanilla,0.0,3.0,success,
cutwater,c1c12af,audit fix,0.0,3.0,success,
cutwater,c1c12af,audit fix force,0.0,3.0,success,
cutwater,c1c12af,maxnpm_cve_oldness,,,missing,
cutwater,c1c12af,maxnpm_cve_oldness_pip_else_npm,,,missing,
vega-embed,0f0c81b,vanilla,19.3,163.0,success,
vega-embed,0f0c81b,audit fix,19.3,163.0,success,
vega-embed,0f0c81b,audit fix force,0.0,93.0,success,
vega-embed,0f0c81b,maxnpm_cve_oldness,,,missing,
vega-embed,0f0c81b,maxnpm_cve_oldness_pip_else_npm,,,missing,
EvaEngine.js,81ffedc,vanilla,164.85000000000002,238.0,success,
EvaEngine.js,81ffedc,audit fix,164.85000000000002,238.0,success,
EvaEngine.js,81ffedc,audit fix force,7.5,338.0,success,
EvaEngine.js,81ffedc,maxnpm_cve_oldness,,,missing,
EvaEngine.js,81ffedc,maxnpm_cve_oldness_pip_else_npm,,,missing,
beachball,1bac5ff,vanilla,17.1,264.0,success,
beachball,1bac5ff,audit fix,17.1,264.0,success,
beachball,1bac5ff,audit fix force,0.0,113.0,success,
beachball,1bac5ff,maxnpm_cve_oldness,,,missing,
beachball,1bac5ff,maxnpm_cve_oldness_pip_else_npm,,,missing,
mocha,53c73d23,vanilla,25.25,16.0,success,
mocha,53c73d23,audit fix,25.25,16.0,success,
mocha,53c73d23,audit fix force,0.0,19.0,success,
mocha,53c73d23,maxnpm_cve_oldness,25.25,16.0,success,
mocha,53c73d23,maxnpm_cve_oldness_pip_else_npm,25.25,16.0,success,
safe-url-assembler,1842099,vanilla,0.0,9.0,success,
safe-url-assembler,1842099,audit fix,0.0,9.0,success,
safe-url-assembler,1842099,audit fix force,0.0,9.0,success,
safe-url-assembler,1842099,maxnpm_cve_oldness,0.0,9.0,success,
safe-url-assembler,1842099,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
astroturf,04f5ced,vanilla,0.0,50.0,success,
astroturf,04f5ced,audit fix,0.0,50.0,success,
astroturf,04f5ced,audit fix force,0.0,50.0,success,
astroturf,04f5ced,maxnpm_cve_oldness,,,missing,
astroturf,04f5ced,maxnpm_cve_oldness_pip_else_npm,0.0,50.0,success,
inline-import,7bf9f6b,vanilla,5.3,2.0,success,
inline-import,7bf9f6b,audit fix,5.3,2.0,success,
inline-import,7bf9f6b,audit fix force,0.0,1.0,success,
inline-import,7bf9f6b,maxnpm_cve_oldness,5.3,2.0,success,
inline-import,7bf9f6b,maxnpm_cve_oldness_pip_else_npm,5.3,2.0,success,
apidoc-core,1c0d63d,vanilla,51.900000000000006,3.0,success,
apidoc-core,1c0d63d,audit fix,51.900000000000006,3.0,success,
apidoc-core,1c0d63d,audit fix force,0.0,3.0,success,
apidoc-core,1c0d63d,maxnpm_cve_oldness,51.900000000000006,3.0,success,
apidoc-core,1c0d63d,maxnpm_cve_oldness_pip_else_npm,51.900000000000006,3.0,success,
crud,ac4eeb1,vanilla,58.349999999999994,239.0,success,
crud,ac4eeb1,audit fix,58.349999999999994,239.0,success,
crud,ac4eeb1,audit fix force,0.0,207.0,success,
crud,ac4eeb1,maxnpm_cve_oldness,,,missing,
crud,ac4eeb1,maxnpm_cve_oldness_pip_else_npm,,,missing,
H5P-Nodejs-library,e3ed81e,vanilla,5.3,115.0,success,
H5P-Nodejs-library,e3ed81e,audit fix,5.3,115.0,success,
H5P-Nodejs-library,e3ed81e,audit fix force,,,missing,
H5P-Nodejs-library,e3ed81e,maxnpm_cve_oldness,0.0,104.0,success,
H5P-Nodejs-library,e3ed81e,maxnpm_cve_oldness_pip_else_npm,0.0,104.0,success,
zem,4a360d1,vanilla,115.44999999999999,812.0,success,
zem,4a360d1,audit fix,115.44999999999999,812.0,success,
zem,4a360d1,audit fix force,13.1,535.0,success,
zem,4a360d1,maxnpm_cve_oldness,,,missing,
zem,4a360d1,maxnpm_cve_oldness_pip_else_npm,,,missing,
loopback-boot,39d820a,vanilla,44.400000000000006,10.0,success,
loopback-boot,39d820a,audit fix,44.400000000000006,10.0,success,
loopback-boot,39d820a,audit fix force,0.0,10.0,success,
loopback-boot,39d820a,maxnpm_cve_oldness,44.400000000000006,10.0,success,
loopback-boot,39d820a,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,10.0,success,
electrode-csrf-jwt,5f8b704,vanilla,74.30000000000001,61.0,success,
electrode-csrf-jwt,5f8b704,audit fix,74.30000000000001,61.0,success,
electrode-csrf-jwt,5f8b704,audit fix force,74.30000000000001,61.0,success,
electrode-csrf-jwt,5f8b704,maxnpm_cve_oldness,47.050000000000004,46.0,success,
electrode-csrf-jwt,5f8b704,maxnpm_cve_oldness_pip_else_npm,60.45,43.0,success,
node-open-geocoder,771bb57,vanilla,0.0,8.0,success,
node-open-geocoder,771bb57,audit fix,0.0,8.0,success,
node-open-geocoder,771bb57,audit fix force,0.0,8.0,success,
node-open-geocoder,771bb57,maxnpm_cve_oldness,0.0,8.0,success,
node-open-geocoder,771bb57,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
nightmare,dbb1b64,vanilla,53.49999999999999,130.0,success,
nightmare,dbb1b64,audit fix,53.49999999999999,130.0,success,
nightmare,dbb1b64,audit fix force,5.3,85.0,success,
nightmare,dbb1b64,maxnpm_cve_oldness,,,missing,
nightmare,dbb1b64,maxnpm_cve_oldness_pip_else_npm,53.49999999999999,119.0,success,
strong-error-handler,05d8844,vanilla,14.9,108.0,success,
strong-error-handler,05d8844,audit fix,14.9,108.0,success,
strong-error-handler,05d8844,audit fix force,5.1,119.0,success,
strong-error-handler,05d8844,maxnpm_cve_oldness,,,missing,
strong-error-handler,05d8844,maxnpm_cve_oldness_pip_else_npm,,,missing,
serverless-pseudo-parameters,13e61a8,vanilla,0.0,1.0,success,
serverless-pseudo-parameters,13e61a8,audit fix,0.0,1.0,success,
serverless-pseudo-parameters,13e61a8,audit fix force,0.0,1.0,success,
serverless-pseudo-parameters,13e61a8,maxnpm_cve_oldness,0.0,1.0,success,
serverless-pseudo-parameters,13e61a8,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
core,5459567,vanilla,26.1,41.0,success,
core,5459567,audit fix,26.1,41.0,success,
core,5459567,audit fix force,0.0,39.0,success,
core,5459567,maxnpm_cve_oldness,26.1,41.0,success,
core,5459567,maxnpm_cve_oldness_pip_else_npm,26.1,41.0,success,
bootstrap-loader,03b64f0,vanilla,13.850000000000001,22.0,success,
bootstrap-loader,03b64f0,audit fix,13.850000000000001,22.0,success,
bootstrap-loader,03b64f0,audit fix force,0.0,22.0,success,
bootstrap-loader,03b64f0,maxnpm_cve_oldness,,,missing,
bootstrap-loader,03b64f0,maxnpm_cve_oldness_pip_else_npm,,,missing,
koa-pg-session,48437cd,vanilla,7.3,24.0,success,
koa-pg-session,48437cd,audit fix,7.3,24.0,success,
koa-pg-session,48437cd,audit fix force,0.0,24.0,success,
koa-pg-session,48437cd,maxnpm_cve_oldness,7.3,18.0,success,
koa-pg-session,48437cd,maxnpm_cve_oldness_pip_else_npm,7.3,18.0,success,
luckyeye,296f10d,vanilla,0.0,6.0,success,
luckyeye,296f10d,audit fix,0.0,6.0,success,
luckyeye,296f10d,audit fix force,0.0,6.0,success,
luckyeye,296f10d,maxnpm_cve_oldness,0.0,6.0,success,
luckyeye,296f10d,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
composer,602e077,vanilla,,,missing,
composer,602e077,audit fix,,,missing,
composer,602e077,audit fix force,,,missing,
composer,602e077,maxnpm_cve_oldness,,,missing,
composer,602e077,maxnpm_cve_oldness_pip_else_npm,,,missing,
hqw-util,5fab823,vanilla,11.4,329.0,success,
hqw-util,5fab823,audit fix,11.4,329.0,success,
hqw-util,5fab823,audit fix force,0.0,322.0,success,
hqw-util,5fab823,maxnpm_cve_oldness,,,missing,
hqw-util,5fab823,maxnpm_cve_oldness_pip_else_npm,,,missing,
apidoc,0b5d254,vanilla,133.15000000000003,9.0,success,
apidoc,0b5d254,audit fix,133.15000000000003,9.0,success,
apidoc,0b5d254,audit fix force,0.0,10.0,success,
apidoc,0b5d254,maxnpm_cve_oldness,133.15000000000003,9.0,success,
apidoc,0b5d254,maxnpm_cve_oldness_pip_else_npm,133.15000000000003,9.0,success,
remit,03acca6,vanilla,2.0,13.0,success,
remit,03acca6,audit fix,2.0,13.0,success,
remit,03acca6,audit fix force,0.0,13.0,success,
remit,03acca6,maxnpm_cve_oldness,2.0,10.0,success,
remit,03acca6,maxnpm_cve_oldness_pip_else_npm,2.0,10.0,success,
puppeteer-cluster,006bea8,vanilla,0.0,46.0,success,
puppeteer-cluster,006bea8,audit fix,0.0,46.0,success,
puppeteer-cluster,006bea8,audit fix force,0.0,46.0,success,
puppeteer-cluster,006bea8,maxnpm_cve_oldness,0.0,45.0,success,
puppeteer-cluster,006bea8,maxnpm_cve_oldness_pip_else_npm,0.0,45.0,success,
tools,0afc959,vanilla,86.60000000000001,216.0,success,
tools,0afc959,audit fix,86.60000000000001,216.0,success,
tools,0afc959,audit fix force,88.9,569.0,success,
tools,0afc959,maxnpm_cve_oldness,,,missing,
tools,0afc959,maxnpm_cve_oldness_pip_else_npm,,,missing,
bree,026d518,vanilla,0.0,30.0,success,
bree,026d518,audit fix,0.0,30.0,success,
bree,026d518,audit fix force,0.0,30.0,success,
bree,026d518,maxnpm_cve_oldness,0.0,29.0,success,
bree,026d518,maxnpm_cve_oldness_pip_else_npm,0.0,29.0,success,
qs-middleware,b3d0cab,vanilla,0.0,1.0,success,
qs-middleware,b3d0cab,audit fix,0.0,1.0,success,
qs-middleware,b3d0cab,audit fix force,0.0,1.0,success,
qs-middleware,b3d0cab,maxnpm_cve_oldness,0.0,1.0,success,
qs-middleware,b3d0cab,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
auto,08953a8,vanilla,21.200000000000003,120.0,success,
auto,08953a8,audit fix,21.200000000000003,120.0,success,
auto,08953a8,audit fix force,0.0,119.0,success,
auto,08953a8,maxnpm_cve_oldness,,,missing,
auto,08953a8,maxnpm_cve_oldness_pip_else_npm,,,missing,
reixs,8a9c76e,vanilla,0.0,8.0,success,
reixs,8a9c76e,audit fix,0.0,8.0,success,
reixs,8a9c76e,audit fix force,0.0,8.0,success,
reixs,8a9c76e,maxnpm_cve_oldness,0.0,8.0,success,
reixs,8a9c76e,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
gm,2fb65ba,vanilla,2.0,4.0,success,
gm,2fb65ba,audit fix,2.0,4.0,success,
gm,2fb65ba,audit fix force,0.0,5.0,success,
gm,2fb65ba,maxnpm_cve_oldness,2.0,4.0,success,
gm,2fb65ba,maxnpm_cve_oldness_pip_else_npm,2.0,4.0,success,
BotLib,6276bab,vanilla,128.5,384.0,success,
BotLib,6276bab,audit fix,128.5,384.0,success,
BotLib,6276bab,audit fix force,128.5,384.0,success,
BotLib,6276bab,maxnpm_cve_oldness,,,missing,
BotLib,6276bab,maxnpm_cve_oldness_pip_else_npm,,,missing,
eufy-security-client,4d2d904,vanilla,0.0,38.0,success,
eufy-security-client,4d2d904,audit fix,0.0,38.0,success,
eufy-security-client,4d2d904,audit fix force,0.0,38.0,success,
eufy-security-client,4d2d904,maxnpm_cve_oldness,0.0,38.0,success,
eufy-security-client,4d2d904,maxnpm_cve_oldness_pip_else_npm,0.0,38.0,success,
node-simctl,0439340,vanilla,44.400000000000006,43.0,success,
node-simctl,0439340,audit fix,44.400000000000006,43.0,success,
node-simctl,0439340,audit fix force,0.0,41.0,success,
node-simctl,0439340,maxnpm_cve_oldness,,,missing,
node-simctl,0439340,maxnpm_cve_oldness_pip_else_npm,,,missing,
is-expression,28810ef,vanilla,0.0,2.0,success,
is-expression,28810ef,audit fix,0.0,2.0,success,
is-expression,28810ef,audit fix force,0.0,2.0,success,
is-expression,28810ef,maxnpm_cve_oldness,0.0,2.0,success,
is-expression,28810ef,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
weex-toolkit,23faad2,vanilla,5.5,314.0,success,
weex-toolkit,23faad2,audit fix,5.5,314.0,success,
weex-toolkit,23faad2,audit fix force,0.0,317.0,success,
weex-toolkit,23faad2,maxnpm_cve_oldness,,,missing,
weex-toolkit,23faad2,maxnpm_cve_oldness_pip_else_npm,,,missing,
js-glaze,11d5c5f,vanilla,0.0,40.0,success,
js-glaze,11d5c5f,audit fix,0.0,40.0,success,
js-glaze,11d5c5f,audit fix force,0.0,40.0,success,
js-glaze,11d5c5f,maxnpm_cve_oldness,0.0,40.0,success,
js-glaze,11d5c5f,maxnpm_cve_oldness_pip_else_npm,0.0,40.0,success,
acorn-object-spread,7544268,vanilla,0.0,1.0,success,
acorn-object-spread,7544268,audit fix,0.0,1.0,success,
acorn-object-spread,7544268,audit fix force,0.0,1.0,success,
acorn-object-spread,7544268,maxnpm_cve_oldness,0.0,1.0,success,
acorn-object-spread,7544268,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
node-ffi,0575cdf,vanilla,0.0,8.0,success,
node-ffi,0575cdf,audit fix,0.0,8.0,success,
node-ffi,0575cdf,audit fix force,0.0,8.0,success,
node-ffi,0575cdf,maxnpm_cve_oldness,0.0,5.0,success,
node-ffi,0575cdf,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
sleep,2f5a745,vanilla,0.0,1.0,success,
sleep,2f5a745,audit fix,0.0,1.0,success,
sleep,2f5a745,audit fix force,0.0,1.0,success,
sleep,2f5a745,maxnpm_cve_oldness,0.0,1.0,success,
sleep,2f5a745,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
optro-api-client,170cd3c,vanilla,0.0,8.0,success,
optro-api-client,170cd3c,audit fix,0.0,8.0,success,
optro-api-client,170cd3c,audit fix force,0.0,8.0,success,
optro-api-client,170cd3c,maxnpm_cve_oldness,0.0,8.0,success,
optro-api-client,170cd3c,maxnpm_cve_oldness_pip_else_npm,0.0,8.0,success,
makitso,05a906e,vanilla,5.3,87.0,success,
makitso,05a906e,audit fix,5.3,87.0,success,
makitso,05a906e,audit fix force,0.0,86.0,success,
makitso,05a906e,maxnpm_cve_oldness,,,missing,
makitso,05a906e,maxnpm_cve_oldness_pip_else_npm,,,missing,
vux-loader,780e3aa,vanilla,39.45,162.0,success,
vux-loader,780e3aa,audit fix,39.45,162.0,success,
vux-loader,780e3aa,audit fix force,0.0,150.0,success,
vux-loader,780e3aa,maxnpm_cve_oldness,,,missing,
vux-loader,780e3aa,maxnpm_cve_oldness_pip_else_npm,,,missing,
js-ipfs-api,0652ac0,vanilla,31.75,174.0,success,
js-ipfs-api,0652ac0,audit fix,31.75,174.0,success,
js-ipfs-api,0652ac0,audit fix force,31.75,190.0,success,
js-ipfs-api,0652ac0,maxnpm_cve_oldness,,,missing,
js-ipfs-api,0652ac0,maxnpm_cve_oldness_pip_else_npm,,,missing,
foal,b3cfa0b,vanilla,0.0,2.0,success,
foal,b3cfa0b,audit fix,0.0,2.0,success,
foal,b3cfa0b,audit fix force,0.0,2.0,success,
foal,b3cfa0b,maxnpm_cve_oldness,0.0,2.0,success,
foal,b3cfa0b,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
just-login-debouncer,6a20e54,vanilla,7.5,6.0,success,
just-login-debouncer,6a20e54,audit fix,7.5,6.0,success,
just-login-debouncer,6a20e54,audit fix force,0.0,6.0,success,
just-login-debouncer,6a20e54,maxnpm_cve_oldness,7.5,6.0,success,
just-login-debouncer,6a20e54,maxnpm_cve_oldness_pip_else_npm,7.5,6.0,success,
pulling-deps,27a9a3f,vanilla,7.5,23.0,success,
pulling-deps,27a9a3f,audit fix,7.5,23.0,success,
pulling-deps,27a9a3f,audit fix force,0.0,23.0,success,
pulling-deps,27a9a3f,maxnpm_cve_oldness,7.5,23.0,success,
pulling-deps,27a9a3f,maxnpm_cve_oldness_pip_else_npm,7.5,23.0,success,
external-observablehq-parser,1b932f2,vanilla,0.0,2.0,success,
external-observablehq-parser,1b932f2,audit fix,0.0,2.0,success,
external-observablehq-parser,1b932f2,audit fix force,0.0,2.0,success,
external-observablehq-parser,1b932f2,maxnpm_cve_oldness,0.0,2.0,success,
external-observablehq-parser,1b932f2,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
thinkjs,100a4df,vanilla,49.400000000000006,21.0,success,
thinkjs,100a4df,audit fix,49.400000000000006,21.0,success,
thinkjs,100a4df,audit fix force,9.8,25.0,success,
thinkjs,100a4df,maxnpm_cve_oldness,49.400000000000006,21.0,success,
thinkjs,100a4df,maxnpm_cve_oldness_pip_else_npm,49.400000000000006,21.0,success,
parse-request,18bd368,vanilla,0.0,6.0,success,
parse-request,18bd368,audit fix,0.0,6.0,success,
parse-request,18bd368,audit fix force,0.0,6.0,success,
parse-request,18bd368,maxnpm_cve_oldness,0.0,6.0,success,
parse-request,18bd368,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
storybook-ui,0e171f1,vanilla,0.0,53.0,success,
storybook-ui,0e171f1,audit fix,0.0,53.0,success,
storybook-ui,0e171f1,audit fix force,0.0,53.0,success,
storybook-ui,0e171f1,maxnpm_cve_oldness,,,missing,
storybook-ui,0e171f1,maxnpm_cve_oldness_pip_else_npm,,,missing,
component-composer,11d4e7a,vanilla,0.0,12.0,success,
component-composer,11d4e7a,audit fix,0.0,12.0,success,
component-composer,11d4e7a,audit fix force,0.0,12.0,success,
component-composer,11d4e7a,maxnpm_cve_oldness,,,missing,
component-composer,11d4e7a,maxnpm_cve_oldness_pip_else_npm,,,missing,
oav,31ba4fb,vanilla,109.55,344.0,success,
oav,31ba4fb,audit fix,109.55,344.0,success,
oav,31ba4fb,audit fix force,87.55,298.0,success,
oav,31ba4fb,maxnpm_cve_oldness,,,missing,
oav,31ba4fb,maxnpm_cve_oldness_pip_else_npm,,,missing,
core-js,6c70363,vanilla,0.0,9.0,success,
core-js,6c70363,audit fix,0.0,9.0,success,
core-js,6c70363,audit fix force,0.0,9.0,success,
core-js,6c70363,maxnpm_cve_oldness,0.0,3.0,success,
core-js,6c70363,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
jest,0397c4f,vanilla,85.35000000000001,202.0,success,
jest,0397c4f,audit fix,85.35000000000001,202.0,success,
jest,0397c4f,audit fix force,26.8,173.0,success,
jest,0397c4f,maxnpm_cve_oldness,,,missing,
jest,0397c4f,maxnpm_cve_oldness_pip_else_npm,,,missing,
fractal,03aadc6,vanilla,191.25000000000003,662.0,success,
fractal,03aadc6,audit fix,191.25000000000003,662.0,success,
fractal,03aadc6,audit fix force,103.80000000000001,633.0,success,
fractal,03aadc6,maxnpm_cve_oldness,,,missing,
fractal,03aadc6,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-abi,3f6f27a,vanilla,0.0,1.0,success,
node-abi,3f6f27a,audit fix,0.0,1.0,success,
node-abi,3f6f27a,audit fix force,0.0,1.0,success,
node-abi,3f6f27a,maxnpm_cve_oldness,0.0,1.0,success,
node-abi,3f6f27a,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
jshiki,37afc0b,vanilla,0.0,1.0,success,
jshiki,37afc0b,audit fix,0.0,1.0,success,
jshiki,37afc0b,audit fix force,0.0,1.0,success,
jshiki,37afc0b,maxnpm_cve_oldness,0.0,1.0,success,
jshiki,37afc0b,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
postcss-for,6f2c8b9,vanilla,5.3,13.0,success,
postcss-for,6f2c8b9,audit fix,5.3,13.0,success,
postcss-for,6f2c8b9,audit fix force,0.0,5.0,success,
postcss-for,6f2c8b9,maxnpm_cve_oldness,5.3,6.0,success,
postcss-for,6f2c8b9,maxnpm_cve_oldness_pip_else_npm,5.3,6.0,success,
jellyfish-worker,18de884,vanilla,,,missing,
jellyfish-worker,18de884,audit fix,,,missing,
jellyfish-worker,18de884,audit fix force,,,missing,
jellyfish-worker,18de884,maxnpm_cve_oldness,,,missing,
jellyfish-worker,18de884,maxnpm_cve_oldness_pip_else_npm,,,missing,
ast2template,1e2c5cf,vanilla,0.0,21.0,success,
ast2template,1e2c5cf,audit fix,0.0,21.0,success,
ast2template,1e2c5cf,audit fix force,0.0,21.0,success,
ast2template,1e2c5cf,maxnpm_cve_oldness,0.0,21.0,success,
ast2template,1e2c5cf,maxnpm_cve_oldness_pip_else_npm,0.0,20.0,success,
arg-utils,00db391,vanilla,0.0,6.0,success,
arg-utils,00db391,audit fix,0.0,6.0,success,
arg-utils,00db391,audit fix force,0.0,6.0,success,
arg-utils,00db391,maxnpm_cve_oldness,0.0,6.0,success,
arg-utils,00db391,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
loopback,49380e4,vanilla,212.09999999999994,172.0,success,
loopback,49380e4,audit fix,212.09999999999994,174.0,success,
loopback,49380e4,audit fix force,212.09999999999994,172.0,success,
loopback,49380e4,maxnpm_cve_oldness,,,missing,
loopback,49380e4,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-math,7896f8d,vanilla,12.6,24.0,success,
postcss-math,7896f8d,audit fix,12.6,24.0,success,
postcss-math,7896f8d,audit fix force,0.0,18.0,success,
postcss-math,7896f8d,maxnpm_cve_oldness,12.6,17.0,success,
postcss-math,7896f8d,maxnpm_cve_oldness_pip_else_npm,12.6,17.0,success,
on-core,2fb4567,vanilla,474.0500000000001,224.0,success,
on-core,2fb4567,audit fix,474.0500000000001,224.0,success,
on-core,2fb4567,audit fix force,474.0500000000001,224.0,success,
on-core,2fb4567,maxnpm_cve_oldness,,,missing,
on-core,2fb4567,maxnpm_cve_oldness_pip_else_npm,,,missing,
scores,43249f5,vanilla,62.550000000000004,105.0,success,
scores,43249f5,audit fix,62.550000000000004,105.0,success,
scores,43249f5,audit fix force,0.0,113.0,success,
scores,43249f5,maxnpm_cve_oldness,,,missing,
scores,43249f5,maxnpm_cve_oldness_pip_else_npm,,,missing,
dora-plugin-proxy,3b4153a,vanilla,17.1,53.0,success,
dora-plugin-proxy,3b4153a,audit fix,17.1,53.0,success,
dora-plugin-proxy,3b4153a,audit fix force,17.1,53.0,success,
dora-plugin-proxy,3b4153a,maxnpm_cve_oldness,17.1,53.0,success,
dora-plugin-proxy,3b4153a,maxnpm_cve_oldness_pip_else_npm,17.1,53.0,success,
wordpress-rest-api-oauth-1,0a5bf51,vanilla,0.0,10.0,success,
wordpress-rest-api-oauth-1,0a5bf51,audit fix,0.0,10.0,success,
wordpress-rest-api-oauth-1,0a5bf51,audit fix force,0.0,10.0,success,
wordpress-rest-api-oauth-1,0a5bf51,maxnpm_cve_oldness,0.0,10.0,success,
wordpress-rest-api-oauth-1,0a5bf51,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
js8path-data,eee75e5,vanilla,0.0,9.0,success,
js8path-data,eee75e5,audit fix,0.0,9.0,success,
js8path-data,eee75e5,audit fix force,0.0,9.0,success,
js8path-data,eee75e5,maxnpm_cve_oldness,0.0,9.0,success,
js8path-data,eee75e5,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
nollup,20ed55c,vanilla,7.5,212.0,success,
nollup,20ed55c,audit fix,7.5,212.0,success,
nollup,20ed55c,audit fix force,0.0,89.0,success,
nollup,20ed55c,maxnpm_cve_oldness,7.5,168.0,success,
nollup,20ed55c,maxnpm_cve_oldness_pip_else_npm,7.5,168.0,success,
tslint-loader,01b16cf,vanilla,28.349999999999998,22.0,success,
tslint-loader,01b16cf,audit fix,28.349999999999998,22.0,success,
tslint-loader,01b16cf,audit fix force,0.0,48.0,success,
tslint-loader,01b16cf,maxnpm_cve_oldness,28.349999999999998,22.0,success,
tslint-loader,01b16cf,maxnpm_cve_oldness_pip_else_npm,28.349999999999998,22.0,success,
pretty-format,43fe1c8,vanilla,0.0,2.0,success,
pretty-format,43fe1c8,audit fix,0.0,2.0,success,
pretty-format,43fe1c8,audit fix force,0.0,2.0,success,
pretty-format,43fe1c8,maxnpm_cve_oldness,0.0,2.0,success,
pretty-format,43fe1c8,maxnpm_cve_oldness_pip_else_npm,0.0,2.0,success,
sockjs-client,09cb0a9,vanilla,,,missing,
sockjs-client,09cb0a9,audit fix,,,missing,
sockjs-client,09cb0a9,audit fix force,,,missing,
sockjs-client,09cb0a9,maxnpm_cve_oldness,69.3,17.0,success,
sockjs-client,09cb0a9,maxnpm_cve_oldness_pip_else_npm,69.3,13.0,success,
astro,0ea4a98,vanilla,10.6,583.0,success,
astro,0ea4a98,audit fix,10.6,583.0,success,
astro,0ea4a98,audit fix force,10.6,583.0,success,
astro,0ea4a98,maxnpm_cve_oldness,,,missing,
astro,0ea4a98,maxnpm_cve_oldness_pip_else_npm,,,missing,
critters,4aebce4,vanilla,13.1,282.0,success,
critters,4aebce4,audit fix,13.1,282.0,success,
critters,4aebce4,audit fix force,0.0,179.0,success,
critters,4aebce4,maxnpm_cve_oldness,,,missing,
critters,4aebce4,maxnpm_cve_oldness_pip_else_npm,,,missing,
babel,0239263,vanilla,59.400000000000006,82.0,success,
babel,0239263,audit fix,59.400000000000006,82.0,success,
babel,0239263,audit fix force,7.5,85.0,success,
babel,0239263,maxnpm_cve_oldness,51.900000000000006,77.0,success,
babel,0239263,maxnpm_cve_oldness_pip_else_npm,51.900000000000006,77.0,success,
postcss-safe-area-inset,6dd0567,vanilla,5.3,9.0,success,
postcss-safe-area-inset,6dd0567,audit fix,5.3,9.0,success,
postcss-safe-area-inset,6dd0567,audit fix force,0.0,4.0,success,
postcss-safe-area-inset,6dd0567,maxnpm_cve_oldness,5.3,9.0,success,
postcss-safe-area-inset,6dd0567,maxnpm_cve_oldness_pip_else_npm,5.3,9.0,success,
cumulus,ffd0cff,vanilla,5.6,71.0,success,
cumulus,ffd0cff,audit fix,5.6,71.0,success,
cumulus,ffd0cff,audit fix force,0.0,72.0,success,
cumulus,ffd0cff,maxnpm_cve_oldness,,,missing,
cumulus,ffd0cff,maxnpm_cve_oldness_pip_else_npm,,,missing,
normalize-package-data,0aa15b2,vanilla,0.0,9.0,success,
normalize-package-data,0aa15b2,audit fix,0.0,9.0,success,
normalize-package-data,0aa15b2,audit fix force,0.0,9.0,success,
normalize-package-data,0aa15b2,maxnpm_cve_oldness,0.0,9.0,success,
normalize-package-data,0aa15b2,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
ember-auto-import,0445e9b,vanilla,0.0,524.0,success,
ember-auto-import,0445e9b,audit fix,0.0,524.0,success,
ember-auto-import,0445e9b,audit fix force,0.0,524.0,success,
ember-auto-import,0445e9b,maxnpm_cve_oldness,,,missing,
ember-auto-import,0445e9b,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-iotdb,10b3bd8,vanilla,0.0,205.0,success,
node-iotdb,10b3bd8,audit fix,0.0,205.0,success,
node-iotdb,10b3bd8,audit fix force,0.0,205.0,success,
node-iotdb,10b3bd8,maxnpm_cve_oldness,,,missing,
node-iotdb,10b3bd8,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-inspector,2037ec5,vanilla,193.8,213.0,success,
node-inspector,2037ec5,audit fix,193.8,213.0,success,
node-inspector,2037ec5,audit fix force,107.10000000000001,121.0,success,
node-inspector,2037ec5,maxnpm_cve_oldness,,,missing,
node-inspector,2037ec5,maxnpm_cve_oldness_pip_else_npm,,,missing,
convexpress,0f1bf30,vanilla,42.449999999999996,65.0,success,
convexpress,0f1bf30,audit fix,42.449999999999996,65.0,success,
convexpress,0f1bf30,audit fix force,36.849999999999994,67.0,success,
convexpress,0f1bf30,maxnpm_cve_oldness,42.449999999999996,64.0,success,
convexpress,0f1bf30,maxnpm_cve_oldness_pip_else_npm,42.449999999999996,55.0,success,
hypercore-protocol,74ae063,vanilla,0.0,85.0,success,
hypercore-protocol,74ae063,audit fix,0.0,85.0,success,
hypercore-protocol,74ae063,audit fix force,0.0,85.0,success,
hypercore-protocol,74ae063,maxnpm_cve_oldness,0.0,76.0,success,
hypercore-protocol,74ae063,maxnpm_cve_oldness_pip_else_npm,0.0,77.0,success,
needle,93a01da,vanilla,0.0,8.0,success,
needle,93a01da,audit fix,0.0,8.0,success,
needle,93a01da,audit fix force,0.0,8.0,success,
needle,93a01da,maxnpm_cve_oldness,,,missing,
needle,93a01da,maxnpm_cve_oldness_pip_else_npm,,,missing,
rushstack,02f127b,vanilla,587.05,1133.0,success,
rushstack,02f127b,audit fix,587.05,1133.0,success,
rushstack,02f127b,audit fix force,587.05,1133.0,success,
rushstack,02f127b,maxnpm_cve_oldness,,,missing,
rushstack,02f127b,maxnpm_cve_oldness_pip_else_npm,,,missing,
highoutput-library,0f97cbf,vanilla,0.0,10.0,success,
highoutput-library,0f97cbf,audit fix,0.0,10.0,success,
highoutput-library,0f97cbf,audit fix force,0.0,10.0,success,
highoutput-library,0f97cbf,maxnpm_cve_oldness,0.0,10.0,success,
highoutput-library,0f97cbf,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
vanilla-framework,35e4200,vanilla,0.0,1.0,success,
vanilla-framework,35e4200,audit fix,0.0,1.0,success,
vanilla-framework,35e4200,audit fix force,0.0,1.0,success,
vanilla-framework,35e4200,maxnpm_cve_oldness,0.0,1.0,success,
vanilla-framework,35e4200,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
babel-plugin-styled-components-css-namespace,3e8735a,vanilla,5.3,42.0,success,
babel-plugin-styled-components-css-namespace,3e8735a,audit fix,5.3,42.0,success,
babel-plugin-styled-components-css-namespace,3e8735a,audit fix force,5.3,42.0,success,
babel-plugin-styled-components-css-namespace,3e8735a,maxnpm_cve_oldness,5.3,40.0,success,
babel-plugin-styled-components-css-namespace,3e8735a,maxnpm_cve_oldness_pip_else_npm,5.3,40.0,success,
workgrid-javascript,0749d10,vanilla,16.5,816.0,success,
workgrid-javascript,0749d10,audit fix,16.5,816.0,success,
workgrid-javascript,0749d10,audit fix force,0.0,883.0,success,
workgrid-javascript,0749d10,maxnpm_cve_oldness,,,missing,
workgrid-javascript,0749d10,maxnpm_cve_oldness_pip_else_npm,,,missing,
gun-vue,2b24a3a,vanilla,0.0,89.0,success,
gun-vue,2b24a3a,audit fix,0.0,89.0,success,
gun-vue,2b24a3a,audit fix force,0.0,89.0,success,
gun-vue,2b24a3a,maxnpm_cve_oldness,0.0,87.0,success,
gun-vue,2b24a3a,maxnpm_cve_oldness_pip_else_npm,0.0,87.0,success,
snowpack,04280df,vanilla,5.3,235.0,success,
snowpack,04280df,audit fix,5.3,235.0,success,
snowpack,04280df,audit fix force,5.3,235.0,success,
snowpack,04280df,maxnpm_cve_oldness,,,missing,
snowpack,04280df,maxnpm_cve_oldness_pip_else_npm,,,missing,
css-color-extractor,50b1ce1,vanilla,5.3,20.0,success,
css-color-extractor,50b1ce1,audit fix,5.3,20.0,success,
css-color-extractor,50b1ce1,audit fix force,0.0,12.0,success,
css-color-extractor,50b1ce1,maxnpm_cve_oldness,5.3,13.0,success,
css-color-extractor,50b1ce1,maxnpm_cve_oldness_pip_else_npm,5.3,13.0,success,
testit,164e944,vanilla,0.0,11.0,success,
testit,164e944,audit fix,0.0,11.0,success,
testit,164e944,audit fix force,0.0,11.0,success,
testit,164e944,maxnpm_cve_oldness,0.0,11.0,success,
testit,164e944,maxnpm_cve_oldness_pip_else_npm,0.0,11.0,success,
commit-analyzer,06cebb5,vanilla,0.0,95.0,success,
commit-analyzer,06cebb5,audit fix,0.0,95.0,success,
commit-analyzer,06cebb5,audit fix force,0.0,95.0,success,
commit-analyzer,06cebb5,maxnpm_cve_oldness,0.0,94.0,success,
commit-analyzer,06cebb5,maxnpm_cve_oldness_pip_else_npm,0.0,94.0,success,
postcss-modules-sync,90140f1,vanilla,15.899999999999999,38.0,success,
postcss-modules-sync,90140f1,audit fix,15.899999999999999,38.0,success,
postcss-modules-sync,90140f1,audit fix force,0.0,19.0,success,
postcss-modules-sync,90140f1,maxnpm_cve_oldness,5.3,30.0,success,
postcss-modules-sync,90140f1,maxnpm_cve_oldness_pip_else_npm,5.3,30.0,success,
postcss-simple-extend,060c11b,vanilla,5.3,5.0,success,
postcss-simple-extend,060c11b,audit fix,5.3,5.0,success,
postcss-simple-extend,060c11b,audit fix force,0.0,4.0,success,
postcss-simple-extend,060c11b,maxnpm_cve_oldness,5.3,4.0,success,
postcss-simple-extend,060c11b,maxnpm_cve_oldness_pip_else_npm,5.3,4.0,success,
smartthings-core-sdk,579fb4c,vanilla,29.35,15.0,success,
smartthings-core-sdk,579fb4c,audit fix,29.35,15.0,success,
smartthings-core-sdk,579fb4c,audit fix force,0.0,19.0,success,
smartthings-core-sdk,579fb4c,maxnpm_cve_oldness,29.35,15.0,success,
smartthings-core-sdk,579fb4c,maxnpm_cve_oldness_pip_else_npm,29.35,15.0,success,
requisite,0242386,vanilla,17.3,7.0,success,
requisite,0242386,audit fix,17.3,7.0,success,
requisite,0242386,audit fix force,0.0,20.0,success,
requisite,0242386,maxnpm_cve_oldness,17.3,7.0,success,
requisite,0242386,maxnpm_cve_oldness_pip_else_npm,17.3,7.0,success,
js-sdk,8cb1907,vanilla,19.35,35.0,success,
js-sdk,8cb1907,audit fix,19.35,35.0,success,
js-sdk,8cb1907,audit fix force,19.35,40.0,success,
js-sdk,8cb1907,maxnpm_cve_oldness,,,missing,
js-sdk,8cb1907,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-7z,1803529,vanilla,0.0,13.0,success,
node-7z,1803529,audit fix,0.0,13.0,success,
node-7z,1803529,audit fix force,0.0,13.0,success,
node-7z,1803529,maxnpm_cve_oldness,0.0,13.0,success,
node-7z,1803529,maxnpm_cve_oldness_pip_else_npm,0.0,13.0,success,
gitbook,e781d6d,vanilla,885.9999999999999,904.0,success,
gitbook,e781d6d,audit fix,885.9999999999999,891.0,success,
gitbook,e781d6d,audit fix force,885.9999999999999,904.0,success,
gitbook,e781d6d,maxnpm_cve_oldness,,,missing,
gitbook,e781d6d,maxnpm_cve_oldness_pip_else_npm,,,missing,
gatsby-plugin-webfonts,af00e49,vanilla,36.85,191.0,success,
gatsby-plugin-webfonts,af00e49,audit fix,36.85,191.0,success,
gatsby-plugin-webfonts,af00e49,audit fix force,0.0,84.0,success,
gatsby-plugin-webfonts,af00e49,maxnpm_cve_oldness,,,missing,
gatsby-plugin-webfonts,af00e49,maxnpm_cve_oldness_pip_else_npm,,,missing,
css-scss,4017274,vanilla,5.3,4.0,success,
css-scss,4017274,audit fix,5.3,4.0,success,
css-scss,4017274,audit fix force,0.0,4.0,success,
css-scss,4017274,maxnpm_cve_oldness,5.3,4.0,success,
css-scss,4017274,maxnpm_cve_oldness_pip_else_npm,5.3,4.0,success,
postcss-plugin-px2rem,8e84247,vanilla,5.3,12.0,success,
postcss-plugin-px2rem,8e84247,audit fix,5.3,12.0,success,
postcss-plugin-px2rem,8e84247,audit fix force,0.0,4.0,success,
postcss-plugin-px2rem,8e84247,maxnpm_cve_oldness,5.3,5.0,success,
postcss-plugin-px2rem,8e84247,maxnpm_cve_oldness_pip_else_npm,5.3,5.0,success,
build,1c01760,vanilla,14.8,242.0,success,
build,1c01760,audit fix,14.8,242.0,success,
build,1c01760,audit fix force,0.0,103.0,success,
build,1c01760,maxnpm_cve_oldness,,,missing,
build,1c01760,maxnpm_cve_oldness_pip_else_npm,,,missing,
mxcins-tools,03eb85d,vanilla,5.3,257.0,success,
mxcins-tools,03eb85d,audit fix,5.3,257.0,success,
mxcins-tools,03eb85d,audit fix force,0.0,255.0,success,
mxcins-tools,03eb85d,maxnpm_cve_oldness,,,missing,
mxcins-tools,03eb85d,maxnpm_cve_oldness_pip_else_npm,,,missing,
ylog,1cb81b6,vanilla,0.0,8.0,success,
ylog,1cb81b6,audit fix,0.0,8.0,success,
ylog,1cb81b6,audit fix force,0.0,8.0,success,
ylog,1cb81b6,maxnpm_cve_oldness,0.0,6.0,success,
ylog,1cb81b6,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
auto-changelog,0fafde3,vanilla,0.0,16.0,success,
auto-changelog,0fafde3,audit fix,0.0,16.0,success,
auto-changelog,0fafde3,audit fix force,0.0,16.0,success,
auto-changelog,0fafde3,maxnpm_cve_oldness,0.0,16.0,success,
auto-changelog,0fafde3,maxnpm_cve_oldness_pip_else_npm,,,missing,
appium-adb,09b5c29,vanilla,16.0,205.0,success,
appium-adb,09b5c29,audit fix,16.0,205.0,success,
appium-adb,09b5c29,audit fix force,14.0,205.0,success,
appium-adb,09b5c29,maxnpm_cve_oldness,,,missing,
appium-adb,09b5c29,maxnpm_cve_oldness_pip_else_npm,,,missing,
amd-to-as6,11dce6b,vanilla,7.5,23.0,success,
amd-to-as6,11dce6b,audit fix,7.5,23.0,success,
amd-to-as6,11dce6b,audit fix force,0.0,23.0,success,
amd-to-as6,11dce6b,maxnpm_cve_oldness,7.5,23.0,success,
amd-to-as6,11dce6b,maxnpm_cve_oldness_pip_else_npm,7.5,23.0,success,
lockit-sql-adapter,b3171b3,vanilla,162.60000000000002,23.0,success,
lockit-sql-adapter,b3171b3,audit fix,162.60000000000002,23.0,success,
lockit-sql-adapter,b3171b3,audit fix force,0.0,86.0,success,
lockit-sql-adapter,b3171b3,maxnpm_cve_oldness,,,missing,
lockit-sql-adapter,b3171b3,maxnpm_cve_oldness_pip_else_npm,,,missing,
storyboard,3c0fa91,vanilla,148.35000000000002,132.0,success,
storyboard,3c0fa91,audit fix,148.35000000000002,132.0,success,
storyboard,3c0fa91,audit fix force,0.0,135.0,success,
storyboard,3c0fa91,maxnpm_cve_oldness,132.35000000000002,108.0,success,
storyboard,3c0fa91,maxnpm_cve_oldness_pip_else_npm,132.35000000000002,107.0,success,
passlint,8f8653e,vanilla,7.5,5.0,success,
passlint,8f8653e,audit fix,7.5,5.0,success,
passlint,8f8653e,audit fix force,0.0,5.0,success,
passlint,8f8653e,maxnpm_cve_oldness,7.5,5.0,success,
passlint,8f8653e,maxnpm_cve_oldness_pip_else_npm,7.5,5.0,success,
yargs,53e3a94,vanilla,10.399999999999999,50.0,success,
yargs,53e3a94,audit fix,10.399999999999999,50.0,success,
yargs,53e3a94,audit fix force,0.0,31.0,success,
yargs,53e3a94,maxnpm_cve_oldness,10.399999999999999,47.0,success,
yargs,53e3a94,maxnpm_cve_oldness_pip_else_npm,10.399999999999999,47.0,success,
heml,ff7c277,vanilla,0.0,1.0,success,
heml,ff7c277,audit fix,0.0,1.0,success,
heml,ff7c277,audit fix force,0.0,1.0,success,
heml,ff7c277,maxnpm_cve_oldness,0.0,1.0,success,
heml,ff7c277,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
liferay-frontend-projects,0f12213,vanilla,0.0,1.0,success,
liferay-frontend-projects,0f12213,audit fix,0.0,1.0,success,
liferay-frontend-projects,0f12213,audit fix force,0.0,1.0,success,
liferay-frontend-projects,0f12213,maxnpm_cve_oldness,,,missing,
liferay-frontend-projects,0f12213,maxnpm_cve_oldness_pip_else_npm,,,missing,
fetch-mock,038202b,vanilla,11.4,7.0,success,
fetch-mock,038202b,audit fix,11.4,7.0,success,
fetch-mock,038202b,audit fix force,0.0,8.0,success,
fetch-mock,038202b,maxnpm_cve_oldness,11.4,6.0,success,
fetch-mock,038202b,maxnpm_cve_oldness_pip_else_npm,11.4,6.0,success,
vscode-languageserver-node,4f5cec3,vanilla,0.0,0.0,success,
vscode-languageserver-node,4f5cec3,audit fix,0.0,0.0,success,
vscode-languageserver-node,4f5cec3,audit fix force,0.0,0.0,success,
vscode-languageserver-node,4f5cec3,maxnpm_cve_oldness,,,missing,
vscode-languageserver-node,4f5cec3,maxnpm_cve_oldness_pip_else_npm,,,missing,
mpvue-loader,08e0cbb,vanilla,0.0,21.0,success,
mpvue-loader,08e0cbb,audit fix,0.0,21.0,success,
mpvue-loader,08e0cbb,audit fix force,0.0,21.0,success,
mpvue-loader,08e0cbb,maxnpm_cve_oldness,0.0,21.0,success,
mpvue-loader,08e0cbb,maxnpm_cve_oldness_pip_else_npm,0.0,21.0,success,
node-bandwidth,48e2fc0,vanilla,7.5,61.0,success,
node-bandwidth,48e2fc0,audit fix,7.5,61.0,success,
node-bandwidth,48e2fc0,audit fix force,0.0,61.0,success,
node-bandwidth,48e2fc0,maxnpm_cve_oldness,7.5,49.0,success,
node-bandwidth,48e2fc0,maxnpm_cve_oldness_pip_else_npm,7.5,49.0,success,
ravendb-nodejs-client,28e990e,vanilla,,,missing,
ravendb-nodejs-client,28e990e,audit fix,,,missing,
ravendb-nodejs-client,28e990e,audit fix force,,,missing,
ravendb-nodejs-client,28e990e,maxnpm_cve_oldness,0.0,69.0,success,
ravendb-nodejs-client,28e990e,maxnpm_cve_oldness_pip_else_npm,0.0,68.0,success,
kame,022981c,vanilla,0.0,299.0,success,
kame,022981c,audit fix,0.0,299.0,success,
kame,022981c,audit fix force,0.0,299.0,success,
kame,022981c,maxnpm_cve_oldness,,,missing,
kame,022981c,maxnpm_cve_oldness_pip_else_npm,0.0,293.0,success,
openapi-typescript,0b42acd,vanilla,0.0,9.0,success,
openapi-typescript,0b42acd,audit fix,0.0,9.0,success,
openapi-typescript,0b42acd,audit fix force,0.0,9.0,success,
openapi-typescript,0b42acd,maxnpm_cve_oldness,0.0,9.0,success,
openapi-typescript,0b42acd,maxnpm_cve_oldness_pip_else_npm,0.0,9.0,success,
anx-api,6d424a8,vanilla,36.85,15.0,success,
anx-api,6d424a8,audit fix,36.85,15.0,success,
anx-api,6d424a8,audit fix force,0.0,18.0,success,
anx-api,6d424a8,maxnpm_cve_oldness,36.85,15.0,success,
anx-api,6d424a8,maxnpm_cve_oldness_pip_else_npm,36.85,15.0,success,
jupyterlab,4f518b9,vanilla,434.7000000000001,1312.0,success,
jupyterlab,4f518b9,audit fix,434.7000000000001,1312.0,success,
jupyterlab,4f518b9,audit fix force,11.8,800.0,success,
jupyterlab,4f518b9,maxnpm_cve_oldness,,,missing,
jupyterlab,4f518b9,maxnpm_cve_oldness_pip_else_npm,,,missing,
strong-remoting,050d36a,vanilla,133.25,137.0,success,
strong-remoting,050d36a,audit fix,133.25,137.0,success,
strong-remoting,050d36a,audit fix force,102.4,188.0,success,
strong-remoting,050d36a,maxnpm_cve_oldness,,,missing,
strong-remoting,050d36a,maxnpm_cve_oldness_pip_else_npm,112.95,85.0,success,
loopback-connector,4803b0c,vanilla,5.1,111.0,success,
loopback-connector,4803b0c,audit fix,5.1,111.0,success,
loopback-connector,4803b0c,audit fix force,5.1,111.0,success,
loopback-connector,4803b0c,maxnpm_cve_oldness,,,missing,
loopback-connector,4803b0c,maxnpm_cve_oldness_pip_else_npm,,,missing,
create-html5-boilerplate,f62a992,vanilla,0.0,138.0,success,
create-html5-boilerplate,f62a992,audit fix,0.0,138.0,success,
create-html5-boilerplate,f62a992,audit fix force,0.0,138.0,success,
create-html5-boilerplate,f62a992,maxnpm_cve_oldness,0.0,124.0,success,
create-html5-boilerplate,f62a992,maxnpm_cve_oldness_pip_else_npm,0.0,126.0,success,
pretty-fast,045e537,vanilla,15.4,5.0,success,
pretty-fast,045e537,audit fix,15.4,5.0,success,
pretty-fast,045e537,audit fix force,0.0,4.0,success,
pretty-fast,045e537,maxnpm_cve_oldness,15.4,5.0,success,
pretty-fast,045e537,maxnpm_cve_oldness_pip_else_npm,15.4,5.0,success,
socket.io-parser,009188f,vanilla,2.0,5.0,success,
socket.io-parser,009188f,audit fix,2.0,5.0,success,
socket.io-parser,009188f,audit fix force,0.0,6.0,success,
socket.io-parser,009188f,maxnpm_cve_oldness,2.0,5.0,success,
socket.io-parser,009188f,maxnpm_cve_oldness_pip_else_npm,2.0,5.0,success,
koa-simple-ratelimit,c5c6c85,vanilla,0.0,10.0,success,
koa-simple-ratelimit,c5c6c85,audit fix,0.0,10.0,success,
koa-simple-ratelimit,c5c6c85,audit fix force,0.0,10.0,success,
koa-simple-ratelimit,c5c6c85,maxnpm_cve_oldness,0.0,10.0,success,
koa-simple-ratelimit,c5c6c85,maxnpm_cve_oldness_pip_else_npm,0.0,10.0,success,
restful-react,4ed5034,vanilla,21.8,160.0,success,
restful-react,4ed5034,audit fix,21.8,160.0,success,
restful-react,4ed5034,audit fix force,0.0,115.0,success,
restful-react,4ed5034,maxnpm_cve_oldness,,,missing,
restful-react,4ed5034,maxnpm_cve_oldness_pip_else_npm,,,missing,
firebase-tools,053af08,vanilla,441.9000000000001,536.0,success,
firebase-tools,053af08,audit fix,441.9000000000001,532.0,success,
firebase-tools,053af08,audit fix force,15.100000000000001,488.0,success,
firebase-tools,053af08,maxnpm_cve_oldness,,,missing,
firebase-tools,053af08,maxnpm_cve_oldness_pip_else_npm,,,missing,
spectral,03f785d,vanilla,28.1,229.0,success,
spectral,03f785d,audit fix,28.1,229.0,success,
spectral,03f785d,audit fix force,0.0,208.0,success,
spectral,03f785d,maxnpm_cve_oldness,,,missing,
spectral,03f785d,maxnpm_cve_oldness_pip_else_npm,28.099999999999998,212.0,success,
aws-cdk,07e2ece,vanilla,0.0,5.0,success,
aws-cdk,07e2ece,audit fix,0.0,5.0,success,
aws-cdk,07e2ece,audit fix force,0.0,5.0,success,
aws-cdk,07e2ece,maxnpm_cve_oldness,0.0,5.0,success,
aws-cdk,07e2ece,maxnpm_cve_oldness_pip_else_npm,0.0,5.0,success,
botbuilder-js,70ff7f5,vanilla,395.8000000000001,1151.0,success,
botbuilder-js,70ff7f5,audit fix,382.60000000000014,1093.0,success,
botbuilder-js,70ff7f5,audit fix force,24.2,889.0,success,
botbuilder-js,70ff7f5,maxnpm_cve_oldness,,,missing,
botbuilder-js,70ff7f5,maxnpm_cve_oldness_pip_else_npm,,,missing,
ng-annotate-patched,2eb135d,vanilla,15.4,9.0,success,
ng-annotate-patched,2eb135d,audit fix,15.4,9.0,success,
ng-annotate-patched,2eb135d,audit fix force,0.0,8.0,success,
ng-annotate-patched,2eb135d,maxnpm_cve_oldness,15.4,8.0,success,
ng-annotate-patched,2eb135d,maxnpm_cve_oldness_pip_else_npm,15.4,8.0,success,
node-client,34a04ce,vanilla,116.7,12.0,success,
node-client,34a04ce,audit fix,116.7,12.0,success,
node-client,34a04ce,audit fix force,0.0,12.0,success,
node-client,34a04ce,maxnpm_cve_oldness,116.69999999999999,12.0,success,
node-client,34a04ce,maxnpm_cve_oldness_pip_else_npm,116.69999999999999,12.0,success,
vite-plugin-windicss,0aca77c,vanilla,0.0,19.0,success,
vite-plugin-windicss,0aca77c,audit fix,0.0,19.0,success,
vite-plugin-windicss,0aca77c,audit fix force,0.0,19.0,success,
vite-plugin-windicss,0aca77c,maxnpm_cve_oldness,0.0,19.0,success,
vite-plugin-windicss,0aca77c,maxnpm_cve_oldness_pip_else_npm,0.0,19.0,success,
is-es-version,a060787,vanilla,0.0,1.0,success,
is-es-version,a060787,audit fix,0.0,1.0,success,
is-es-version,a060787,audit fix force,0.0,1.0,success,
is-es-version,a060787,maxnpm_cve_oldness,0.0,1.0,success,
is-es-version,a060787,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
father,07307c0,vanilla,655.05,2973.0,success,
father,07307c0,audit fix,,,missing,
father,07307c0,audit fix force,,,missing,
father,07307c0,maxnpm_cve_oldness,,,missing,
father,07307c0,maxnpm_cve_oldness_pip_else_npm,,,missing,
ethereumjs-monorepo,08a5e2f,vanilla,,,missing,
ethereumjs-monorepo,08a5e2f,audit fix,,,missing,
ethereumjs-monorepo,08a5e2f,audit fix force,,,missing,
ethereumjs-monorepo,08a5e2f,maxnpm_cve_oldness,14.5,39.0,success,
ethereumjs-monorepo,08a5e2f,maxnpm_cve_oldness_pip_else_npm,14.5,39.0,success,
gitbook-cli,7d203a0,vanilla,335.75,155.0,success,
gitbook-cli,7d203a0,audit fix,335.75,151.0,success,
gitbook-cli,7d203a0,audit fix force,0.0,236.0,success,
gitbook-cli,7d203a0,maxnpm_cve_oldness,,,missing,
gitbook-cli,7d203a0,maxnpm_cve_oldness_pip_else_npm,,,missing,
icebreaker-rpc,3ff645a,vanilla,0.0,96.0,success,
icebreaker-rpc,3ff645a,audit fix,0.0,96.0,success,
icebreaker-rpc,3ff645a,audit fix force,0.0,96.0,success,
icebreaker-rpc,3ff645a,maxnpm_cve_oldness,0.0,94.0,success,
icebreaker-rpc,3ff645a,maxnpm_cve_oldness_pip_else_npm,0.0,94.0,success,
async-chainable,859fe4d,vanilla,0.0,3.0,success,
async-chainable,859fe4d,audit fix,0.0,3.0,success,
async-chainable,859fe4d,audit fix force,0.0,3.0,success,
async-chainable,859fe4d,maxnpm_cve_oldness,0.0,3.0,success,
async-chainable,859fe4d,maxnpm_cve_oldness_pip_else_npm,0.0,3.0,success,
vendure,f8898ce,vanilla,170.85000000000002,411.0,success,
vendure,f8898ce,audit fix,170.85000000000002,411.0,success,
vendure,f8898ce,audit fix force,19.900000000000002,423.0,success,
vendure,f8898ce,maxnpm_cve_oldness,,,missing,
vendure,f8898ce,maxnpm_cve_oldness_pip_else_npm,,,missing,
percy-storybook,664cc50,vanilla,0.0,174.0,success,
percy-storybook,664cc50,audit fix,0.0,174.0,success,
percy-storybook,664cc50,audit fix force,0.0,174.0,success,
percy-storybook,664cc50,maxnpm_cve_oldness,0.0,158.0,success,
percy-storybook,664cc50,maxnpm_cve_oldness_pip_else_npm,0.0,160.0,success,
ui,1de6835,vanilla,127.85,338.0,success,
ui,1de6835,audit fix,127.85,338.0,success,
ui,1de6835,audit fix force,7.5,307.0,success,
ui,1de6835,maxnpm_cve_oldness,,,missing,
ui,1de6835,maxnpm_cve_oldness_pip_else_npm,,,missing,
solidity-coverage,0d74ff0,vanilla,208.50000000000009,806.0,success,
solidity-coverage,0d74ff0,audit fix,208.50000000000009,806.0,success,
solidity-coverage,0d74ff0,audit fix force,208.50000000000009,806.0,success,
solidity-coverage,0d74ff0,maxnpm_cve_oldness,,,missing,
solidity-coverage,0d74ff0,maxnpm_cve_oldness_pip_else_npm,,,missing,
eslint-plugin-import,180d71a,vanilla,0.0,45.0,success,
eslint-plugin-import,180d71a,audit fix,0.0,45.0,success,
eslint-plugin-import,180d71a,audit fix force,0.0,45.0,success,
eslint-plugin-import,180d71a,maxnpm_cve_oldness,0.0,37.0,success,
eslint-plugin-import,180d71a,maxnpm_cve_oldness_pip_else_npm,0.0,39.0,success,
github-stream,9d47643,vanilla,71.0,36.0,success,
github-stream,9d47643,audit fix,71.0,36.0,success,
github-stream,9d47643,audit fix force,0.0,25.0,success,
github-stream,9d47643,maxnpm_cve_oldness,71.0,20.0,success,
github-stream,9d47643,maxnpm_cve_oldness_pip_else_npm,71.0,20.0,success,
node-gcm,bc85280,vanilla,46.400000000000006,49.0,success,
node-gcm,bc85280,audit fix,46.400000000000006,49.0,success,
node-gcm,bc85280,audit fix force,0.0,50.0,success,
node-gcm,bc85280,maxnpm_cve_oldness,46.400000000000006,45.0,success,
node-gcm,bc85280,maxnpm_cve_oldness_pip_else_npm,46.400000000000006,45.0,success,
roc,17d6c51,vanilla,282.7,410.0,success,
roc,17d6c51,audit fix,282.7,410.0,success,
roc,17d6c51,audit fix force,282.7,410.0,success,
roc,17d6c51,maxnpm_cve_oldness,,,missing,
roc,17d6c51,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-meshblu-http,c8c6648,vanilla,44.400000000000006,54.0,success,
node-meshblu-http,c8c6648,audit fix,44.400000000000006,54.0,success,
node-meshblu-http,c8c6648,audit fix force,0.0,53.0,success,
node-meshblu-http,c8c6648,maxnpm_cve_oldness,44.400000000000006,51.0,success,
node-meshblu-http,c8c6648,maxnpm_cve_oldness_pip_else_npm,44.400000000000006,52.0,success,
js-html,02fcbe3,vanilla,2.0,62.0,success,
js-html,02fcbe3,audit fix,2.0,62.0,success,
js-html,02fcbe3,audit fix force,0.0,68.0,success,
js-html,02fcbe3,maxnpm_cve_oldness,,,missing,
js-html,02fcbe3,maxnpm_cve_oldness_pip_else_npm,2.0,57.0,success,
funcraft,240977c,vanilla,18.049999999999997,349.0,success,
funcraft,240977c,audit fix,18.049999999999997,349.0,success,
funcraft,240977c,audit fix force,0.0,304.0,success,
funcraft,240977c,maxnpm_cve_oldness,,,missing,
funcraft,240977c,maxnpm_cve_oldness_pip_else_npm,,,missing,
broccoli-funnel,0316bf1,vanilla,7.5,35.0,success,
broccoli-funnel,0316bf1,audit fix,7.5,35.0,success,
broccoli-funnel,0316bf1,audit fix force,0.0,36.0,success,
broccoli-funnel,0316bf1,maxnpm_cve_oldness,7.5,34.0,success,
broccoli-funnel,0316bf1,maxnpm_cve_oldness_pip_else_npm,7.5,34.0,success,
npmjs,48ad190,vanilla,60.6,41.0,success,
npmjs,48ad190,audit fix,60.6,41.0,success,
npmjs,48ad190,audit fix force,18.8,87.0,success,
npmjs,48ad190,maxnpm_cve_oldness,,,missing,
npmjs,48ad190,maxnpm_cve_oldness_pip_else_npm,,,missing,
static-cache,25ea49c,vanilla,5.45,6.0,success,
static-cache,25ea49c,audit fix,5.45,6.0,success,
static-cache,25ea49c,audit fix force,0.0,6.0,success,
static-cache,25ea49c,maxnpm_cve_oldness,5.45,6.0,success,
static-cache,25ea49c,maxnpm_cve_oldness_pip_else_npm,5.45,6.0,success,
gulp-typedoc,039d47b,vanilla,145.4,95.0,success,
gulp-typedoc,039d47b,audit fix,145.4,95.0,success,
gulp-typedoc,039d47b,audit fix force,0.0,19.0,success,
gulp-typedoc,039d47b,maxnpm_cve_oldness,140.1,81.0,success,
gulp-typedoc,039d47b,maxnpm_cve_oldness_pip_else_npm,140.1,81.0,success,
jpeg-autorotate,0c0ef78,vanilla,18.25,73.0,success,
jpeg-autorotate,0c0ef78,audit fix,18.25,73.0,success,
jpeg-autorotate,0c0ef78,audit fix force,0.0,44.0,success,
jpeg-autorotate,0c0ef78,maxnpm_cve_oldness,18.25,72.0,success,
jpeg-autorotate,0c0ef78,maxnpm_cve_oldness_pip_else_npm,18.25,72.0,success,
DCMS.UI,9ed4086,vanilla,29.35,51.0,success,
DCMS.UI,9ed4086,audit fix,29.35,51.0,success,
DCMS.UI,9ed4086,audit fix force,0.0,54.0,success,
DCMS.UI,9ed4086,maxnpm_cve_oldness,,,missing,
DCMS.UI,9ed4086,maxnpm_cve_oldness_pip_else_npm,,,missing,
sleep-ts,320b2f3,vanilla,0.0,1.0,success,
sleep-ts,320b2f3,audit fix,0.0,1.0,success,
sleep-ts,320b2f3,audit fix force,0.0,1.0,success,
sleep-ts,320b2f3,maxnpm_cve_oldness,0.0,1.0,success,
sleep-ts,320b2f3,maxnpm_cve_oldness_pip_else_npm,0.0,1.0,success,
jsbattle,064847b,vanilla,44.15,798.0,success,
jsbattle,064847b,audit fix,44.15,793.0,success,
jsbattle,064847b,audit fix force,13.1,516.0,success,
jsbattle,064847b,maxnpm_cve_oldness,,,missing,
jsbattle,064847b,maxnpm_cve_oldness_pip_else_npm,,,missing,
unplugin-vue-components,0026020,vanilla,0.0,32.0,success,
unplugin-vue-components,0026020,audit fix,0.0,32.0,success,
unplugin-vue-components,0026020,audit fix force,0.0,32.0,success,
unplugin-vue-components,0026020,maxnpm_cve_oldness,0.0,32.0,success,
unplugin-vue-components,0026020,maxnpm_cve_oldness_pip_else_npm,0.0,32.0,success,
docusaurus,0a3f0ec,vanilla,325.8000000000003,1140.0,success,
docusaurus,0a3f0ec,audit fix,325.8000000000003,1140.0,success,
docusaurus,0a3f0ec,audit fix force,157.4,881.0,success,
docusaurus,0a3f0ec,maxnpm_cve_oldness,,,missing,
docusaurus,0a3f0ec,maxnpm_cve_oldness_pip_else_npm,,,missing,
check-dependencies,121a66f,vanilla,74.80000000000001,29.0,success,
check-dependencies,121a66f,audit fix,74.80000000000001,29.0,success,
check-dependencies,121a66f,audit fix force,30.4,29.0,success,
check-dependencies,121a66f,maxnpm_cve_oldness,74.80000000000001,27.0,success,
check-dependencies,121a66f,maxnpm_cve_oldness_pip_else_npm,74.80000000000001,27.0,success,
css-modules-require-hook,18234e9,vanilla,26.5,67.0,success,
css-modules-require-hook,18234e9,audit fix,26.5,67.0,success,
css-modules-require-hook,18234e9,audit fix force,10.6,46.0,success,
css-modules-require-hook,18234e9,maxnpm_cve_oldness,5.3,33.0,success,
css-modules-require-hook,18234e9,maxnpm_cve_oldness_pip_else_npm,5.3,33.0,success,
jsenv-core,55106ea,vanilla,,,missing,
jsenv-core,55106ea,audit fix,,,missing,
jsenv-core,55106ea,audit fix force,,,missing,
jsenv-core,55106ea,maxnpm_cve_oldness,,,missing,
jsenv-core,55106ea,maxnpm_cve_oldness_pip_else_npm,,,missing,
simple-oauth2,24a1968,vanilla,0.0,51.0,success,
simple-oauth2,24a1968,audit fix,0.0,51.0,success,
simple-oauth2,24a1968,audit fix force,0.0,51.0,success,
simple-oauth2,24a1968,maxnpm_cve_oldness,0.0,47.0,success,
simple-oauth2,24a1968,maxnpm_cve_oldness_pip_else_npm,0.0,47.0,success,
formats,1c1d32b,vanilla,29.35,29.0,success,
formats,1c1d32b,audit fix,29.35,29.0,success,
formats,1c1d32b,audit fix force,0.0,33.0,success,
formats,1c1d32b,maxnpm_cve_oldness,,,missing,
formats,1c1d32b,maxnpm_cve_oldness_pip_else_npm,,,missing,
node-db-migrate,0354de8,vanilla,434.85,208.0,success,
node-db-migrate,0354de8,audit fix,434.85,207.0,success,
node-db-migrate,0354de8,audit fix force,0.0,139.0,success,
node-db-migrate,0354de8,maxnpm_cve_oldness,,,missing,
node-db-migrate,0354de8,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-color-rgba-fallback,65f6478,vanilla,10.6,7.0,success,
postcss-color-rgba-fallback,65f6478,audit fix,10.6,7.0,success,
postcss-color-rgba-fallback,65f6478,audit fix force,0.0,8.0,success,
postcss-color-rgba-fallback,65f6478,maxnpm_cve_oldness,10.6,7.0,success,
postcss-color-rgba-fallback,65f6478,maxnpm_cve_oldness_pip_else_npm,10.6,7.0,success,
meta4qa,299174b,vanilla,51.15,118.0,success,
meta4qa,299174b,audit fix,51.15,118.0,success,
meta4qa,299174b,audit fix force,51.15,199.0,success,
meta4qa,299174b,maxnpm_cve_oldness,,,missing,
meta4qa,299174b,maxnpm_cve_oldness_pip_else_npm,,,missing,
es-webpack,07e90cc,vanilla,31.400000000000002,228.0,success,
es-webpack,07e90cc,audit fix,31.400000000000002,228.0,success,
es-webpack,07e90cc,audit fix force,15.4,179.0,success,
es-webpack,07e90cc,maxnpm_cve_oldness,,,missing,
es-webpack,07e90cc,maxnpm_cve_oldness_pip_else_npm,,,missing,
postcss-neat,10aba1f,vanilla,5.3,17.0,success,
postcss-neat,10aba1f,audit fix,5.3,17.0,success,
postcss-neat,10aba1f,audit fix force,0.0,9.0,success,
postcss-neat,10aba1f,maxnpm_cve_oldness,5.3,9.0,success,
postcss-neat,10aba1f,maxnpm_cve_oldness_pip_else_npm,5.3,9.0,success,
hint,01fbe5e,vanilla,,,missing,
hint,01fbe5e,audit fix,,,missing,
hint,01fbe5e,audit fix force,,,missing,
hint,01fbe5e,maxnpm_cve_oldness,,,missing,
hint,01fbe5e,maxnpm_cve_oldness_pip_else_npm,,,missing,
utils,8af3711,vanilla,0.0,18.0,success,
utils,8af3711,audit fix,0.0,18.0,success,
utils,8af3711,audit fix force,0.0,18.0,success,
utils,8af3711,maxnpm_cve_oldness,0.0,18.0,success,
utils,8af3711,maxnpm_cve_oldness_pip_else_npm,0.0,18.0,success,
node-red,961c9f3,vanilla,245.2,181.0,success,
node-red,961c9f3,audit fix,245.2,181.0,success,
node-red,961c9f3,audit fix force,59.650000000000006,270.0,success,
node-red,961c9f3,maxnpm_cve_oldness,,,missing,
node-red,961c9f3,maxnpm_cve_oldness_pip_else_npm,,,missing,
elv-js-helpers,2316e4e,vanilla,0.0,6.0,success,
elv-js-helpers,2316e4e,audit fix,,,missing,
elv-js-helpers,2316e4e,audit fix force,0.0,6.0,success,
elv-js-helpers,2316e4e,maxnpm_cve_oldness,0.0,6.0,success,
elv-js-helpers,2316e4e,maxnpm_cve_oldness_pip_else_npm,0.0,6.0,success,
app-config,47cc2f5,vanilla,0.0,168.0,success,
app-config,47cc2f5,audit fix,0.0,168.0,success,
app-config,47cc2f5,audit fix force,0.0,168.0,success,
app-config,47cc2f5,maxnpm_cve_oldness,,,missing,
app-config,47cc2f5,maxnpm_cve_oldness_pip_else_npm,,,missing,
eslint-plugin-jsdoc,1535bf8,vanilla,82.75,284.0,success,
eslint-plugin-jsdoc,1535bf8,audit fix,82.75,284.0,success,
eslint-plugin-jsdoc,1535bf8,audit fix force,51.900000000000006,121.0,success,
eslint-plugin-jsdoc,1535bf8,maxnpm_cve_oldness,,,missing,
eslint-plugin-jsdoc,1535bf8,maxnpm_cve_oldness_pip_else_npm,,,missing,
ink-router,1a28733,vanilla,5.3,17.0,success,
ink-router,1a28733,audit fix,5.3,17.0,success,
ink-router,1a28733,audit fix force,0.0,16.0,success,
ink-router,1a28733,maxnpm_cve_oldness,5.3,16.0,success,
ink-router,1a28733,maxnpm_cve_oldness_pip_else_npm,5.3,16.0,success,
postcss-banner,63d43c1,vanilla,0.0,4.0,success,
postcss-banner,63d43c1,audit fix,0.0,4.0,success,
postcss-banner,63d43c1,audit fix force,0.0,4.0,success,
postcss-banner,63d43c1,maxnpm_cve_oldness,0.0,4.0,success,
postcss-banner,63d43c1,maxnpm_cve_oldness_pip_else_npm,0.0,4.0,success,
limitdb,23524a9,vanilla,34.85,106.0,success,
limitdb,23524a9,audit fix,34.85,106.0,success,
limitdb,23524a9,audit fix force,34.85,106.0,success,
limitdb,23524a9,maxnpm_cve_oldness,,,missing,
limitdb,23524a9,maxnpm_cve_oldness_pip_else_npm,,,missing,
nock,0c0aaca,vanilla,0.0,31.0,success,
nock,0c0aaca,audit fix,0.0,31.0,success,
nock,0c0aaca,audit fix force,0.0,31.0,success,
nock,0c0aaca,maxnpm_cve_oldness,0.0,30.0,success,
nock,0c0aaca,maxnpm_cve_oldness_pip_else_npm,0.0,30.0,success,
roblox-ts,54f4d8e,vanilla,0.0,138.0,success,
roblox-ts,54f4d8e,audit fix,0.0,138.0,success,
roblox-ts,54f4d8e,audit fix force,0.0,138.0,success,
roblox-ts,54f4d8e,maxnpm_cve_oldness,0.0,96.0,success,
roblox-ts,54f4d8e,maxnpm_cve_oldness_pip_else_npm,0.0,130.0,success,
plugin-argv,5f1c61d,vanilla,5.3,3.0,success,
plugin-argv,5f1c61d,audit fix,5.3,3.0,success,
plugin-argv,5f1c61d,audit fix force,0.0,1.0,success,
plugin-argv,5f1c61d,maxnpm_cve_oldness,5.3,3.0,success,
plugin-argv,5f1c61d,maxnpm_cve_oldness_pip_else_npm,5.3,3.0,success,


